Fast Parallel Hypertree Decompositions in Logarithmic Recursion Depth

Modern trends in data collection are bringing current mainstream techniques for database query processing to their limits. Consequently, various novel approaches for efficient query processing are being actively studied. One such approach is based on hypertree decompositions (HDs), which have been shown to carry great potential to process complex queries more efficiently and with stronger theoretical guarantees. However, using HDs for query execution relies on the difficult task of computing decompositions of the query structure, which guides the efficient execution of the query. From theoretical results we know that the performance of purely sequential methods is inherently limited, yet the problem is susceptible to parallelisation. In this paper we propose the first algorithm for computing hypertree decompositions that is well-suited for parallelisation. The proposed algorithm log-k-decomp requires only a logarithmic number of recursion levels and additionally allows for highly parallelised pruning of the search space by restriction to balanced separators. We provide detailed experimental evaluation over the HyperBench benchmark and demonstrate that our approach is highly effective especially for complex queries.

==> data/solved.csv <==
graph,Edges,Vertices
1.dtl,13,10
10.dtl,7,5
11.dtl,7,5
12.dtl,6,6
13.dtl,5,10
14.dtl,6,8
15.dtl,5,5
16.dtl,15,19
17.dtl,6,10
18.dtl,12,16
19.dtl,18,17
2.dtl,3,3
20.dtl,12,13
21.dtl,12,15
22.dtl,6,9
23.dtl,15,19
24.dtl,9,11
25.dtl,6,9
26.dtl,6,9
27.dtl,14,21
28.dtl,6,11
29.dtl,6,9
3.dtl,5,8
30.dtl,21,27
31.dtl,3,4
32.dtl,4,4
33.dtl,3,3
34.dtl,3,4
35.dtl,3,3
36.dtl,4,6
37.dtl,4,6
38.dtl,4,6
39.dtl,4,6
4.dtl,13,10
40.dtl,4,6
41.dtl,5,5
42.dtl,4,6
43.dtl,4,6
44.dtl,4,6
45.dtl,4,6
46.dtl,4,6
47.dtl,4,6
48.dtl,4,6
49.dtl,4,6
5.dtl,13,10
50.dtl,4,6
51.dtl,4,6
52.dtl,4,6
53.dtl,4,6
54.dtl,4,4
55.dtl,4,6
56.dtl,4,6
57.dtl,4,6
58.dtl,4,4
59.dtl,5,5
6.dtl,5,7
60.dtl,4,6
61.dtl,4,6
62.dtl,4,6
63.dtl,4,6
64.dtl,5,4
65.dtl,6,5
66.dtl,5,4
67.dtl,7,5
68.dtl,4,3
69.dtl,5,6
7.dtl,6,9
70.dtl,5,6
8.dtl,6,7
9.dtl,5,9
Dubois-015.xml.hg,30,45
Dubois-016.xml.hg,32,48
Dubois-017.xml.hg,34,51
Dubois-018.xml.hg,36,54
Dubois-019.xml.hg,38,57
Dubois-020.xml.hg,40,60
Dubois-021.xml.hg,42,63
Dubois-022.xml.hg,44,66
Dubois-023.xml.hg,46,69
Dubois-024.xml.hg,48,72
Dubois-025.xml.hg,50,75
Dubois-026.xml.hg,52,78
Dubois-027.xml.hg,54,81
Dubois-028.xml.hg,56,84
Dubois-029.xml.hg,58,87
Dubois-030.xml.hg,60,90
Dubois-035.xml.hg,70,105
Dubois-040.xml.hg,80,120
Dubois-045.xml.hg,90,135
Dubois-050.xml.hg,100,150
Kakuro-easy-000-ext.xml.hg,12,18
Kakuro-easy-001-ext.xml.hg,24,36
Kakuro-easy-002-ext.xml.hg,52,71
Kakuro-easy-003-ext.xml.hg,48,73
Kakuro-easy-004-ext.xml.hg,48,76
Kakuro-easy-005-ext.xml.hg,50,72
Kakuro-easy-006-ext.xml.hg,54,80
Kakuro-easy-007-ext.xml.hg,58,86
Kakuro-easy-008-ext.xml.hg,54,79
Kakuro-easy-009-ext.xml.hg,56,78
Kakuro-easy-010-ext.xml.hg,58,83
Kakuro-easy-011-ext.xml.hg,52,80
Kakuro-easy-012-ext.xml.hg,58,81
Kakuro-easy-013-ext.xml.hg,54,87
Kakuro-easy-014-ext.xml.hg,52,74
Kakuro-easy-015-ext.xml.hg,54,82
Kakuro-easy-016-ext.xml.hg,58,86
Kakuro-easy-017-ext.xml.hg,58,89
Kakuro-easy-018-ext.xml.hg,56,82
Kakuro-easy-019-ext.xml.hg,58,86
Kakuro-easy-020-ext.xml.hg,54,81
Kakuro-easy-021-ext.xml.hg,56,86
Kakuro-easy-022-ext.xml.hg,54,84
Kakuro-easy-023-ext.xml.hg,60,81
Kakuro-easy-024-ext.xml.hg,58,84
Kakuro-easy-025-ext.xml.hg,54,83
Kakuro-easy-026-ext.xml.hg,50,80
Kakuro-easy-027-ext.xml.hg,56,88
Kakuro-easy-028-ext.xml.hg,54,88
Kakuro-easy-029-ext.xml.hg,52,80
Kakuro-easy-030-ext.xml.hg,52,81
Kakuro-easy-031-ext.xml.hg,48,76
Kakuro-easy-032-ext.xml.hg,58,85
Kakuro-easy-033-ext.xml.hg,54,80
Kakuro-easy-034-ext.xml.hg,58,88
Kakuro-easy-035-ext.xml.hg,52,83
Kakuro-easy-036-ext.xml.hg,52,82
Kakuro-easy-037-ext.xml.hg,52,86
Kakuro-easy-038-ext.xml.hg,52,90
Kakuro-easy-039-ext.xml.hg,54,89
Kakuro-easy-040-ext.xml.hg,54,86
Kakuro-easy-041-ext.xml.hg,54,84
Kakuro-easy-042-ext.xml.hg,56,84
Kakuro-easy-043-ext.xml.hg,56,83
Kakuro-easy-044-ext.xml.hg,58,82
Kakuro-easy-045-ext.xml.hg,52,84
Kakuro-easy-046-ext.xml.hg,54,82
Kakuro-easy-047-ext.xml.hg,58,86
Kakuro-easy-048-ext.xml.hg,60,84
Kakuro-easy-049-ext.xml.hg,66,108
Kakuro-easy-050-ext.xml.hg,62,110
Kakuro-easy-051-ext.xml.hg,64,105
Kakuro-easy-052-ext.xml.hg,68,103
Kakuro-easy-053-ext.xml.hg,68,106
Kakuro-easy-054-ext.xml.hg,66,104
Kakuro-easy-055-ext.xml.hg,64,103
Kakuro-easy-056-ext.xml.hg,66,100
Kakuro-easy-057-ext.xml.hg,62,99
Kakuro-easy-058-ext.xml.hg,82,121
Kakuro-easy-059-ext.xml.hg,76,122
Kakuro-easy-060-ext.xml.hg,78,120
Kakuro-easy-061-ext.xml.hg,98,148
Kakuro-easy-062-ext.xml.hg,98,144
Kakuro-easy-064-ext.xml.hg,96,150
Kakuro-easy-065-ext.xml.hg,98,144
Kakuro-easy-068-ext.xml.hg,94,148
Kakuro-easy-069-ext.xml.hg,94,148
Kakuro-easy-070-ext.xml.hg,98,155
Kakuro-easy-071-ext.xml.hg,94,152
Kakuro-easy-072-ext.xml.hg,98,152
Kakuro-easy-073-ext.xml.hg,98,148
Kakuro-easy-074-ext.xml.hg,96,150
Kakuro-easy-075-ext.xml.hg,98,148
Kakuro-easy-076-ext.xml.hg,96,142
Kakuro-easy-083-ext.xml.hg,98,153
Kakuro-easy-084-ext.xml.hg,100,156
Kakuro-easy-086-ext.xml.hg,88,150
Kakuro-easy-087-ext.xml.hg,90,148
Kakuro-easy-088-ext.xml.hg,100,153
Kakuro-easy-089-ext.xml.hg,88,142
Kakuro-easy-091-ext.xml.hg,96,157
Kakuro-easy-093-ext.xml.hg,96,150
Kakuro-easy-094-ext.xml.hg,96,157
Kakuro-easy-096-ext.xml.hg,96,151
Kakuro-easy-097-ext.xml.hg,96,154
Kakuro-easy-098-ext.xml.hg,96,157
Kakuro-easy-099-ext.xml.hg,96,159
Kakuro-easy-104-ext.xml.hg,94,148
Kakuro-easy-106-ext.xml.hg,96,150
Kakuro-easy-109-ext.xml.hg,100,180
Kakuro-easy-112-ext.xml.hg,98,162
Kakuro-easy-114-ext.xml.hg,92,168
Kakuro-easy-115-ext.xml.hg,92,176
Kakuro-easy-117-ext.xml.hg,90,158
Kakuro-easy-118-ext.xml.hg,88,154
Kakuro-easy-120-ext.xml.hg,100,164
Kakuro-easy-121-ext.xml.hg,90,156
Kakuro-easy-122-ext.xml.hg,96,160
Kakuro-easy-123-ext.xml.hg,94,154
Kakuro-easy-124-ext.xml.hg,82,157
Kakuro-easy-125-ext.xml.hg,98,164
Kakuro-easy-126-ext.xml.hg,98,170
Kakuro-easy-127-ext.xml.hg,96,172
Kakuro-easy-128-ext.xml.hg,100,164
Kakuro-easy-129-ext.xml.hg,96,169
Kakuro-easy-130-ext.xml.hg,90,157
Kakuro-easy-133-ext.xml.hg,96,164
Kakuro-easy-134-ext.xml.hg,92,156
Kakuro-easy-135-ext.xml.hg,90,157
Kakuro-easy-136-ext.xml.hg,96,168
Kakuro-easy-138-ext.xml.hg,100,176
Kakuro-easy-139-ext.xml.hg,88,164
Kakuro-easy-149-ext.xml.hg,98,164
Kakuro-easy-152-ext.xml.hg,96,177
Kakuro-easy-153-ext.xml.hg,98,175
Kakuro-easy-154-ext.xml.hg,98,154
Kakuro-easy-155-ext.xml.hg,92,153
Kakuro-easy-156-ext.xml.hg,96,158
Kakuro-easy-157-ext.xml.hg,90,156
Kakuro-easy-162-ext.xml.hg,100,165
Kakuro-easy-164-ext.xml.hg,88,168
Kakuro-hard-000-ext.xml.hg,12,18
Kakuro-hard-001-ext.xml.hg,24,36
Kakuro-hard-002-ext.xml.hg,52,71
Kakuro-hard-003-ext.xml.hg,48,73
Kakuro-hard-004-ext.xml.hg,48,76
Kakuro-hard-005-ext.xml.hg,50,72
Kakuro-hard-006-ext.xml.hg,54,80
Kakuro-hard-007-ext.xml.hg,58,86
Kakuro-hard-008-ext.xml.hg,54,79
Kakuro-hard-009-ext.xml.hg,56,78
Kakuro-hard-010-ext.xml.hg,58,83
Kakuro-hard-011-ext.xml.hg,52,80
Kakuro-hard-012-ext.xml.hg,58,81
Kakuro-hard-013-ext.xml.hg,54,87
Kakuro-hard-014-ext.xml.hg,52,74
Kakuro-hard-015-ext.xml.hg,54,82
Kakuro-hard-016-ext.xml.hg,58,86
Kakuro-hard-017-ext.xml.hg,58,89
Kakuro-hard-018-ext.xml.hg,56,82
Kakuro-hard-019-ext.xml.hg,58,86
Kakuro-hard-020-ext.xml.hg,54,81
Kakuro-hard-021-ext.xml.hg,56,86
Kakuro-hard-022-ext.xml.hg,54,84
Kakuro-hard-023-ext.xml.hg,60,81
Kakuro-hard-024-ext.xml.hg,58,84
Kakuro-hard-025-ext.xml.hg,54,83
Kakuro-hard-026-ext.xml.hg,50,80
Kakuro-hard-027-ext.xml.hg,56,88
Kakuro-hard-028-ext.xml.hg,54,88
Kakuro-hard-029-ext.xml.hg,52,80
Kakuro-hard-030-ext.xml.hg,52,81
Kakuro-hard-031-ext.xml.hg,48,76
Kakuro-hard-032-ext.xml.hg,58,85
Kakuro-hard-033-ext.xml.hg,54,80
Kakuro-hard-034-ext.xml.hg,58,88
Kakuro-hard-035-ext.xml.hg,52,83
Kakuro-hard-036-ext.xml.hg,52,82
Kakuro-hard-037-ext.xml.hg,52,86
Kakuro-hard-038-ext.xml.hg,52,90
Kakuro-hard-039-ext.xml.hg,54,89
Kakuro-hard-040-ext.xml.hg,54,86
Kakuro-hard-041-ext.xml.hg,54,84
Kakuro-hard-042-ext.xml.hg,56,84
Kakuro-hard-043-ext.xml.hg,56,83
Kakuro-hard-044-ext.xml.hg,58,82
Kakuro-hard-045-ext.xml.hg,52,84
Kakuro-hard-046-ext.xml.hg,54,82
Kakuro-hard-047-ext.xml.hg,58,86
Kakuro-hard-048-ext.xml.hg,60,84
Kakuro-hard-049-ext.xml.hg,66,108
Kakuro-hard-050-ext.xml.hg,62,110
Kakuro-hard-051-ext.xml.hg,64,105
Kakuro-hard-052-ext.xml.hg,68,103
Kakuro-hard-053-ext.xml.hg,68,106
Kakuro-hard-054-ext.xml.hg,66,104
Kakuro-hard-055-ext.xml.hg,64,103
Kakuro-hard-056-ext.xml.hg,66,100
Kakuro-hard-057-ext.xml.hg,62,99
Kakuro-hard-058-ext.xml.hg,82,121
Kakuro-hard-059-ext.xml.hg,76,122
Kakuro-hard-060-ext.xml.hg,78,120
Kakuro-hard-061-ext.xml.hg,98,148
Kakuro-hard-062-ext.xml.hg,98,144
Kakuro-hard-064-ext.xml.hg,96,150
Kakuro-hard-065-ext.xml.hg,98,144
Kakuro-hard-068-ext.xml.hg,94,148
Kakuro-hard-069-ext.xml.hg,94,148
Kakuro-hard-070-ext.xml.hg,98,155
Kakuro-hard-071-ext.xml.hg,94,152
Kakuro-hard-072-ext.xml.hg,98,152
Kakuro-hard-073-ext.xml.hg,98,148
Kakuro-hard-074-ext.xml.hg,96,150
Kakuro-hard-075-ext.xml.hg,96,142
Kakuro-hard-078-ext.xml.hg,98,148
Kakuro-hard-083-ext.xml.hg,98,153
Kakuro-hard-084-ext.xml.hg,100,156
Kakuro-hard-086-ext.xml.hg,88,150
Kakuro-hard-087-ext.xml.hg,90,148
Kakuro-hard-088-ext.xml.hg,100,153
Kakuro-hard-090-ext.xml.hg,96,157
Kakuro-hard-092-ext.xml.hg,96,150
Kakuro-hard-093-ext.xml.hg,96,153
Kakuro-hard-094-ext.xml.hg,96,157
Kakuro-hard-096-ext.xml.hg,96,151
Kakuro-hard-097-ext.xml.hg,96,154
Kakuro-hard-098-ext.xml.hg,96,157
Kakuro-hard-099-ext.xml.hg,96,159
Kakuro-hard-104-ext.xml.hg,94,148
Kakuro-hard-106-ext.xml.hg,96,150
Kakuro-hard-109-ext.xml.hg,100,180
Kakuro-hard-112-ext.xml.hg,98,162
Kakuro-hard-114-ext.xml.hg,92,168
Kakuro-hard-115-ext.xml.hg,98,166
Kakuro-hard-116-ext.xml.hg,92,176
Kakuro-hard-118-ext.xml.hg,90,158
Kakuro-hard-119-ext.xml.hg,88,154
Kakuro-hard-121-ext.xml.hg,100,164
Kakuro-hard-122-ext.xml.hg,90,156
Kakuro-hard-123-ext.xml.hg,96,160
Kakuro-hard-124-ext.xml.hg,94,154
Kakuro-hard-125-ext.xml.hg,82,157
Kakuro-hard-127-ext.xml.hg,98,170
Kakuro-hard-128-ext.xml.hg,96,172
Kakuro-hard-129-ext.xml.hg,100,164
Kakuro-hard-130-ext.xml.hg,96,169
Kakuro-hard-131-ext.xml.hg,90,157
Kakuro-hard-134-ext.xml.hg,96,164
Kakuro-hard-135-ext.xml.hg,92,156
Kakuro-hard-136-ext.xml.hg,90,157
Kakuro-hard-137-ext.xml.hg,98,181
Kakuro-hard-138-ext.xml.hg,96,168
Kakuro-hard-140-ext.xml.hg,100,176
Kakuro-hard-141-ext.xml.hg,88,164
Kakuro-hard-145-ext.xml.hg,92,155
Kakuro-hard-149-ext.xml.hg,92,173
Kakuro-hard-151-ext.xml.hg,94,164
Kakuro-hard-154-ext.xml.hg,98,164
Kakuro-hard-156-ext.xml.hg,96,177
Kakuro-hard-157-ext.xml.hg,98,175
Kakuro-hard-158-ext.xml.hg,98,154
Kakuro-hard-159-ext.xml.hg,92,153
Kakuro-hard-161-ext.xml.hg,96,158
Kakuro-hard-163-ext.xml.hg,90,156
Kakuro-hard-165-ext.xml.hg,92,164
Kakuro-hard-168-ext.xml.hg,84,160
Kakuro-hard-170-ext.xml.hg,100,165
Kakuro-hard-171-ext.xml.hg,98,165
Kakuro-hard-173-ext.xml.hg,88,168
Kakuro-medium-000-ext.xml.hg,12,18
Kakuro-medium-001-ext.xml.hg,24,36
Kakuro-medium-002-ext.xml.hg,52,71
Kakuro-medium-003-ext.xml.hg,48,73
Kakuro-medium-004-ext.xml.hg,48,76
Kakuro-medium-005-ext.xml.hg,50,72
Kakuro-medium-006-ext.xml.hg,54,80
Kakuro-medium-007-ext.xml.hg,58,86
Kakuro-medium-008-ext.xml.hg,54,79
Kakuro-medium-009-ext.xml.hg,56,78
Kakuro-medium-010-ext.xml.hg,58,83
Kakuro-medium-011-ext.xml.hg,52,80
Kakuro-medium-012-ext.xml.hg,58,81
Kakuro-medium-013-ext.xml.hg,54,87
Kakuro-medium-014-ext.xml.hg,52,74
Kakuro-medium-015-ext.xml.hg,54,82
Kakuro-medium-016-ext.xml.hg,58,86
Kakuro-medium-017-ext.xml.hg,58,89
Kakuro-medium-018-ext.xml.hg,56,82
Kakuro-medium-019-ext.xml.hg,58,86
Kakuro-medium-020-ext.xml.hg,54,81
Kakuro-medium-021-ext.xml.hg,56,86
Kakuro-medium-022-ext.xml.hg,54,84
Kakuro-medium-023-ext.xml.hg,60,81
Kakuro-medium-024-ext.xml.hg,58,84
Kakuro-medium-025-ext.xml.hg,54,83
Kakuro-medium-026-ext.xml.hg,50,80
Kakuro-medium-027-ext.xml.hg,56,88
Kakuro-medium-028-ext.xml.hg,54,88
Kakuro-medium-029-ext.xml.hg,52,80
Kakuro-medium-030-ext.xml.hg,52,81
Kakuro-medium-031-ext.xml.hg,48,76
Kakuro-medium-032-ext.xml.hg,58,85
Kakuro-medium-033-ext.xml.hg,54,80
Kakuro-medium-034-ext.xml.hg,58,88
Kakuro-medium-035-ext.xml.hg,52,83
Kakuro-medium-036-ext.xml.hg,52,82
Kakuro-medium-037-ext.xml.hg,52,86
Kakuro-medium-038-ext.xml.hg,52,90
Kakuro-medium-039-ext.xml.hg,54,89
Kakuro-medium-040-ext.xml.hg,54,86
Kakuro-medium-041-ext.xml.hg,54,84
Kakuro-medium-042-ext.xml.hg,56,84
Kakuro-medium-043-ext.xml.hg,56,83
Kakuro-medium-044-ext.xml.hg,58,82
Kakuro-medium-045-ext.xml.hg,52,84
Kakuro-medium-046-ext.xml.hg,54,82
Kakuro-medium-047-ext.xml.hg,58,86
Kakuro-medium-048-ext.xml.hg,60,84
Kakuro-medium-049-ext.xml.hg,66,108
Kakuro-medium-050-ext.xml.hg,62,110
Kakuro-medium-051-ext.xml.hg,64,105
Kakuro-medium-052-ext.xml.hg,68,103
Kakuro-medium-053-ext.xml.hg,66,104
Kakuro-medium-054-ext.xml.hg,64,103
Kakuro-medium-055-ext.xml.hg,66,100
Kakuro-medium-056-ext.xml.hg,62,99
Kakuro-medium-057-ext.xml.hg,82,121
Kakuro-medium-058-ext.xml.hg,76,122
Kakuro-medium-059-ext.xml.hg,78,120
Kakuro-medium-060-ext.xml.hg,98,148
Kakuro-medium-061-ext.xml.hg,98,144
Kakuro-medium-063-ext.xml.hg,96,150
Kakuro-medium-064-ext.xml.hg,98,144
Kakuro-medium-067-ext.xml.hg,94,148
Kakuro-medium-068-ext.xml.hg,94,148
Kakuro-medium-069-ext.xml.hg,98,155
Kakuro-medium-070-ext.xml.hg,98,152
Kakuro-medium-071-ext.xml.hg,98,148
Kakuro-medium-072-ext.xml.hg,96,150
Kakuro-medium-073-ext.xml.hg,98,148
Kakuro-medium-074-ext.xml.hg,96,142
Kakuro-medium-081-ext.xml.hg,98,153
Kakuro-medium-082-ext.xml.hg,100,156
Kakuro-medium-084-ext.xml.hg,88,150
Kakuro-medium-085-ext.xml.hg,90,148
Kakuro-medium-086-ext.xml.hg,100,153
Kakuro-medium-089-ext.xml.hg,96,150
Kakuro-medium-090-ext.xml.hg,96,153
Kakuro-medium-091-ext.xml.hg,96,157
Kakuro-medium-093-ext.xml.hg,96,154
Kakuro-medium-094-ext.xml.hg,96,157
Kakuro-medium-099-ext.xml.hg,94,148
Kakuro-medium-101-ext.xml.hg,96,150
Kakuro-medium-104-ext.xml.hg,100,180
Kakuro-medium-108-ext.xml.hg,98,162
Kakuro-medium-110-ext.xml.hg,92,168
Kakuro-medium-111-ext.xml.hg,98,166
Kakuro-medium-112-ext.xml.hg,92,176
Kakuro-medium-114-ext.xml.hg,90,158
Kakuro-medium-115-ext.xml.hg,88,154
Kakuro-medium-117-ext.xml.hg,100,164
Kakuro-medium-118-ext.xml.hg,90,156
Kakuro-medium-119-ext.xml.hg,96,160
Kakuro-medium-120-ext.xml.hg,94,154
Kakuro-medium-121-ext.xml.hg,82,157
Kakuro-medium-122-ext.xml.hg,98,164
Kakuro-medium-123-ext.xml.hg,98,170
Kakuro-medium-124-ext.xml.hg,96,172
Kakuro-medium-125-ext.xml.hg,100,164
Kakuro-medium-126-ext.xml.hg,96,169
Kakuro-medium-127-ext.xml.hg,90,157
Kakuro-medium-130-ext.xml.hg,96,164
Kakuro-medium-131-ext.xml.hg,92,156
Kakuro-medium-132-ext.xml.hg,90,157
Kakuro-medium-133-ext.xml.hg,98,181
Kakuro-medium-134-ext.xml.hg,96,168
Kakuro-medium-136-ext.xml.hg,100,176
Kakuro-medium-137-ext.xml.hg,88,164
Kakuro-medium-141-ext.xml.hg,92,155
Kakuro-medium-145-ext.xml.hg,92,173
Kakuro-medium-147-ext.xml.hg,94,164
Kakuro-medium-150-ext.xml.hg,98,164
Kakuro-medium-152-ext.xml.hg,96,177
Kakuro-medium-154-ext.xml.hg,98,175
Kakuro-medium-155-ext.xml.hg,98,154
Kakuro-medium-156-ext.xml.hg,92,153
Kakuro-medium-158-ext.xml.hg,96,158
Kakuro-medium-160-ext.xml.hg,90,156
Kakuro-medium-162-ext.xml.hg,92,164
Kakuro-medium-166-ext.xml.hg,100,165
Kakuro-medium-167-ext.xml.hg,98,165
MaxCSP-connell.xml.hg,15,13
MaxCSP-eye.xml.hg,53,37
MaxCSP-simple.xml.hg,6,6
MaxCSP-spot5-0008.xml.hg,15,9
MaxCSP-wijsmanguo.xml.hg,68,50
NewSystem1.hg,84,142
NewSystem2.hg,200,345
NewSystem4.hg,418,718
Ontology-256-q1.hg,3,4
Ontology-256-q10.hg,4,10
Ontology-256-q11.hg,6,16
Ontology-256-q12.hg,6,13
Ontology-256-q13.hg,6,19
Ontology-256-q14.hg,6,11
Ontology-256-q15.hg,6,12
Ontology-256-q16.hg,8,21
Ontology-256-q17.hg,8,24
Ontology-256-q18.hg,8,22
Ontology-256-q19.hg,8,17
Ontology-256-q2.hg,3,7
Ontology-256-q20.hg,8,19
Ontology-256-q3.hg,3,9
Ontology-256-q4.hg,3,6
Ontology-256-q5.hg,3,7
Ontology-256-q6.hg,4,13
Ontology-256-q7.hg,4,8
Ontology-256-q8.hg,4,11
Ontology-256-q9.hg,4,8
Pi-20-10-20-30-00.xml.hg,53,20
Pi-20-10-20-30-01.xml.hg,53,20
Pi-20-10-20-30-02.xml.hg,53,20
Pi-20-10-20-30-03.xml.hg,53,20
Pi-20-10-20-30-04.xml.hg,53,20
Pi-20-10-20-30-05.xml.hg,53,20
Pi-20-10-20-30-06.xml.hg,53,20
Pi-20-10-20-30-07.xml.hg,53,20
Pi-20-10-20-30-08.xml.hg,53,20
Pi-20-10-20-30-09.xml.hg,53,20
Pi-20-10-20-30-10.xml.hg,53,20
Pi-20-10-20-30-11.xml.hg,53,20
Pi-20-10-20-30-12.xml.hg,53,20
Pi-20-10-20-30-13.xml.hg,53,20
Pi-20-10-20-30-14.xml.hg,53,20
Pi-20-10-20-30-15.xml.hg,53,20
Pi-20-10-20-30-16.xml.hg,53,20
Pi-20-10-20-30-17.xml.hg,53,20
Pi-20-10-20-30-18.xml.hg,53,20
Pi-20-10-20-30-19.xml.hg,53,20
Pi-20-10-20-30-20.xml.hg,53,20
Pi-20-10-20-30-21.xml.hg,53,20
Pi-20-10-20-30-22.xml.hg,53,20
Pi-20-10-20-30-23.xml.hg,53,20
Pi-20-10-20-30-24.xml.hg,53,20
Pi-20-10-20-30-25.xml.hg,53,20
Pi-20-10-20-30-26.xml.hg,53,20
Pi-20-10-20-30-27.xml.hg,53,20
Pi-20-10-20-30-28.xml.hg,53,20
Pi-20-10-20-30-29.xml.hg,53,20
Pi-20-10-20-30-30.xml.hg,53,20
Pi-20-10-20-30-31.xml.hg,53,20
Pi-20-10-20-30-32.xml.hg,53,20
Pi-20-10-20-30-33.xml.hg,53,20
Pi-20-10-20-30-34.xml.hg,53,20
Pi-20-10-20-30-35.xml.hg,53,20
Pi-20-10-20-30-36.xml.hg,53,20
Pi-20-10-20-30-37.xml.hg,53,20
Pi-20-10-20-30-38.xml.hg,53,20
Pi-20-10-20-30-39.xml.hg,53,20
Pi-20-10-20-30-40.xml.hg,53,20
Pi-20-10-20-30-41.xml.hg,53,20
Pi-20-10-20-30-42.xml.hg,53,20
Pi-20-10-20-30-43.xml.hg,53,20
Pi-20-10-20-30-44.xml.hg,53,20
Pi-20-10-20-30-45.xml.hg,53,20
Pi-20-10-20-30-46.xml.hg,53,20
Pi-20-10-20-30-47.xml.hg,53,20
Pi-20-10-20-30-48.xml.hg,53,20
Pi-20-10-20-30-49.xml.hg,53,20
Pi-20-10-20-30-50.xml.hg,53,20
Pi-20-10-20-30-51.xml.hg,53,20
Pi-20-10-20-30-52.xml.hg,53,20
Pi-20-10-20-30-53.xml.hg,53,20
Pi-20-10-20-30-54.xml.hg,53,20
Pi-20-10-20-30-55.xml.hg,53,20
Pi-20-10-20-30-56.xml.hg,53,20
Pi-20-10-20-30-57.xml.hg,53,20
Pi-20-10-20-30-58.xml.hg,53,20
Pi-20-10-20-30-59.xml.hg,53,20
Pi-20-10-20-30-60.xml.hg,53,20
Pi-20-10-20-30-61.xml.hg,53,20
Pi-20-10-20-30-62.xml.hg,53,20
Pi-20-10-20-30-63.xml.hg,53,20
Pi-20-10-20-30-64.xml.hg,53,20
Pi-20-10-20-30-65.xml.hg,53,20
Pi-20-10-20-30-66.xml.hg,53,20
Pi-20-10-20-30-67.xml.hg,53,20
Pi-20-10-20-30-68.xml.hg,53,20
Pi-20-10-20-30-69.xml.hg,53,20
Pi-20-10-20-30-70.xml.hg,53,20
Pi-20-10-20-30-71.xml.hg,53,20
Pi-20-10-20-30-72.xml.hg,53,20
Pi-20-10-20-30-73.xml.hg,53,20
Pi-20-10-20-30-74.xml.hg,53,20
Pi-20-10-20-30-75.xml.hg,53,20
Pi-20-10-20-30-76.xml.hg,53,20
Pi-20-10-20-30-77.xml.hg,53,20
Pi-20-10-20-30-78.xml.hg,53,20
Pi-20-10-20-30-79.xml.hg,53,20
Pi-20-10-20-30-80.xml.hg,53,20
Pi-20-10-20-30-81.xml.hg,53,20
Pi-20-10-20-30-82.xml.hg,53,20
Pi-20-10-20-30-83.xml.hg,53,20
Pi-20-10-20-30-84.xml.hg,53,20
Pi-20-10-20-30-85.xml.hg,53,20
Pi-20-10-20-30-86.xml.hg,53,20
Pi-20-10-20-30-87.xml.hg,53,20
Pi-20-10-20-30-88.xml.hg,53,20
Pi-20-10-20-30-89.xml.hg,53,20
Pi-20-10-20-30-90.xml.hg,53,20
Pi-20-10-20-30-91.xml.hg,53,20
Pi-20-10-20-30-92.xml.hg,53,20
Pi-20-10-20-30-93.xml.hg,53,20
Pi-20-10-20-30-94.xml.hg,53,20
Pi-20-10-20-30-95.xml.hg,53,20
Pi-20-10-20-30-96.xml.hg,53,20
Pi-20-10-20-30-97.xml.hg,53,20
Pi-20-10-20-30-98.xml.hg,53,20
Pi-20-10-20-30-99.xml.hg,53,20
Pi-20-10-20-40-00.xml.hg,53,20
Pi-20-10-20-40-01.xml.hg,53,20
Pi-20-10-20-40-02.xml.hg,53,20
Pi-20-10-20-40-03.xml.hg,53,20
Pi-20-10-20-40-04.xml.hg,53,20
Pi-20-10-20-40-05.xml.hg,53,20
Pi-20-10-20-40-06.xml.hg,53,20
Pi-20-10-20-40-07.xml.hg,53,20
Pi-20-10-20-40-08.xml.hg,53,20
Pi-20-10-20-40-09.xml.hg,53,20
Pi-20-10-20-40-10.xml.hg,53,20
Pi-20-10-20-40-11.xml.hg,53,20
Pi-20-10-20-40-12.xml.hg,53,20
Pi-20-10-20-40-13.xml.hg,53,20
Pi-20-10-20-40-14.xml.hg,53,20
Pi-20-10-20-40-15.xml.hg,53,20
Pi-20-10-20-40-16.xml.hg,53,20
Pi-20-10-20-40-17.xml.hg,53,20
Pi-20-10-20-40-18.xml.hg,53,20
Pi-20-10-20-40-19.xml.hg,53,20
Pi-20-10-20-40-20.xml.hg,53,20
Pi-20-10-20-40-21.xml.hg,53,20
Pi-20-10-20-40-22.xml.hg,53,20
Pi-20-10-20-40-23.xml.hg,53,20
Pi-20-10-20-40-24.xml.hg,53,20
Pi-20-10-20-40-25.xml.hg,53,20
Pi-20-10-20-40-26.xml.hg,53,20
Pi-20-10-20-40-27.xml.hg,53,20
Pi-20-10-20-40-28.xml.hg,53,20
Pi-20-10-20-40-29.xml.hg,53,20
Pi-20-10-20-40-30.xml.hg,53,20
Pi-20-10-20-40-31.xml.hg,53,20
Pi-20-10-20-40-32.xml.hg,53,20
Pi-20-10-20-40-33.xml.hg,53,20
Pi-20-10-20-40-34.xml.hg,53,20
Pi-20-10-20-40-35.xml.hg,53,20
Pi-20-10-20-40-36.xml.hg,53,20
Pi-20-10-20-40-37.xml.hg,53,20
Pi-20-10-20-40-38.xml.hg,53,20
Pi-20-10-20-40-39.xml.hg,53,20
Pi-20-10-20-40-40.xml.hg,53,20
Pi-20-10-20-40-41.xml.hg,53,20
Pi-20-10-20-40-42.xml.hg,53,20
Pi-20-10-20-40-43.xml.hg,53,20
Pi-20-10-20-40-44.xml.hg,53,20
Pi-20-10-20-40-45.xml.hg,53,20
Pi-20-10-20-40-46.xml.hg,53,20
Pi-20-10-20-40-47.xml.hg,53,20
Pi-20-10-20-40-48.xml.hg,53,20
Pi-20-10-20-40-49.xml.hg,53,20
Pi-20-10-20-40-50.xml.hg,53,20
Pi-20-10-20-40-51.xml.hg,53,20
Pi-20-10-20-40-52.xml.hg,53,20
Pi-20-10-20-40-53.xml.hg,53,20
Pi-20-10-20-40-54.xml.hg,53,20
Pi-20-10-20-40-55.xml.hg,53,20
Pi-20-10-20-40-56.xml.hg,53,20
Pi-20-10-20-40-57.xml.hg,53,20
Pi-20-10-20-40-58.xml.hg,53,20
Pi-20-10-20-40-59.xml.hg,53,20
Pi-20-10-20-40-60.xml.hg,53,20
Pi-20-10-20-40-61.xml.hg,53,20
Pi-20-10-20-40-62.xml.hg,53,20
Pi-20-10-20-40-63.xml.hg,53,20
Pi-20-10-20-40-64.xml.hg,53,20
Pi-20-10-20-40-65.xml.hg,53,20
Pi-20-10-20-40-66.xml.hg,53,20
Pi-20-10-20-40-67.xml.hg,53,20
Pi-20-10-20-40-68.xml.hg,53,20
Pi-20-10-20-40-69.xml.hg,53,20
Pi-20-10-20-40-70.xml.hg,53,20
Pi-20-10-20-40-71.xml.hg,53,20
Pi-20-10-20-40-72.xml.hg,53,20
Pi-20-10-20-40-73.xml.hg,53,20
Pi-20-10-20-40-74.xml.hg,53,20
Pi-20-10-20-40-75.xml.hg,53,20
Pi-20-10-20-40-76.xml.hg,53,20
Pi-20-10-20-40-77.xml.hg,53,20
Pi-20-10-20-40-78.xml.hg,53,20
Pi-20-10-20-40-79.xml.hg,53,20
Pi-20-10-20-40-80.xml.hg,53,20
Pi-20-10-20-40-81.xml.hg,53,20
Pi-20-10-20-40-82.xml.hg,53,20
Pi-20-10-20-40-83.xml.hg,53,20
Pi-20-10-20-40-84.xml.hg,53,20
Pi-20-10-20-40-85.xml.hg,53,20
Pi-20-10-20-40-86.xml.hg,53,20
Pi-20-10-20-40-87.xml.hg,53,20
Pi-20-10-20-40-88.xml.hg,53,20
Pi-20-10-20-40-89.xml.hg,53,20
Pi-20-10-20-40-90.xml.hg,53,20
Pi-20-10-20-40-91.xml.hg,53,20
Pi-20-10-20-40-92.xml.hg,53,20
Pi-20-10-20-40-93.xml.hg,53,20
Pi-20-10-20-40-94.xml.hg,53,20
Pi-20-10-20-40-95.xml.hg,53,20
Pi-20-10-20-40-96.xml.hg,53,20
Pi-20-10-20-40-97.xml.hg,53,20
Pi-20-10-20-40-98.xml.hg,53,20
Pi-20-10-20-40-99.xml.hg,53,20
Pi-40-10-07948-40-00.xml.hg,98,40
Pi-40-10-07948-40-02.xml.hg,98,40
Pi-40-10-07948-40-03.xml.hg,98,40
Pi-40-10-07948-40-04.xml.hg,98,40
Pi-40-10-07948-40-05.xml.hg,98,40
Pi-40-10-07948-40-06.xml.hg,98,40
Pi-40-10-07948-40-08.xml.hg,98,40
Pi-40-10-07948-40-09.xml.hg,98,40
Pi-40-10-07948-40-10.xml.hg,98,40
Pi-40-10-07948-40-14.xml.hg,98,40
Pi-40-10-07948-40-15.xml.hg,98,40
Pi-40-10-07948-40-20.xml.hg,98,40
Pi-40-10-07948-40-22.xml.hg,98,40
Pi-40-10-07948-40-23.xml.hg,98,40
Pi-40-10-07948-40-25.xml.hg,98,40
Pi-40-10-07948-40-28.xml.hg,98,40
Pi-40-10-07948-40-30.xml.hg,98,40
Pi-40-10-07948-40-33.xml.hg,98,40
Pi-40-10-07948-40-35.xml.hg,98,40
Pi-40-10-07948-40-36.xml.hg,98,40
Pi-40-10-07948-40-39.xml.hg,98,40
Pi-40-10-07948-40-40.xml.hg,98,40
Pi-40-10-07948-40-41.xml.hg,98,40
Pi-40-10-07948-40-42.xml.hg,98,40
Pi-40-10-07948-40-45.xml.hg,98,40
Pi-40-10-07948-40-46.xml.hg,98,40
Pi-40-10-07948-40-51.xml.hg,98,40
Pi-40-10-07948-40-56.xml.hg,98,40
Pi-40-10-07948-40-58.xml.hg,98,40
Pi-40-10-07948-40-59.xml.hg,98,40
Pi-40-10-07948-40-62.xml.hg,98,40
Pi-40-10-07948-40-64.xml.hg,98,40
Pi-40-10-07948-40-70.xml.hg,98,40
Pi-40-10-07948-40-72.xml.hg,98,40
Pi-40-10-07948-40-74.xml.hg,98,40
Pi-40-10-07948-40-76.xml.hg,98,40
Pi-40-10-07948-40-79.xml.hg,98,40
Pi-40-10-07948-40-80.xml.hg,98,40
Pi-40-10-07948-40-82.xml.hg,98,40
Pi-40-10-07948-40-86.xml.hg,98,40
Pi-40-10-07948-40-88.xml.hg,98,40
Pi-40-10-07948-40-93.xml.hg,98,40
Pi-40-10-07948-40-94.xml.hg,98,40
Pi-40-10-07948-40-96.xml.hg,98,40
Pi-40-10-07948-40-98.xml.hg,98,40
Renault-souffleuse-pos.xml.hg,35,32
Renault-souffleuse.xml.hg,35,32
STB-128-q1.hg,3,8
STB-128-q10.hg,4,7
STB-128-q11.hg,6,24
STB-128-q12.hg,6,18
STB-128-q13.hg,6,19
STB-128-q14.hg,6,20
STB-128-q15.hg,6,19
STB-128-q16.hg,8,24
STB-128-q17.hg,8,24
STB-128-q18.hg,8,17
STB-128-q19.hg,8,27
STB-128-q2.hg,3,9
STB-128-q20.hg,8,18
STB-128-q3.hg,3,19
STB-128-q4.hg,3,8
STB-128-q5.hg,3,10
STB-128-q6.hg,4,20
STB-128-q7.hg,4,5
STB-128-q8.hg,4,14
STB-128-q9.hg,4,12
adder_15.hg,76,106
adder_25.hg,126,176
adder_50.hg,251,351
adder_75.hg,376,526
adder_99.hg,496,694
atv_partial_system.hg,88,125
b02.hg,26,27
b06.hg,48,50
bridge_15.hg,137,137
bridge_25.hg,227,227
bridge_50.hg,452,452
bridge_75.hg,677,677
bridge_99.hg,893,893
clique_15.hg,15,105
cnf-2-40-0100-730621.xml.hg,93,40
cnf-2-40-0100-730622.xml.hg,93,40
cnf-2-40-0100-730623.xml.hg,94,39
cnf-2-40-0100-730624.xml.hg,92,40
cnf-2-40-0100-730626.xml.hg,94,39
cnf-2-40-0100-730628.xml.hg,94,40
cnf-2-40-0100-730629.xml.hg,92,39
cnf-2-80-0100-735541.xml.hg,100,76
cnf-2-80-0100-735542.xml.hg,98,72
cnf-2-80-0100-735543.xml.hg,98,70
cnf-2-80-0100-735544.xml.hg,99,74
cnf-2-80-0100-735545.xml.hg,100,75
cnf-2-80-0100-735546.xml.hg,97,75
cnf-2-80-0100-735547.xml.hg,98,72
cnf-2-80-0100-735548.xml.hg,99,75
cnf-2-80-0100-735549.xml.hg,94,72
cnf-2-80-0100-735550.xml.hg,99,73
cril-0_X2.xml.hg,35,86
deep100-q01.hg,2,7
deep100-q02.hg,2,7
deep100-q03.hg,2,7
deep100-q04.hg,2,7
deep100-q05.hg,2,7
deep100-q06.hg,3,10
deep100-q07.hg,3,10
deep100-q08.hg,3,10
deep100-q09.hg,3,10
deep100-q10.hg,3,10
deep100-q11.hg,5,16
deep100-q12.hg,5,16
deep100-q13.hg,5,16
deep100-q14.hg,5,16
deep100-q15.hg,5,16
deep100-q16.hg,8,25
deep100-q17.hg,8,25
deep100-q18.hg,8,25
deep100-q19.hg,8,25
deep100-q20.hg,8,25
deep200-q01.hg,2,7
deep200-q02.hg,2,7
deep200-q03.hg,2,7
deep200-q04.hg,2,7
deep200-q05.hg,2,7
deep200-q06.hg,3,10
deep200-q07.hg,3,10
deep200-q08.hg,3,10
deep200-q09.hg,3,10
deep200-q10.hg,3,10
deep200-q11.hg,5,16
deep200-q12.hg,5,16
deep200-q13.hg,5,16
deep200-q14.hg,5,16
deep200-q15.hg,5,16
deep200-q16.hg,8,25
deep200-q17.hg,8,25
deep200-q18.hg,8,25
deep200-q19.hg,8,25
deep200-q20.hg,8,25
deep300-queries.hg,4,13
doctors100k-q08.hg,3,12
doctors100k-q09.hg,3,12
doctors10k-q08.hg,3,12
doctors10k-q09.hg,3,12
doctors1m-q08.hg,3,12
doctors1m-q09.hg,3,12
doctors500k-q01.hg,3,12
doctors500k-q02.hg,3,12
doctors500k-q03.hg,3,12
doctors500k-q04.hg,3,12
doctors500k-q05.hg,3,12
doctors500k-q07.hg,3,12
doctors500k-q08.hg,3,12
doctors500k-q09.hg,3,12
dubois20.hg,160,60
dubois21.hg,168,63
dubois23.hg,184,69
dubois25.hg,200,75
dubois27.hg,216,81
dubois28.hg,224,84
dubois29.hg,232,87
dubois30.hg,240,90
grid2d_10.hg,50,50
grid2d_15.hg,112,113
grid3d_5.hg,62,63
grid4d_3.hg,40,41
grid5.hg,40,25
hg_adlerexample.txt,8,10
job-10a.hg,7,36
job-11a.hg,8,31
job-12a.hg,8,33
job-13a.hg,9,34
job-14a.hg,8,27
job-15a.hg,9,43
job-16a.hg,8,47
job-17a.hg,7,40
job-18a.hg,7,36
job-19a.hg,10,55
job-1a.hg,5,22
job-20a.hg,10,42
job-21a.hg,9,35
job-22a.hg,11,38
job-23a.hg,11,37
job-24a.hg,12,59
job-25a.hg,9,40
job-26a.hg,12,47
job-27a.hg,12,40
job-28a.hg,14,43
job-29a.hg,17,69
job-2a.hg,5,26
job-30a.hg,12,45
job-31a.hg,11,50
job-32a.hg,6,31
job-33a.hg,14,59
job-3a.hg,4,20
job-4a.hg,5,21
job-5a.hg,5,22
job-6a.hg,5,30
job-7a.hg,8,42
job-8a.hg,7,44
job-9a.hg,8,50
lubm-q1.hg,2,2
lubm-q10.hg,2,2
lubm-q11.hg,2,2
lubm-q12.hg,4,3
lubm-q13.hg,2,2
lubm-q14.hg,1,1
lubm-q2.hg,6,3
lubm-q3.hg,2,2
lubm-q4.hg,5,5
lubm-q5.hg,2,2
lubm-q6.hg,1,1
lubm-q7.hg,4,3
lubm-q8.hg,5,4
lubm-q9.hg,6,3
mdd-7-25-5-56-01.xml.hg,56,25
mdd-7-25-5-56-02.xml.hg,56,25
mdd-7-25-5-56-03.xml.hg,56,25
mdd-7-25-5-56-04.xml.hg,56,25
mdd-7-25-5-56-05.xml.hg,56,25
mdd-7-25-5-56-06.xml.hg,56,25
mdd-7-25-5-56-07.xml.hg,56,25
mdd-7-25-5-56-08.xml.hg,56,25
mdd-7-25-5-56-09.xml.hg,56,25
mdd-7-25-5-56-10.xml.hg,56,25
mdd-7-25-5-56-11.xml.hg,56,25
mdd-7-25-5-56-12.xml.hg,56,25
mdd-7-25-5-56-13.xml.hg,56,25
mdd-7-25-5-56-14.xml.hg,56,25
mdd-7-25-5-56-15.xml.hg,56,25
mdd-7-25-5-56-16.xml.hg,56,25
mdd-7-25-5-56-17.xml.hg,56,25
mdd-7-25-5-56-18.xml.hg,56,25
mdd-7-25-5-56-19.xml.hg,56,25
mdd-7-25-5-56-20.xml.hg,56,25
mdd-7-25-5-56-21.xml.hg,56,25
mdd-7-25-5-56-22.xml.hg,56,25
mdd-7-25-5-56-23.xml.hg,56,25
mdd-7-25-5-56-24.xml.hg,56,25
mdd-7-25-5-56-25.xml.hg,56,25
mdd-7-25-5-ps05-psh07-1.xml.hg,58,25
mdd-7-25-5-ps05-psh07-2.xml.hg,58,25
mdd-7-25-5-ps05-psh07-3.xml.hg,58,25
mdd-7-25-5-ps05-psh07-4.xml.hg,58,25
mdd-7-25-5-ps05-psh07-5.xml.hg,58,25
mdd-7-25-5-ps05-psh07-6.xml.hg,58,25
mdd-7-25-5-ps05-psh07-7.xml.hg,58,25
mdd-7-25-5-ps05-psh07-8.xml.hg,58,25
mdd-7-25-5-ps05-psh07-9.xml.hg,58,25
mdd-7-25-5-ps05-psh09-0.xml.hg,58,25
mdd-7-25-5-ps05-psh09-1.xml.hg,58,25
mdd-7-25-5-ps05-psh09-2.xml.hg,58,25
mdd-7-25-5-ps05-psh09-3.xml.hg,58,25
mdd-7-25-5-ps05-psh09-4.xml.hg,58,25
mdd-7-25-5-ps05-psh09-5.xml.hg,58,25
mdd-7-25-5-ps05-psh09-6.xml.hg,58,25
mdd-7-25-5-ps05-psh09-7.xml.hg,58,25
mdd-7-25-5-ps05-psh09-8.xml.hg,58,25
mdd-7-25-5-ps05-psh09-9.xml.hg,58,25
par8-1-c.hg,254,64
par8-2-c.hg,270,68
par8-3-c.hg,298,75
par8-4-c.hg,266,67
par8-5-c.hg,298,75
pigeonsPlus-06-03.xml.hg,27,24
pigeonsPlus-06-04.xml.hg,27,30
pigeonsPlus-06-05.xml.hg,27,36
pigeonsPlus-06-06.xml.hg,27,42
pigeonsPlus-06-07.xml.hg,27,48
pigeonsPlus-06-08.xml.hg,27,54
pigeonsPlus-06-09.xml.hg,27,60
pigeonsPlus-06-10.xml.hg,27,66
pigeonsPlus-07-03.xml.hg,35,28
pigeonsPlus-07-04.xml.hg,35,35
pigeonsPlus-07-05.xml.hg,35,42
pigeonsPlus-07-06.xml.hg,35,49
pigeonsPlus-07-07.xml.hg,35,56
pigeonsPlus-07-08.xml.hg,35,63
pigeonsPlus-07-09.xml.hg,35,70
pigeonsPlus-08-03.xml.hg,44,32
pigeonsPlus-08-04.xml.hg,44,40
pigeonsPlus-08-05.xml.hg,44,48
pigeonsPlus-08-06.xml.hg,44,56
pigeonsPlus-08-07.xml.hg,44,64
pigeonsPlus-08-08.xml.hg,44,72
pigeonsPlus-09-03.xml.hg,54,36
pigeonsPlus-09-04.xml.hg,54,45
pigeonsPlus-09-05.xml.hg,54,54
pigeonsPlus-09-06.xml.hg,54,63
pigeonsPlus-09-07.xml.hg,54,72
pigeonsPlus-10-03.xml.hg,65,40
pigeonsPlus-10-04.xml.hg,65,50
pigeonsPlus-10-05.xml.hg,65,60
pigeonsPlus-10-06.xml.hg,65,70
pigeonsPlus-10-07.xml.hg,65,80
pigeonsPlus-11-02.xml.hg,77,33
pigeonsPlus-11-03.xml.hg,77,44
pigeonsPlus-11-04.xml.hg,77,55
pigeonsPlus-11-05.xml.hg,77,66
pigeonsPlus-11-06.xml.hg,77,77
pret-060-25.xml.hg,40,60
pret-060-40.xml.hg,40,60
pret-060-60.xml.hg,40,60
pret-060-75.xml.hg,40,60
pret-150-25.xml.hg,100,150
pret-150-40.xml.hg,100,150
pret-150-75.xml.hg,100,150
pret60_25.hg,160,60
pret60_60.hg,160,60
rand-10-20-10-5-10000-01.xml.hg,5,19
rand-10-20-10-5-10000-02.xml.hg,5,18
rand-10-20-10-5-10000-03.xml.hg,5,19
rand-10-20-10-5-10000-04.xml.hg,5,20
rand-10-20-10-5-10000-05.xml.hg,5,20
rand-10-20-10-5-10000-06.xml.hg,5,18
rand-10-20-10-5-10000-07.xml.hg,5,20
rand-10-20-10-5-10000-08.xml.hg,5,20
rand-10-20-10-5-10000-09.xml.hg,5,20
rand-10-20-10-5-10000-10.xml.hg,5,19
rand-10-20-10-5-10000-11.xml.hg,5,20
rand-10-20-10-5-10000-12.xml.hg,5,20
rand-10-20-10-5-10000-13.xml.hg,5,19
rand-10-20-10-5-10000-14.xml.hg,5,20
rand-10-20-10-5-10000-15.xml.hg,5,20
rand-10-20-10-5-10000-16.xml.hg,5,19
rand-10-20-10-5-10000-17.xml.hg,5,18
rand-10-20-10-5-10000-18.xml.hg,5,20
rand-10-20-10-5-10000-19.xml.hg,5,20
rand-10-20-10-5-10000-20.xml.hg,5,20
rand-10-60-20-30-51200-01.xml.hg,30,60
rand-10-60-20-30-51200-02.xml.hg,30,59
rand-10-60-20-30-51200-03.xml.hg,30,60
rand-10-60-20-30-51200-04.xml.hg,30,60
rand-10-60-20-30-51200-05.xml.hg,30,60
rand-10-60-20-30-51200-06.xml.hg,30,60
rand-10-60-20-30-51200-07.xml.hg,30,59
rand-10-60-20-30-51200-08.xml.hg,30,60
rand-10-60-20-30-51200-09.xml.hg,30,60
rand-10-60-20-30-51200-10.xml.hg,30,60
rand-10-60-20-30-51200-11.xml.hg,30,60
rand-10-60-20-30-51200-12.xml.hg,30,60
rand-10-60-20-30-51200-13.xml.hg,30,59
rand-10-60-20-30-51200-14.xml.hg,30,59
rand-10-60-20-30-51200-15.xml.hg,30,59
rand-10-60-20-30-51200-16.xml.hg,30,60
rand-10-60-20-30-51200-17.xml.hg,30,59
rand-10-60-20-30-51200-18.xml.hg,30,58
rand-10-60-20-30-51200-19.xml.hg,30,60
rand-10-60-20-30-51200-20.xml.hg,30,59
rand-10-60-20-30-51200-21.xml.hg,30,60
rand-10-60-20-30-51200-22.xml.hg,30,60
rand-10-60-20-30-51200-23.xml.hg,30,60
rand-10-60-20-30-51200-24.xml.hg,30,60
rand-10-60-20-30-51200-25.xml.hg,30,60
rand-10-60-20-30-51200-26.xml.hg,30,58
rand-10-60-20-30-51200-27.xml.hg,30,60
rand-10-60-20-30-51200-28.xml.hg,30,60
rand-10-60-20-30-51200-29.xml.hg,30,60
rand-10-60-20-30-51200-30.xml.hg,30,58
rand-10-60-20-30-51200-31.xml.hg,30,60
rand-10-60-20-30-51200-32.xml.hg,30,60
rand-10-60-20-30-51200-33.xml.hg,30,60
rand-10-60-20-30-51200-34.xml.hg,30,60
rand-10-60-20-30-51200-35.xml.hg,30,60
rand-10-60-20-30-51200-36.xml.hg,30,59
rand-10-60-20-30-51200-37.xml.hg,30,60
rand-10-60-20-30-51200-38.xml.hg,30,60
rand-10-60-20-30-51200-39.xml.hg,30,60
rand-10-60-20-30-51200-40.xml.hg,30,59
rand-10-60-20-30-51200-41.xml.hg,30,60
rand-10-60-20-30-51200-42.xml.hg,30,60
rand-10-60-20-30-51200-43.xml.hg,30,60
rand-10-60-20-30-51200-44.xml.hg,30,60
rand-10-60-20-30-51200-45.xml.hg,30,59
rand-10-60-20-30-51200-46.xml.hg,30,60
rand-10-60-20-30-51200-47.xml.hg,30,60
rand-10-60-20-30-51200-48.xml.hg,30,60
rand-10-60-20-30-51200-49.xml.hg,30,60
rand-10-60-20-30-51200-50.xml.hg,30,60
rand-15-23-3-16-150000-01.xml.hg,16,23
rand-15-23-3-16-150000-02.xml.hg,16,23
rand-15-23-3-16-150000-03.xml.hg,16,23
rand-15-23-3-16-150000-04.xml.hg,16,23
rand-15-23-3-16-150000-05.xml.hg,16,23
rand-15-23-3-16-150000-06.xml.hg,16,23
rand-15-23-3-16-150000-07.xml.hg,16,23
rand-15-23-3-16-150000-08.xml.hg,16,23
rand-15-23-3-16-150000-09.xml.hg,16,23
rand-15-23-3-16-150000-10.xml.hg,16,23
rand-15-23-3-16-150000-11.xml.hg,16,23
rand-15-23-3-16-150000-12.xml.hg,16,23
rand-15-23-3-16-150000-13.xml.hg,16,23
rand-15-23-3-16-150000-14.xml.hg,16,23
rand-15-23-3-16-150000-15.xml.hg,16,23
rand-15-23-3-16-150000-16.xml.hg,16,23
rand-15-23-3-16-150000-17.xml.hg,16,23
rand-15-23-3-16-150000-18.xml.hg,16,23
rand-15-23-3-16-150000-19.xml.hg,16,23
rand-15-23-3-16-150000-20.xml.hg,16,23
rand-15-23-3-16-150000-21.xml.hg,16,23
rand-15-23-3-16-150000-22.xml.hg,16,23
rand-15-23-3-16-150000-23.xml.hg,16,23
rand-15-23-3-16-150000-24.xml.hg,16,23
rand-15-23-3-16-150000-25.xml.hg,16,23
rand-2-40-180-84-090-00.xml.hg,84,40
rand-2-40-180-84-090-01.xml.hg,84,40
rand-2-40-180-84-090-02.xml.hg,84,40
rand-2-40-180-84-090-03.xml.hg,84,40
rand-2-40-180-84-090-04.xml.hg,84,40
rand-2-40-180-84-090-05.xml.hg,84,40
rand-2-40-180-84-090-06.xml.hg,84,40
rand-2-40-180-84-090-07.xml.hg,84,40
rand-2-40-180-84-090-08.xml.hg,84,40
rand-2-40-180-84-090-09.xml.hg,84,40
rand-2-40-180-84-090-10.xml.hg,84,40
rand-2-40-180-84-090-11.xml.hg,84,40
rand-2-40-180-84-090-12.xml.hg,84,40
rand-2-40-180-84-090-13.xml.hg,84,40
rand-2-40-180-84-090-14.xml.hg,84,40
rand-2-40-180-84-090-15.xml.hg,84,40
rand-2-40-180-84-090-16.xml.hg,84,40
rand-2-40-180-84-090-17.xml.hg,84,40
rand-2-40-180-84-090-18.xml.hg,84,40
rand-2-40-180-84-090-19.xml.hg,84,40
rand-2-40-180-84-090-20.xml.hg,84,40
rand-2-40-180-84-090-21.xml.hg,84,40
rand-2-40-180-84-090-22.xml.hg,84,40
rand-2-40-180-84-090-23.xml.hg,84,40
rand-2-40-180-84-090-24.xml.hg,84,40
rand-2-40-180-84-090-25.xml.hg,84,40
rand-2-40-180-84-090-26.xml.hg,84,40
rand-2-40-180-84-090-27.xml.hg,84,40
rand-2-40-180-84-090-28.xml.hg,84,40
rand-2-40-180-84-090-29.xml.hg,84,40
rand-2-40-180-84-090-31.xml.hg,84,40
rand-2-40-180-84-090-32.xml.hg,84,40
rand-2-40-180-84-090-33.xml.hg,84,40
rand-2-40-180-84-090-34.xml.hg,84,40
rand-2-40-180-84-090-35.xml.hg,84,40
rand-2-40-180-84-090-36.xml.hg,84,40
rand-2-40-180-84-090-37.xml.hg,84,40
rand-2-40-180-84-090-38.xml.hg,84,40
rand-2-40-180-84-090-39.xml.hg,84,40
rand-2-40-180-84-090-40.xml.hg,84,40
rand-2-40-180-84-090-41.xml.hg,84,40
rand-2-40-180-84-090-42.xml.hg,84,40
rand-2-40-180-84-090-43.xml.hg,84,40
rand-2-40-180-84-090-44.xml.hg,84,40
rand-2-40-180-84-090-45.xml.hg,84,40
rand-2-40-180-84-090-46.xml.hg,84,40
rand-2-40-180-84-090-47.xml.hg,84,40
rand-2-40-180-84-090-48.xml.hg,84,40
rand-2-40-180-84-090-49.xml.hg,84,40
rand-2-40-180-84-090-50.xml.hg,84,40
rand-2-40-180-84-090-51.xml.hg,84,40
rand-2-40-180-84-090-52.xml.hg,84,40
rand-2-40-180-84-090-53.xml.hg,84,40
rand-2-40-180-84-090-54.xml.hg,84,40
rand-2-40-180-84-090-55.xml.hg,84,40
rand-2-40-180-84-090-56.xml.hg,84,40
rand-2-40-180-84-090-57.xml.hg,84,40
rand-2-40-180-84-090-58.xml.hg,84,40
rand-2-40-180-84-090-59.xml.hg,84,40
rand-2-40-180-84-090-60.xml.hg,84,40
rand-2-40-180-84-090-61.xml.hg,84,40
rand-2-40-180-84-090-62.xml.hg,84,40
rand-2-40-180-84-090-63.xml.hg,84,40
rand-2-40-180-84-090-64.xml.hg,84,40
rand-2-40-180-84-090-65.xml.hg,84,40
rand-2-40-180-84-090-66.xml.hg,84,40
rand-2-40-180-84-090-67.xml.hg,84,40
rand-2-40-180-84-090-68.xml.hg,84,40
rand-2-40-180-84-090-69.xml.hg,84,40
rand-2-40-180-84-090-70.xml.hg,84,40
rand-2-40-180-84-090-71.xml.hg,84,40
rand-2-40-180-84-090-72.xml.hg,84,40
rand-2-40-180-84-090-73.xml.hg,84,40
rand-2-40-180-84-090-74.xml.hg,84,40
rand-2-40-180-84-090-75.xml.hg,84,40
rand-2-40-180-84-090-76.xml.hg,84,40
rand-2-40-180-84-090-77.xml.hg,84,40
rand-2-40-180-84-090-78.xml.hg,84,40
rand-2-40-180-84-090-79.xml.hg,84,40
rand-2-40-180-84-090-80.xml.hg,84,40
rand-2-40-180-84-090-81.xml.hg,84,40
rand-2-40-180-84-090-82.xml.hg,84,40
rand-2-40-180-84-090-83.xml.hg,84,40
rand-2-40-180-84-090-84.xml.hg,84,40
rand-2-40-180-84-090-85.xml.hg,84,40
rand-2-40-180-84-090-86.xml.hg,84,40
rand-2-40-180-84-090-87.xml.hg,84,40
rand-2-40-180-84-090-88.xml.hg,84,40
rand-2-40-180-84-090-89.xml.hg,84,40
rand-2-40-180-84-090-90.xml.hg,84,40
rand-2-40-180-84-090-91.xml.hg,84,40
rand-2-40-180-84-090-92.xml.hg,84,40
rand-2-40-180-84-090-93.xml.hg,84,40
rand-2-40-180-84-090-94.xml.hg,84,40
rand-2-40-180-84-090-95.xml.hg,84,40
rand-2-40-180-84-090-97.xml.hg,84,40
rand-2-40-180-84-090-98.xml.hg,84,40
rand-2-40-180-84-090-99.xml.hg,84,40
rand-25-10-21-85-07.xml.hg,63,25
rand-25-10-21-85-08.xml.hg,63,25
rand-25-10-21-85-09.xml.hg,63,24
rand-25-10-21-85-10.xml.hg,63,25
rand-25-10-21-85-11.xml.hg,63,25
rand-25-10-21-85-12.xml.hg,63,25
rand-25-10-21-85-13.xml.hg,63,25
rand-25-10-21-85-14.xml.hg,63,25
rand-25-10-21-85-15.xml.hg,63,25
rand-25-10-21-85-16.xml.hg,63,25
rand-25-10-21-85-17.xml.hg,63,25
rand-25-10-21-85-18.xml.hg,63,25
rand-25-10-21-85-19.xml.hg,63,25
rand-25-10-21-85-20.xml.hg,63,25
rand-25-10-21-85-21.xml.hg,63,25
rand-25-10-21-85-22.xml.hg,63,25
rand-25-10-21-85-23.xml.hg,63,25
rand-25-10-21-85-24.xml.hg,63,25
rand-25-10-21-85-25.xml.hg,63,25
rand-25-10-21-85-26.xml.hg,63,25
rand-25-10-21-85-27.xml.hg,63,25
rand-25-10-21-85-28.xml.hg,63,25
rand-25-10-21-85-29.xml.hg,63,25
rand-25-10-21-85-30.xml.hg,63,25
rand-25-10-21-85-31.xml.hg,63,25
rand-25-10-21-85-32.xml.hg,63,25
rand-25-10-21-85-33.xml.hg,63,25
rand-25-10-21-85-34.xml.hg,63,25
rand-25-10-21-85-35.xml.hg,63,25
rand-25-10-21-85-36.xml.hg,63,25
rand-25-10-21-85-37.xml.hg,63,25
rand-25-10-21-85-38.xml.hg,63,25
rand-25-10-21-85-39.xml.hg,63,25
rand-25-10-21-85-40.xml.hg,63,25
rand-25-10-21-85-41.xml.hg,63,24
rand-25-10-21-85-42.xml.hg,63,25
rand-25-10-21-85-43.xml.hg,63,25
rand-25-10-21-85-44.xml.hg,63,25
rand-25-10-21-85-45.xml.hg,63,25
rand-25-10-21-85-46.xml.hg,63,25
rand-25-10-21-85-47.xml.hg,63,25
rand-25-10-21-85-48.xml.hg,63,25
rand-25-10-21-85-49.xml.hg,63,25
rand-25-10-21-85-50.xml.hg,63,25
rand-25-10-25-87-01.xml.hg,75,25
rand-25-10-25-87-02.xml.hg,75,25
rand-25-10-25-87-03.xml.hg,75,25
rand-25-10-25-87-04.xml.hg,75,25
rand-25-10-25-87-05.xml.hg,75,25
rand-25-10-25-87-06.xml.hg,75,25
rand-25-10-25-87-07.xml.hg,75,25
rand-25-10-25-87-08.xml.hg,75,25
rand-25-10-25-87-09.xml.hg,75,25
rand-25-10-25-87-10.xml.hg,75,25
rand-25-10-25-87-11.xml.hg,75,25
rand-25-10-25-87-12.xml.hg,75,25
rand-25-10-25-87-13.xml.hg,75,25
rand-25-10-25-87-14.xml.hg,75,25
rand-25-10-25-87-15.xml.hg,75,25
rand-25-10-25-87-16.xml.hg,75,25
rand-25-10-25-87-17.xml.hg,75,25
rand-25-10-25-87-18.xml.hg,75,25
rand-25-10-25-87-19.xml.hg,75,25
rand-25-10-25-87-20.xml.hg,75,25
rand-25-10-25-87-21.xml.hg,75,25
rand-25-10-25-87-22.xml.hg,75,25
rand-25-10-25-87-23.xml.hg,75,25
rand-25-10-25-87-24.xml.hg,75,25
rand-25-10-25-87-25.xml.hg,75,25
rand-25-10-25-87-26.xml.hg,75,25
rand-25-10-25-87-27.xml.hg,75,25
rand-25-10-25-87-28.xml.hg,75,25
rand-25-10-25-87-29.xml.hg,75,25
rand-25-10-25-87-30.xml.hg,75,25
rand-25-10-25-87-31.xml.hg,75,25
rand-25-10-25-87-32.xml.hg,75,25
rand-25-10-25-87-33.xml.hg,75,25
rand-25-10-25-87-34.xml.hg,75,25
rand-25-10-25-87-35.xml.hg,75,25
rand-25-10-25-87-36.xml.hg,75,25
rand-25-10-25-87-37.xml.hg,75,25
rand-25-10-25-87-38.xml.hg,75,25
rand-25-10-25-87-39.xml.hg,75,25
rand-25-10-25-87-40.xml.hg,75,25
rand-25-10-25-87-41.xml.hg,75,25
rand-25-10-25-87-42.xml.hg,75,25
rand-25-10-25-87-43.xml.hg,75,25
rand-25-10-25-87-44.xml.hg,75,25
rand-25-10-25-87-45.xml.hg,75,25
rand-25-10-25-87-46.xml.hg,75,25
rand-25-10-25-87-47.xml.hg,75,25
rand-25-10-25-87-48.xml.hg,75,25
rand-25-10-25-87-49.xml.hg,75,25
rand-25-10-25-87-50.xml.hg,75,25
rand-3-20-20-60-632-01.xml.hg,60,20
rand-3-20-20-60-632-02.xml.hg,60,20
rand-3-20-20-60-632-03.xml.hg,59,20
rand-3-20-20-60-632-04.xml.hg,60,20
rand-3-20-20-60-632-05.xml.hg,55,20
rand-3-20-20-60-632-06.xml.hg,60,20
rand-3-20-20-60-632-07.xml.hg,57,20
rand-3-20-20-60-632-08.xml.hg,58,20
rand-3-20-20-60-632-09.xml.hg,59,20
rand-3-20-20-60-632-10.xml.hg,60,20
rand-3-20-20-60-632-11.xml.hg,60,20
rand-3-20-20-60-632-12.xml.hg,59,20
rand-3-20-20-60-632-13.xml.hg,58,20
rand-3-20-20-60-632-14.xml.hg,59,20
rand-3-20-20-60-632-15.xml.hg,58,20
rand-3-20-20-60-632-16.xml.hg,58,20
rand-3-20-20-60-632-17.xml.hg,58,20
rand-3-20-20-60-632-18.xml.hg,55,20
rand-3-20-20-60-632-19.xml.hg,58,20
rand-3-20-20-60-632-20.xml.hg,56,20
rand-3-20-20-60-632-21.xml.hg,58,20
rand-3-20-20-60-632-22.xml.hg,59,20
rand-3-20-20-60-632-23.xml.hg,57,20
rand-3-20-20-60-632-24.xml.hg,60,20
rand-3-20-20-60-632-25.xml.hg,59,20
rand-3-20-20-60-632-26.xml.hg,57,20
rand-3-20-20-60-632-27.xml.hg,60,20
rand-3-20-20-60-632-28.xml.hg,58,20
rand-3-20-20-60-632-29.xml.hg,57,20
rand-3-20-20-60-632-30.xml.hg,60,20
rand-3-20-20-60-632-31.xml.hg,59,20
rand-3-20-20-60-632-32.xml.hg,58,20
rand-3-20-20-60-632-33.xml.hg,59,20
rand-3-20-20-60-632-34.xml.hg,59,20
rand-3-20-20-60-632-35.xml.hg,57,20
rand-3-20-20-60-632-36.xml.hg,60,20
rand-3-20-20-60-632-37.xml.hg,58,20
rand-3-20-20-60-632-38.xml.hg,56,20
rand-3-20-20-60-632-39.xml.hg,59,20
rand-3-20-20-60-632-40.xml.hg,60,20
rand-3-20-20-60-632-41.xml.hg,60,20
rand-3-20-20-60-632-42.xml.hg,59,20
rand-3-20-20-60-632-43.xml.hg,57,20
rand-3-20-20-60-632-44.xml.hg,58,20
rand-3-20-20-60-632-45.xml.hg,57,20
rand-3-20-20-60-632-46.xml.hg,57,20
rand-3-20-20-60-632-47.xml.hg,58,20
rand-3-20-20-60-632-48.xml.hg,58,20
rand-3-20-20-60-632-49.xml.hg,57,20
rand-3-20-20-60-632-50.xml.hg,59,20
rand-3-20-20-60-632f-01.xml.hg,60,20
rand-3-20-20-60-632f-02.xml.hg,60,20
rand-3-20-20-60-632f-03.xml.hg,59,20
rand-3-20-20-60-632f-04.xml.hg,60,20
rand-3-20-20-60-632f-05.xml.hg,55,20
rand-3-20-20-60-632f-06.xml.hg,60,20
rand-3-20-20-60-632f-07.xml.hg,57,20
rand-3-20-20-60-632f-08.xml.hg,58,20
rand-3-20-20-60-632f-09.xml.hg,59,20
rand-3-20-20-60-632f-10.xml.hg,60,20
rand-3-20-20-60-632f-11.xml.hg,60,20
rand-3-20-20-60-632f-12.xml.hg,59,20
rand-3-20-20-60-632f-13.xml.hg,58,20
rand-3-20-20-60-632f-14.xml.hg,59,20
rand-3-20-20-60-632f-15.xml.hg,58,20
rand-3-20-20-60-632f-16.xml.hg,58,20
rand-3-20-20-60-632f-17.xml.hg,58,20
rand-3-20-20-60-632f-18.xml.hg,55,20
rand-3-20-20-60-632f-19.xml.hg,58,20
rand-3-20-20-60-632f-20.xml.hg,56,20
rand-3-20-20-60-632f-21.xml.hg,58,20
rand-3-20-20-60-632f-22.xml.hg,59,20
rand-3-20-20-60-632f-23.xml.hg,57,20
rand-3-20-20-60-632f-24.xml.hg,60,20
rand-3-20-20-60-632f-25.xml.hg,59,20
rand-3-20-20-60-632f-26.xml.hg,57,20
rand-3-20-20-60-632f-27.xml.hg,60,20
rand-3-20-20-60-632f-28.xml.hg,58,20
rand-3-20-20-60-632f-29.xml.hg,57,20
rand-3-20-20-60-632f-30.xml.hg,60,20
rand-3-20-20-60-632f-31.xml.hg,59,20
rand-3-20-20-60-632f-32.xml.hg,58,20
rand-3-20-20-60-632f-33.xml.hg,59,20
rand-3-20-20-60-632f-34.xml.hg,59,20
rand-3-20-20-60-632f-35.xml.hg,57,20
rand-3-20-20-60-632f-36.xml.hg,60,20
rand-3-20-20-60-632f-37.xml.hg,58,20
rand-3-20-20-60-632f-38.xml.hg,56,20
rand-3-20-20-60-632f-39.xml.hg,59,20
rand-3-20-20-60-632f-40.xml.hg,60,20
rand-3-20-20-60-632f-41.xml.hg,60,20
rand-3-20-20-60-632f-42.xml.hg,59,20
rand-3-20-20-60-632f-43.xml.hg,57,20
rand-3-20-20-60-632f-44.xml.hg,58,20
rand-3-20-20-60-632f-45.xml.hg,57,20
rand-3-20-20-60-632f-46.xml.hg,57,20
rand-3-20-20-60-632f-47.xml.hg,58,20
rand-3-20-20-60-632f-48.xml.hg,58,20
rand-3-20-20-60-632f-49.xml.hg,57,20
rand-3-20-20-60-632f-50.xml.hg,59,20
rand-3-24-24-76-632-01.xml.hg,74,24
rand-3-24-24-76-632-02.xml.hg,73,24
rand-3-24-24-76-632-03.xml.hg,74,24
rand-3-24-24-76-632-04.xml.hg,76,24
rand-3-24-24-76-632-05.xml.hg,74,24
rand-3-24-24-76-632-06.xml.hg,75,24
rand-3-24-24-76-632-07.xml.hg,74,24
rand-3-24-24-76-632-08.xml.hg,76,24
rand-3-24-24-76-632-09.xml.hg,74,24
rand-3-24-24-76-632-10.xml.hg,76,24
rand-3-24-24-76-632-11.xml.hg,74,24
rand-3-24-24-76-632-12.xml.hg,73,24
rand-3-24-24-76-632-13.xml.hg,74,24
rand-3-24-24-76-632-14.xml.hg,75,24
rand-3-24-24-76-632-15.xml.hg,76,24
rand-3-24-24-76-632-16.xml.hg,74,24
rand-3-24-24-76-632-17.xml.hg,74,24
rand-3-24-24-76-632-18.xml.hg,74,24
rand-3-24-24-76-632-19.xml.hg,76,24
rand-3-24-24-76-632-20.xml.hg,76,24
rand-3-24-24-76-632-21.xml.hg,74,24
rand-3-24-24-76-632-22.xml.hg,76,24
rand-3-24-24-76-632-23.xml.hg,75,24
rand-3-24-24-76-632-24.xml.hg,72,24
rand-3-24-24-76-632-25.xml.hg,76,24
rand-3-24-24-76-632-26.xml.hg,75,24
rand-3-24-24-76-632-27.xml.hg,74,24
rand-3-24-24-76-632-28.xml.hg,72,24
rand-3-24-24-76-632-29.xml.hg,74,24
rand-3-24-24-76-632-30.xml.hg,72,24
rand-3-24-24-76-632-31.xml.hg,72,24
rand-3-24-24-76-632-32.xml.hg,72,24
rand-3-24-24-76-632-33.xml.hg,76,24
rand-3-24-24-76-632-34.xml.hg,76,24
rand-3-24-24-76-632-35.xml.hg,75,24
rand-3-24-24-76-632-36.xml.hg,74,24
rand-3-24-24-76-632-37.xml.hg,75,24
rand-3-24-24-76-632-38.xml.hg,75,24
rand-3-24-24-76-632-39.xml.hg,75,24
rand-3-24-24-76-632-40.xml.hg,75,24
rand-3-24-24-76-632-41.xml.hg,76,24
rand-3-24-24-76-632-42.xml.hg,72,24
rand-3-24-24-76-632-43.xml.hg,76,24
rand-3-24-24-76-632-44.xml.hg,76,24
rand-3-24-24-76-632-45.xml.hg,75,24
rand-3-24-24-76-632-46.xml.hg,75,24
rand-3-24-24-76-632-47.xml.hg,75,24
rand-3-24-24-76-632-48.xml.hg,76,24
rand-3-24-24-76-632-49.xml.hg,73,24
rand-3-24-24-76-632-50.xml.hg,76,24
rand-3-24-24-76-632f-01.xml.hg,74,24
rand-3-24-24-76-632f-02.xml.hg,73,24
rand-3-24-24-76-632f-03.xml.hg,74,24
rand-3-24-24-76-632f-04.xml.hg,76,24
rand-3-24-24-76-632f-05.xml.hg,74,24
rand-3-24-24-76-632f-06.xml.hg,75,24
rand-3-24-24-76-632f-07.xml.hg,74,24
rand-3-24-24-76-632f-08.xml.hg,76,24
rand-3-24-24-76-632f-09.xml.hg,74,24
rand-3-24-24-76-632f-10.xml.hg,76,24
rand-3-24-24-76-632f-11.xml.hg,74,24
rand-3-24-24-76-632f-12.xml.hg,73,24
rand-3-24-24-76-632f-13.xml.hg,74,24
rand-3-24-24-76-632f-14.xml.hg,75,24
rand-3-24-24-76-632f-15.xml.hg,76,24
rand-3-24-24-76-632f-16.xml.hg,74,24
rand-3-24-24-76-632f-17.xml.hg,74,24
rand-3-24-24-76-632f-18.xml.hg,74,24
rand-3-24-24-76-632f-19.xml.hg,76,24
rand-3-24-24-76-632f-20.xml.hg,76,24
rand-3-24-24-76-632f-21.xml.hg,74,24
rand-3-24-24-76-632f-22.xml.hg,76,24
rand-3-24-24-76-632f-23.xml.hg,75,24
rand-3-24-24-76-632f-24.xml.hg,72,24
rand-3-24-24-76-632f-25.xml.hg,76,24
rand-3-24-24-76-632f-26.xml.hg,75,24
rand-3-24-24-76-632f-27.xml.hg,74,24
rand-3-24-24-76-632f-28.xml.hg,72,24
rand-3-24-24-76-632f-29.xml.hg,74,24
rand-3-24-24-76-632f-30.xml.hg,72,24
rand-3-24-24-76-632f-31.xml.hg,72,24
rand-3-24-24-76-632f-32.xml.hg,72,24
rand-3-24-24-76-632f-33.xml.hg,76,24
rand-3-24-24-76-632f-34.xml.hg,76,24
rand-3-24-24-76-632f-35.xml.hg,75,24
rand-3-24-24-76-632f-36.xml.hg,74,24
rand-3-24-24-76-632f-37.xml.hg,75,24
rand-3-24-24-76-632f-38.xml.hg,75,24
rand-3-24-24-76-632f-39.xml.hg,75,24
rand-3-24-24-76-632f-40.xml.hg,75,24
rand-3-24-24-76-632f-41.xml.hg,76,24
rand-3-24-24-76-632f-42.xml.hg,72,24
rand-3-24-24-76-632f-43.xml.hg,76,24
rand-3-24-24-76-632f-44.xml.hg,76,24
rand-3-24-24-76-632f-45.xml.hg,75,24
rand-3-24-24-76-632f-46.xml.hg,75,24
rand-3-24-24-76-632f-47.xml.hg,75,24
rand-3-24-24-76-632f-48.xml.hg,76,24
rand-3-24-24-76-632f-49.xml.hg,73,24
rand-3-24-24-76-632f-50.xml.hg,76,24
rand-3-28-28-93-632-01.xml.hg,93,28
rand-3-28-28-93-632-10.xml.hg,93,28
rand-3-28-28-93-632-14.xml.hg,93,28
rand-3-28-28-93-632-20.xml.hg,93,28
rand-3-28-28-93-632-24.xml.hg,93,28
rand-3-28-28-93-632-31.xml.hg,93,28
rand-3-28-28-93-632-35.xml.hg,93,28
rand-3-28-28-93-632-36.xml.hg,93,28
rand-3-28-28-93-632-40.xml.hg,93,28
rand-3-28-28-93-632-43.xml.hg,93,28
rand-3-28-28-93-632-45.xml.hg,93,28
rand-3-28-28-93-632-50.xml.hg,93,28
rand-3-28-28-93-632f-01.xml.hg,93,28
rand-3-28-28-93-632f-10.xml.hg,93,28
rand-3-28-28-93-632f-14.xml.hg,93,28
rand-3-28-28-93-632f-20.xml.hg,93,28
rand-3-28-28-93-632f-24.xml.hg,93,28
rand-3-28-28-93-632f-31.xml.hg,93,28
rand-3-28-28-93-632f-35.xml.hg,93,28
rand-3-28-28-93-632f-36.xml.hg,93,28
rand-3-28-28-93-632f-40.xml.hg,93,28
rand-3-28-28-93-632f-43.xml.hg,93,28
rand-3-28-28-93-632f-45.xml.hg,93,28
rand-3-28-28-93-632f-50.xml.hg,93,28
rand-5-10-10-15-08-0.xml.hg,15,10
rand-5-10-10-15-08-1.xml.hg,15,10
rand-5-10-10-15-08-2.xml.hg,15,10
rand-5-10-10-15-08-3.xml.hg,15,10
rand-5-10-10-15-08-4.xml.hg,15,10
rand-5-10-10-15-08-5.xml.hg,15,10
rand-5-10-10-15-08-6.xml.hg,15,10
rand-5-10-10-15-08-7.xml.hg,15,10
rand-5-10-10-15-08-8.xml.hg,15,10
rand-5-10-10-15-08-9.xml.hg,15,10
rand-5-2X-05c-01.xml.hg,94,12
rand-5-2X-05c-02.xml.hg,91,12
rand-5-2X-05c-04.xml.hg,95,12
rand-5-2X-05c-06.xml.hg,93,12
rand-5-2X-05c-07.xml.hg,93,12
rand-5-2X-05c-08.xml.hg,94,12
rand-5-2X-05c-10.xml.hg,97,12
rand-5-2X-05c-11.xml.hg,100,12
rand-5-2X-05c-12.xml.hg,90,12
rand-5-2X-05c-14.xml.hg,82,12
rand-5-2X-05c-16.xml.hg,90,12
rand-5-2X-05c-17.xml.hg,95,12
rand-5-2X-05c-18.xml.hg,96,12
rand-5-2X-05c-20.xml.hg,93,12
rand-5-2X-05c-21.xml.hg,94,12
rand-5-2X-05c-25.xml.hg,100,12
rand-5-2X-05c-28.xml.hg,91,12
rand-5-2X-05c-30.xml.hg,95,12
rand-5-2X-05c-31.xml.hg,95,12
rand-5-2X-05c-32.xml.hg,99,12
rand-5-2X-05c-33.xml.hg,99,12
rand-5-2X-05c-34.xml.hg,97,12
rand-5-2X-05c-38.xml.hg,93,12
rand-5-2X-05c-39.xml.hg,95,12
rand-5-2X-05c-40.xml.hg,96,12
rand-5-2X-05c-47.xml.hg,85,12
rand-5-2X-05c-48.xml.hg,100,12
rand-5-2X-05c-50.xml.hg,98,12
rand-5-4X-05c-02.xml.hg,98,12
rand-5-4X-05c-03.xml.hg,100,12
rand-5-4X-05c-04.xml.hg,100,12
rand-5-4X-05c-05.xml.hg,89,12
rand-5-4X-05c-07.xml.hg,91,12
rand-5-4X-05c-11.xml.hg,98,12
rand-5-4X-05c-13.xml.hg,98,12
rand-5-4X-05c-16.xml.hg,89,12
rand-5-4X-05c-19.xml.hg,100,12
rand-5-4X-05c-20.xml.hg,99,12
rand-5-4X-05c-21.xml.hg,100,12
rand-5-4X-05c-23.xml.hg,98,12
rand-5-4X-05c-24.xml.hg,93,12
rand-5-4X-05c-25.xml.hg,94,12
rand-5-4X-05c-26.xml.hg,90,12
rand-5-4X-05c-28.xml.hg,99,12
rand-5-4X-05c-32.xml.hg,88,12
rand-5-4X-05c-33.xml.hg,91,12
rand-5-4X-05c-34.xml.hg,96,12
rand-5-4X-05c-38.xml.hg,97,12
rand-5-4X-05c-39.xml.hg,96,12
rand-5-4X-05c-41.xml.hg,99,12
rand-5-4X-05c-42.xml.hg,98,12
rand-5-4X-05c-44.xml.hg,92,12
rand-5-4X-05c-46.xml.hg,91,12
rand-5-4X-05c-48.xml.hg,91,12
rand-5-4X-05c-49.xml.hg,96,12
rand-5-8X-05c-01.xml.hg,83,12
rand-5-8X-05c-02.xml.hg,95,12
rand-5-8X-05c-03.xml.hg,99,12
rand-5-8X-05c-05.xml.hg,99,12
rand-5-8X-05c-06.xml.hg,91,12
rand-5-8X-05c-07.xml.hg,96,12
rand-5-8X-05c-13.xml.hg,99,12
rand-5-8X-05c-16.xml.hg,97,12
rand-5-8X-05c-17.xml.hg,90,12
rand-5-8X-05c-19.xml.hg,90,12
rand-5-8X-05c-22.xml.hg,94,12
rand-5-8X-05c-23.xml.hg,87,12
rand-5-8X-05c-24.xml.hg,92,12
rand-5-8X-05c-25.xml.hg,88,12
rand-5-8X-05c-26.xml.hg,92,12
rand-5-8X-05c-27.xml.hg,96,12
rand-5-8X-05c-28.xml.hg,92,12
rand-5-8X-05c-29.xml.hg,95,12
rand-5-8X-05c-30.xml.hg,92,12
rand-5-8X-05c-31.xml.hg,99,12
rand-5-8X-05c-33.xml.hg,93,12
rand-5-8X-05c-36.xml.hg,93,12
rand-5-8X-05c-37.xml.hg,88,12
rand-5-8X-05c-39.xml.hg,92,12
rand-5-8X-05c-40.xml.hg,98,12
rand-5-8X-05c-41.xml.hg,96,12
rand-5-8X-05c-42.xml.hg,95,12
rand-5-8X-05c-44.xml.hg,95,12
rand-5-8X-05c-47.xml.hg,95,12
rand-7-40-8-40-02500-0.xml.hg,40,40
rand-7-40-8-40-02500-1.xml.hg,40,40
rand-7-40-8-40-02500-2.xml.hg,40,40
rand-7-40-8-40-02500-3.xml.hg,40,40
rand-7-40-8-40-02500-4.xml.hg,40,40
rand-7-40-8-40-02500-5.xml.hg,40,40
rand-7-40-8-40-02500-6.xml.hg,40,40
rand-7-40-8-40-02500-7.xml.hg,40,40
rand-7-40-8-40-02500-8.xml.hg,40,40
rand-7-40-8-40-02500-9.xml.hg,40,40
rand-7-40-8-40-05000-0.xml.hg,40,40
rand-7-40-8-40-05000-1.xml.hg,40,40
rand-7-40-8-40-05000-2.xml.hg,40,40
rand-7-40-8-40-05000-3.xml.hg,40,40
rand-7-40-8-40-05000-4.xml.hg,40,40
rand-7-40-8-40-05000-5.xml.hg,40,40
rand-7-40-8-40-05000-6.xml.hg,40,40
rand-7-40-8-40-05000-7.xml.hg,40,40
rand-7-40-8-40-05000-8.xml.hg,40,40
rand-7-40-8-40-05000-9.xml.hg,40,40
rand-7-40-8-40-07500-0.xml.hg,40,40
rand-7-40-8-40-07500-1.xml.hg,40,40
rand-7-40-8-40-07500-2.xml.hg,40,40
rand-7-40-8-40-07500-3.xml.hg,40,40
rand-7-40-8-40-07500-4.xml.hg,40,40
rand-7-40-8-40-07500-5.xml.hg,40,40
rand-7-40-8-40-07500-6.xml.hg,40,40
rand-7-40-8-40-07500-7.xml.hg,40,40
rand-7-40-8-40-07500-8.xml.hg,40,40
rand-7-40-8-40-07500-9.xml.hg,40,40
rand-7-40-8-40-10000-0.xml.hg,40,40
rand-7-40-8-40-10000-1.xml.hg,40,40
rand-7-40-8-40-10000-2.xml.hg,40,40
rand-7-40-8-40-10000-3.xml.hg,40,40
rand-7-40-8-40-10000-4.xml.hg,40,40
rand-7-40-8-40-10000-5.xml.hg,40,40
rand-7-40-8-40-10000-6.xml.hg,40,40
rand-7-40-8-40-10000-7.xml.hg,40,40
rand-7-40-8-40-10000-8.xml.hg,40,40
rand-7-40-8-40-10000-9.xml.hg,40,40
rand-7-40-8-40-12500-0.xml.hg,40,40
rand-7-40-8-40-12500-1.xml.hg,40,40
rand-7-40-8-40-12500-2.xml.hg,40,40
rand-7-40-8-40-12500-3.xml.hg,40,40
rand-7-40-8-40-12500-4.xml.hg,40,40
rand-7-40-8-40-12500-5.xml.hg,40,40
rand-7-40-8-40-12500-6.xml.hg,40,40
rand-7-40-8-40-12500-7.xml.hg,40,40
rand-7-40-8-40-12500-8.xml.hg,40,40
rand-7-40-8-40-12500-9.xml.hg,40,40
rand-7-40-8-40-15000-0.xml.hg,40,40
rand-7-40-8-40-15000-1.xml.hg,40,40
rand-7-40-8-40-15000-2.xml.hg,40,40
rand-7-40-8-40-15000-3.xml.hg,40,40
rand-7-40-8-40-15000-4.xml.hg,40,40
rand-7-40-8-40-15000-5.xml.hg,40,40
rand-7-40-8-40-15000-6.xml.hg,40,40
rand-7-40-8-40-15000-7.xml.hg,40,40
rand-7-40-8-40-15000-8.xml.hg,40,40
rand-7-40-8-40-15000-9.xml.hg,40,40
rand-7-40-8-40-17500-0.xml.hg,40,40
rand-7-40-8-40-17500-1.xml.hg,40,40
rand-7-40-8-40-17500-2.xml.hg,40,40
rand-7-40-8-40-17500-3.xml.hg,40,40
rand-7-40-8-40-17500-4.xml.hg,40,40
rand-7-40-8-40-17500-5.xml.hg,40,40
rand-7-40-8-40-17500-6.xml.hg,40,40
rand-7-40-8-40-17500-7.xml.hg,40,40
rand-7-40-8-40-17500-8.xml.hg,40,40
rand-7-40-8-40-17500-9.xml.hg,40,40
rand-7-40-8-40-20000-0.xml.hg,40,40
rand-7-40-8-40-20000-1.xml.hg,40,40
rand-7-40-8-40-20000-2.xml.hg,40,40
rand-7-40-8-40-20000-3.xml.hg,40,40
rand-7-40-8-40-20000-4.xml.hg,40,40
rand-7-40-8-40-20000-5.xml.hg,40,40
rand-7-40-8-40-20000-6.xml.hg,40,40
rand-7-40-8-40-20000-7.xml.hg,40,40
rand-7-40-8-40-20000-8.xml.hg,40,40
rand-7-40-8-40-20000-9.xml.hg,40,40
rand-7-40-8-40-22500-0.xml.hg,40,40
rand-7-40-8-40-22500-1.xml.hg,40,40
rand-7-40-8-40-22500-2.xml.hg,40,40
rand-7-40-8-40-22500-3.xml.hg,40,40
rand-7-40-8-40-22500-4.xml.hg,40,40
rand-7-40-8-40-22500-5.xml.hg,40,40
rand-7-40-8-40-22500-6.xml.hg,40,40
rand-7-40-8-40-22500-7.xml.hg,40,40
rand-7-40-8-40-22500-8.xml.hg,40,40
rand-7-40-8-40-22500-9.xml.hg,40,40
rand-7-40-8-40-25000-0.xml.hg,40,40
rand-7-40-8-40-25000-1.xml.hg,40,40
rand-7-40-8-40-25000-2.xml.hg,40,40
rand-7-40-8-40-25000-3.xml.hg,40,40
rand-7-40-8-40-25000-4.xml.hg,40,40
rand-7-40-8-40-25000-5.xml.hg,40,40
rand-7-40-8-40-25000-6.xml.hg,40,40
rand-7-40-8-40-25000-7.xml.hg,40,40
rand-7-40-8-40-25000-8.xml.hg,40,40
rand-7-40-8-40-25000-9.xml.hg,40,40
rand-7-40-8-40-30000-0.xml.hg,40,40
rand-7-40-8-40-30000-1.xml.hg,40,40
rand-7-40-8-40-30000-2.xml.hg,40,40
rand-7-40-8-40-30000-3.xml.hg,40,40
rand-7-40-8-40-30000-4.xml.hg,40,40
rand-7-40-8-40-30000-5.xml.hg,40,40
rand-7-40-8-40-30000-6.xml.hg,40,40
rand-7-40-8-40-30000-7.xml.hg,40,40
rand-7-40-8-40-30000-8.xml.hg,40,40
rand-7-40-8-40-30000-9.xml.hg,40,40
rand-8-20-5-18-800-01.xml.hg,18,20
rand-8-20-5-18-800-02.xml.hg,18,20
rand-8-20-5-18-800-03.xml.hg,18,20
rand-8-20-5-18-800-04.xml.hg,18,20
rand-8-20-5-18-800-05.xml.hg,18,20
rand-8-20-5-18-800-06.xml.hg,18,20
rand-8-20-5-18-800-07.xml.hg,18,20
rand-8-20-5-18-800-08.xml.hg,18,20
rand-8-20-5-18-800-09.xml.hg,18,20
rand-8-20-5-18-800-10.xml.hg,18,20
rand-8-20-5-18-800-11.xml.hg,18,20
rand-8-20-5-18-800-12.xml.hg,18,20
rand-8-20-5-18-800-13.xml.hg,18,20
rand-8-20-5-18-800-14.xml.hg,18,20
rand-8-20-5-18-800-15.xml.hg,18,20
rand-8-20-5-18-800-16.xml.hg,18,20
rand-8-20-5-18-800-17.xml.hg,18,20
rand-8-20-5-18-800-18.xml.hg,18,20
rand-8-20-5-18-800-19.xml.hg,18,20
rand-8-20-5-18-800-20.xml.hg,18,20
rand_q0001.hg,4,33
rand_q0002.hg,13,9
rand_q0003.hg,49,69
rand_q0004.hg,24,58
rand_q0005.hg,45,33
rand_q0006.hg,30,34
rand_q0007.hg,5,14
rand_q0008.hg,24,78
rand_q0009.hg,44,75
rand_q0010.hg,22,85
rand_q0011.hg,26,16
rand_q0012.hg,5,28
rand_q0013.hg,13,32
rand_q0014.hg,37,60
rand_q0015.hg,35,63
rand_q0016.hg,7,56
rand_q0017.hg,33,66
rand_q0018.hg,18,34
rand_q0019.hg,13,48
rand_q0020.hg,30,43
rand_q0021.hg,33,12
rand_q0022.hg,8,24
rand_q0023.hg,34,79
rand_q0024.hg,19,89
rand_q0025.hg,23,36
rand_q0026.hg,34,55
rand_q0027.hg,39,72
rand_q0028.hg,49,75
rand_q0029.hg,48,72
rand_q0030.hg,28,62
rand_q0031.hg,10,54
rand_q0032.hg,6,12
rand_q0033.hg,22,88
rand_q0034.hg,32,33
rand_q0035.hg,43,25
rand_q0036.hg,19,21
rand_q0037.hg,18,29
rand_q0038.hg,50,49
rand_q0039.hg,36,18
rand_q0040.hg,6,42
rand_q0041.hg,22,37
rand_q0042.hg,17,64
rand_q0043.hg,43,30
rand_q0044.hg,24,90
rand_q0045.hg,16,56
rand_q0046.hg,34,50
rand_q0047.hg,29,49
rand_q0048.hg,31,38
rand_q0050.hg,34,46
rand_q0051.hg,46,23
rand_q0052.hg,8,41
rand_q0053.hg,5,47
rand_q0055.hg,35,73
rand_q0056.hg,41,34
rand_q0057.hg,22,68
rand_q0058.hg,30,77
rand_q0059.hg,25,37
rand_q0060.hg,10,71
rand_q0061.hg,17,52
rand_q0062.hg,43,71
rand_q0063.hg,22,73
rand_q0064.hg,23,29
rand_q0065.hg,49,67
rand_q0066.hg,21,49
rand_q0067.hg,38,29
rand_q0068.hg,44,66
rand_q0069.hg,17,60
rand_q0070.hg,23,63
rand_q0071.hg,9,39
rand_q0072.hg,4,34
rand_q0073.hg,20,68
rand_q0074.hg,21,32
rand_q0075.hg,48,41
rand_q0076.hg,7,30
rand_q0077.hg,40,78
rand_q0078.hg,9,69
rand_q0079.hg,16,17
rand_q0080.hg,7,30
rand_q0081.hg,17,36
rand_q0082.hg,19,79
rand_q0083.hg,37,30
rand_q0085.hg,42,43
rand_q0086.hg,26,48
rand_q0087.hg,16,75
rand_q0089.hg,30,66
rand_q0090.hg,33,64
rand_q0091.hg,20,40
rand_q0092.hg,46,9
rand_q0094.hg,16,14
rand_q0095.hg,18,67
rand_q0096.hg,6,42
rand_q0097.hg,33,76
rand_q0098.hg,25,51
rand_q0099.hg,30,35
rand_q0100.hg,14,42
rand_q0101.hg,39,40
rand_q0102.hg,43,17
rand_q0103.hg,33,96
rand_q0104.hg,32,71
rand_q0105.hg,50,50
rand_q0106.hg,15,59
rand_q0107.hg,37,57
rand_q0108.hg,15,58
rand_q0109.hg,3,25
rand_q0110.hg,20,71
rand_q0111.hg,8,55
rand_q0112.hg,11,15
rand_q0113.hg,44,44
rand_q0114.hg,49,66
rand_q0115.hg,32,56
rand_q0116.hg,11,65
rand_q0117.hg,44,18
rand_q0118.hg,31,59
rand_q0119.hg,37,36
rand_q0120.hg,15,19
rand_q0121.hg,29,9
rand_q0122.hg,25,29
rand_q0123.hg,21,41
rand_q0124.hg,41,19
rand_q0125.hg,16,11
rand_q0126.hg,9,47
rand_q0127.hg,10,48
rand_q0128.hg,46,5
rand_q0129.hg,18,33
rand_q0130.hg,24,36
rand_q0131.hg,30,17
rand_q0132.hg,21,11
rand_q0133.hg,47,13
rand_q0134.hg,9,68
rand_q0136.hg,4,8
rand_q0137.hg,44,12
rand_q0138.hg,26,15
rand_q0139.hg,22,47
rand_q0140.hg,43,43
rand_q0141.hg,42,60
rand_q0142.hg,49,69
rand_q0143.hg,33,44
rand_q0144.hg,39,61
rand_q0145.hg,14,26
rand_q0146.hg,8,43
rand_q0147.hg,9,46
rand_q0148.hg,44,53
rand_q0149.hg,22,84
rand_q0150.hg,29,37
rand_q0151.hg,47,62
rand_q0152.hg,6,21
rand_q0153.hg,45,6
rand_q0154.hg,48,42
rand_q0155.hg,40,21
rand_q0156.hg,37,41
rand_q0157.hg,39,44
rand_q0158.hg,33,5
rand_q0159.hg,24,21
rand_q0160.hg,12,79
rand_q0161.hg,16,65
rand_q0162.hg,29,93
rand_q0163.hg,35,47
rand_q0164.hg,30,31
rand_q0165.hg,22,25
rand_q0166.hg,45,91
rand_q0167.hg,7,37
rand_q0168.hg,13,68
rand_q0169.hg,14,55
rand_q0170.hg,4,37
rand_q0171.hg,46,17
rand_q0172.hg,39,10
rand_q0173.hg,12,43
rand_q0174.hg,27,69
rand_q0175.hg,8,17
rand_q0176.hg,38,38
rand_q0177.hg,3,21
rand_q0178.hg,19,9
rand_q0179.hg,13,77
rand_q0180.hg,12,38
rand_q0181.hg,36,77
rand_q0182.hg,14,40
rand_q0184.hg,48,57
rand_q0185.hg,12,50
rand_q0186.hg,50,30
rand_q0187.hg,41,25
rand_q0188.hg,17,41
rand_q0189.hg,46,41
rand_q0190.hg,20,55
rand_q0191.hg,42,50
rand_q0192.hg,28,93
rand_q0193.hg,39,97
rand_q0194.hg,21,35
rand_q0195.hg,25,58
rand_q0196.hg,36,67
rand_q0197.hg,23,67
rand_q0198.hg,35,77
rand_q0199.hg,29,88
rand_q0200.hg,39,39
rand_q0201.hg,20,55
rand_q0202.hg,39,69
rand_q0203.hg,42,73
rand_q0205.hg,18,27
rand_q0206.hg,30,71
rand_q0207.hg,24,73
rand_q0208.hg,38,65
rand_q0209.hg,8,51
rand_q0210.hg,30,84
rand_q0211.hg,40,59
rand_q0212.hg,7,56
rand_q0213.hg,19,53
rand_q0214.hg,48,41
rand_q0215.hg,47,5
rand_q0216.hg,41,34
rand_q0217.hg,5,10
rand_q0218.hg,29,53
rand_q0219.hg,19,61
rand_q0220.hg,38,77
rand_q0221.hg,32,86
rand_q0222.hg,14,34
rand_q0223.hg,27,68
rand_q0225.hg,35,67
rand_q0226.hg,43,42
rand_q0227.hg,44,47
rand_q0228.hg,4,16
rand_q0230.hg,40,47
rand_q0231.hg,22,13
rand_q0232.hg,14,32
rand_q0233.hg,43,9
rand_q0234.hg,47,5
rand_q0236.hg,18,9
rand_q0237.hg,11,42
rand_q0238.hg,6,39
rand_q0240.hg,18,83
rand_q0241.hg,23,81
rand_q0242.hg,23,99
rand_q0243.hg,22,29
rand_q0244.hg,42,12
rand_q0245.hg,47,6
rand_q0246.hg,14,47
rand_q0247.hg,45,11
rand_q0248.hg,29,52
rand_q0249.hg,20,79
rand_q0250.hg,26,76
rand_q0251.hg,20,56
rand_q0252.hg,50,49
rand_q0253.hg,41,55
rand_q0254.hg,27,59
rand_q0255.hg,7,64
rand_q0256.hg,35,70
rand_q0257.hg,48,65
rand_q0258.hg,29,14
rand_q0259.hg,40,93
rand_q0260.hg,41,42
rand_q0261.hg,25,53
rand_q0262.hg,38,90
rand_q0263.hg,29,82
rand_q0264.hg,30,77
rand_q0265.hg,45,22
rand_q0266.hg,10,53
rand_q0267.hg,46,15
rand_q0268.hg,39,32
rand_q0269.hg,49,36
rand_q0270.hg,32,34
rand_q0271.hg,19,64
rand_q0272.hg,37,21
rand_q0273.hg,29,43
rand_q0274.hg,40,47
rand_q0275.hg,3,39
rand_q0276.hg,16,25
rand_q0277.hg,19,84
rand_q0278.hg,20,92
rand_q0279.hg,32,67
rand_q0280.hg,40,75
rand_q0281.hg,4,38
rand_q0282.hg,8,31
rand_q0283.hg,6,49
rand_q0284.hg,49,82
rand_q0285.hg,22,27
rand_q0286.hg,24,27
rand_q0287.hg,27,54
rand_q0288.hg,17,31
rand_q0289.hg,42,72
rand_q0290.hg,36,78
rand_q0291.hg,24,49
rand_q0292.hg,31,5
rand_q0293.hg,34,81
rand_q0294.hg,27,74
rand_q0296.hg,35,22
rand_q0297.hg,39,15
rand_q0298.hg,17,81
rand_q0299.hg,29,53
rand_q0300.hg,29,67
rand_q0301.hg,16,40
rand_q0302.hg,38,17
rand_q0303.hg,7,24
rand_q0305.hg,6,17
rand_q0306.hg,30,70
rand_q0307.hg,42,67
rand_q0308.hg,22,86
rand_q0309.hg,28,94
rand_q0310.hg,14,60
rand_q0311.hg,19,56
rand_q0312.hg,38,68
rand_q0313.hg,3,9
rand_q0314.hg,33,55
rand_q0315.hg,22,29
rand_q0316.hg,29,44
rand_q0317.hg,35,14
rand_q0318.hg,31,35
rand_q0319.hg,34,45
rand_q0320.hg,32,95
rand_q0321.hg,45,35
rand_q0322.hg,31,69
rand_q0323.hg,25,23
rand_q0324.hg,3,11
rand_q0325.hg,22,36
rand_q0326.hg,18,94
rand_q0327.hg,22,60
rand_q0328.hg,40,72
rand_q0329.hg,38,63
rand_q0330.hg,35,73
rand_q0331.hg,48,57
rand_q0332.hg,32,11
rand_q0333.hg,21,77
rand_q0334.hg,22,48
rand_q0335.hg,4,53
rand_q0336.hg,36,14
rand_q0337.hg,14,20
rand_q0338.hg,20,12
rand_q0339.hg,24,27
rand_q0340.hg,23,48
rand_q0341.hg,21,95
rand_q0342.hg,9,63
rand_q0343.hg,34,23
rand_q0344.hg,50,25
rand_q0345.hg,12,15
rand_q0346.hg,34,11
rand_q0347.hg,47,7
rand_q0348.hg,21,57
rand_q0350.hg,14,56
rand_q0351.hg,8,27
rand_q0352.hg,14,13
rand_q0353.hg,38,95
rand_q0354.hg,24,15
rand_q0355.hg,23,59
rand_q0357.hg,31,86
rand_q0358.hg,23,19
rand_q0359.hg,32,16
rand_q0360.hg,43,8
rand_q0361.hg,20,50
rand_q0362.hg,10,9
rand_q0363.hg,35,37
rand_q0364.hg,43,55
rand_q0366.hg,11,30
rand_q0367.hg,22,86
rand_q0368.hg,7,20
rand_q0369.hg,33,90
rand_q0370.hg,7,21
rand_q0371.hg,41,38
rand_q0372.hg,31,55
rand_q0373.hg,11,74
rand_q0374.hg,47,55
rand_q0375.hg,42,43
rand_q0376.hg,26,72
rand_q0377.hg,11,73
rand_q0378.hg,7,49
rand_q0380.hg,50,56
rand_q0381.hg,43,80
rand_q0383.hg,9,24
rand_q0384.hg,38,75
rand_q0385.hg,31,6
rand_q0386.hg,12,21
rand_q0387.hg,14,67
rand_q0388.hg,3,16
rand_q0389.hg,12,27
rand_q0390.hg,38,33
rand_q0391.hg,24,92
rand_q0392.hg,7,13
rand_q0394.hg,19,67
rand_q0395.hg,34,39
rand_q0396.hg,26,33
rand_q0397.hg,15,55
rand_q0398.hg,33,86
rand_q0399.hg,42,64
rand_q0400.hg,34,16
rand_q0401.hg,44,54
rand_q0402.hg,19,31
rand_q0403.hg,8,55
rand_q0404.hg,27,24
rand_q0405.hg,25,56
rand_q0406.hg,30,32
rand_q0407.hg,5,42
rand_q0408.hg,8,35
rand_q0409.hg,44,39
rand_q0410.hg,43,21
rand_q0411.hg,16,5
rand_q0412.hg,18,6
rand_q0413.hg,46,23
rand_q0414.hg,33,72
rand_q0416.hg,19,17
rand_q0417.hg,5,6
rand_q0418.hg,6,53
rand_q0419.hg,25,76
rand_q0420.hg,39,68
rand_q0421.hg,39,5
rand_q0422.hg,11,86
rand_q0423.hg,27,39
rand_q0424.hg,39,22
rand_q0425.hg,17,74
rand_q0426.hg,26,74
rand_q0427.hg,41,74
rand_q0428.hg,42,5
rand_q0430.hg,20,59
rand_q0431.hg,11,28
rand_q0432.hg,49,90
rand_q0433.hg,25,43
rand_q0434.hg,3,11
rand_q0435.hg,3,12
rand_q0436.hg,22,21
rand_q0437.hg,44,44
rand_q0438.hg,17,90
rand_q0439.hg,17,37
rand_q0440.hg,26,65
rand_q0441.hg,27,31
rand_q0442.hg,43,24
rand_q0443.hg,31,17
rand_q0444.hg,49,27
rand_q0446.hg,30,22
rand_q0447.hg,14,16
rand_q0448.hg,19,62
rand_q0449.hg,5,10
rand_q0450.hg,36,82
rand_q0451.hg,22,20
rand_q0452.hg,24,38
rand_q0453.hg,13,62
rand_q0454.hg,35,54
rand_q0455.hg,3,30
rand_q0456.hg,24,56
rand_q0457.hg,7,24
rand_q0458.hg,42,74
rand_q0459.hg,35,57
rand_q0460.hg,22,33
rand_q0461.hg,32,40
rand_q0462.hg,49,17
rand_q0463.hg,5,12
rand_q0464.hg,32,52
rand_q0465.hg,5,17
rand_q0466.hg,4,24
rand_q0467.hg,4,24
rand_q0468.hg,45,81
rand_q0469.hg,15,5
rand_q0470.hg,20,75
rand_q0471.hg,42,65
rand_q0473.hg,20,68
rand_q0474.hg,18,63
rand_q0475.hg,7,28
rand_q0476.hg,10,17
rand_q0477.hg,31,78
rand_q0478.hg,33,82
rand_q0479.hg,9,54
rand_q0480.hg,48,91
rand_q0481.hg,9,79
rand_q0482.hg,31,63
rand_q0483.hg,47,40
rand_q0484.hg,19,50
rand_q0485.hg,41,90
rand_q0486.hg,40,29
rand_q0487.hg,30,43
rand_q0488.hg,39,65
rand_q0489.hg,14,45
rand_q0490.hg,48,62
rand_q0491.hg,29,51
rand_q0492.hg,43,15
rand_q0493.hg,5,60
rand_q0494.hg,50,12
rand_q0495.hg,37,79
rand_q0496.hg,43,12
rand_q0497.hg,45,43
rand_q0498.hg,34,85
rand_q0499.hg,40,13
rand_q0500.hg,43,38
reg-s20-p03-c20-d10-n10-l5-00.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-01.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-02.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-03.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-04.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-06.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-07.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-08.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-09.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-10.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-11.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-12.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-13.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-14.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-15.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-16.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-17.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-18.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-20.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-21.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-22.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-23.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-24.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-25.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-27.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-29.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-30.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-31.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-32.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-33.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-34.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-35.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-36.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-37.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-38.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-41.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-42.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-43.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-44.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-45.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-46.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-47.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-48.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-50.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-52.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-53.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-54.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-55.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-56.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-58.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-59.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-62.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-63.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-64.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-66.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-69.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-71.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-72.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-73.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-75.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-76.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-77.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-78.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-79.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-80.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-81.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-82.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-83.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-84.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-85.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-87.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-88.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-89.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-90.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-91.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-92.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-93.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-95.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-98.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-99.xml.hg,100,130
s27.hg,13,17
s298.hg,133,136
s344.hg,175,184
s349.hg,176,185
s382.hg,179,182
s400.hg,183,186
s444.hg,202,205
sqlshare_q1002.hg,3,2
sqlshare_q10051.hg,3,5
sqlshare_q10053.hg,4,7
sqlshare_q10056.hg,6,9
sqlshare_q10062.hg,7,11
sqlshare_q10063.hg,9,13
sqlshare_q10064.hg,10,14
sqlshare_q10065.hg,11,15
sqlshare_q10066.hg,15,16
sqlshare_q10067.hg,16,17
sqlshare_q10096.hg,5,16
sqlshare_q10130.hg,3,15
sqlshare_q10473.hg,3,4
sqlshare_q10534.hg,3,8
sqlshare_q10536.hg,4,9
sqlshare_q10746.hg,3,1
sqlshare_q10747.hg,8,1
sqlshare_q11089.hg,3,5
sqlshare_q1197.hg,3,28
sqlshare_q2275.hg,4,3
sqlshare_q2295.hg,4,20
sqlshare_q2313.hg,3,20
sqlshare_q2380.hg,3,17
sqlshare_q2491.hg,4,13
sqlshare_q2495.hg,3,10
sqlshare_q2496.hg,3,8
sqlshare_q2547.hg,3,9
sqlshare_q2548.hg,3,8
sqlshare_q2557.hg,3,9
sqlshare_q2562.hg,4,12
sqlshare_q2563.hg,5,15
sqlshare_q2565.hg,6,18
sqlshare_q2627.hg,4,9
sqlshare_q2630.hg,3,7
sqlshare_q2635.hg,4,11
sqlshare_q2636.hg,3,7
sqlshare_q2693.hg,4,9
sqlshare_q2702.hg,4,11
sqlshare_q2714.hg,3,9
sqlshare_q2715.hg,3,10
sqlshare_q2717.hg,4,11
sqlshare_q2721.hg,3,9
sqlshare_q2888.hg,3,1
sqlshare_q2891.hg,3,3
sqlshare_q3365.hg,3,3
sqlshare_q3371.hg,25,25
sqlshare_q3425.hg,4,7
sqlshare_q3426.hg,49,97
sqlshare_q3586.hg,49,97
sqlshare_q3587.hg,49,95
sqlshare_q3594.hg,3,162
sqlshare_q3598.hg,4,7
sqlshare_q3599.hg,4,7
sqlshare_q3605.hg,3,3
sqlshare_q3608.hg,4,20
sqlshare_q3610.hg,4,3
sqlshare_q3611.hg,4,7
sqlshare_q3612.hg,4,7
sqlshare_q3613.hg,4,7
sqlshare_q3614.hg,4,7
sqlshare_q3615.hg,4,7
sqlshare_q3616.hg,4,7
sqlshare_q3617.hg,4,5
sqlshare_q3618.hg,4,7
sqlshare_q3619.hg,4,7
sqlshare_q3620.hg,4,7
sqlshare_q3621.hg,4,7
sqlshare_q3622.hg,4,7
sqlshare_q3623.hg,4,7
sqlshare_q3624.hg,4,7
sqlshare_q3655.hg,18,17
sqlshare_q3658.hg,3,5
sqlshare_q3660.hg,5,9
sqlshare_q3661.hg,6,11
sqlshare_q3662.hg,7,13
sqlshare_q3663.hg,8,15
sqlshare_q3664.hg,9,17
sqlshare_q3665.hg,10,19
sqlshare_q3666.hg,11,21
sqlshare_q3667.hg,12,23
sqlshare_q3668.hg,13,25
sqlshare_q3669.hg,14,27
sqlshare_q3670.hg,15,29
sqlshare_q3671.hg,16,31
sqlshare_q3672.hg,17,33
sqlshare_q3673.hg,18,35
sqlshare_q3674.hg,19,37
sqlshare_q3675.hg,20,39
sqlshare_q3676.hg,21,41
sqlshare_q3677.hg,22,43
sqlshare_q3678.hg,23,45
sqlshare_q3679.hg,24,47
sqlshare_q3680.hg,25,49
sqlshare_q3681.hg,26,51
sqlshare_q3682.hg,27,51
sqlshare_q3684.hg,4,7
sqlshare_q3685.hg,49,97
sqlshare_q3694.hg,18,34
sqlshare_q3741.hg,18,34
sqlshare_q3747.hg,3,19
sqlshare_q3755.hg,3,99
sqlshare_q3808.hg,4,20
sqlshare_q3810.hg,4,3
sqlshare_q3822.hg,3,12
sqlshare_q3823.hg,3,15
sqlshare_q3833.hg,4,4
sqlshare_q3838.hg,4,4
sqlshare_q3843.hg,4,3
sqlshare_q3943.hg,50,55
sqlshare_q3965.hg,4,13
sqlshare_q3983.hg,16,21
sqlshare_q4009.hg,3,17
sqlshare_q4028.hg,3,9
sqlshare_q4034.hg,3,8
sqlshare_q4040.hg,3,8
sqlshare_q4046.hg,4,46
sqlshare_q4052.hg,5,60
sqlshare_q4070.hg,4,40
sqlshare_q4071.hg,4,81
sqlshare_q4083.hg,4,19
sqlshare_q4084.hg,3,15
sqlshare_q4214.hg,4,8
sqlshare_q4215.hg,5,10
sqlshare_q4216.hg,6,12
sqlshare_q4217.hg,59,118
sqlshare_q4221.hg,60,119
sqlshare_q4222.hg,61,121
sqlshare_q4290.hg,47,157
sqlshare_q4297.hg,7,22
sqlshare_q4352.hg,7,25
sqlshare_q4362.hg,13,55
sqlshare_q4371.hg,3,9
sqlshare_q4374.hg,13,55
sqlshare_q4444.hg,83,165
sqlshare_q4446.hg,84,167
sqlshare_q4514.hg,24,93
sqlshare_q4578.hg,55,109
sqlshare_q4579.hg,56,110
sqlshare_q4606.hg,9,76
sqlshare_q4654.hg,3,55
sqlshare_q4657.hg,23,135
sqlshare_q4663.hg,35,183
sqlshare_q4757.hg,83,165
sqlshare_q4761.hg,11,21
sqlshare_q4762.hg,11,21
sqlshare_q4763.hg,11,21
sqlshare_q4764.hg,11,21
sqlshare_q4765.hg,11,21
sqlshare_q4772.hg,11,21
sqlshare_q4773.hg,11,21
sqlshare_q4774.hg,13,25
sqlshare_q4829.hg,6,6
sqlshare_q4883.hg,3,1
sqlshare_q4884.hg,3,2
sqlshare_q4887.hg,4,2
sqlshare_q4902.hg,3,2
sqlshare_q5176.hg,3,17
sqlshare_q5177.hg,3,5
sqlshare_q5230.hg,3,11
sqlshare_q5273.hg,3,15
sqlshare_q5275.hg,4,16
sqlshare_q5277.hg,5,25
sqlshare_q5466.hg,3,26
sqlshare_q547.hg,3,3
sqlshare_q5631.hg,3,7
sqlshare_q588.hg,3,2
sqlshare_q5978.hg,3,20
sqlshare_q6031.hg,3,15
sqlshare_q6032.hg,7,43
sqlshare_q6034.hg,4,22
sqlshare_q6036.hg,7,38
sqlshare_q6104.hg,3,15
sqlshare_q6105.hg,4,19
sqlshare_q6106.hg,4,23
sqlshare_q6107.hg,4,22
sqlshare_q6145.hg,4,8
sqlshare_q6195.hg,3,20
sqlshare_q6239.hg,3,31
sqlshare_q6250.hg,4,25
sqlshare_q6251.hg,6,37
sqlshare_q6305.hg,3,7
sqlshare_q6323.hg,3,4
sqlshare_q6330.hg,3,5
sqlshare_q6331.hg,3,4
sqlshare_q6342.hg,3,13
sqlshare_q6351.hg,3,22
sqlshare_q643.hg,3,12
sqlshare_q6437.hg,4,18
sqlshare_q6440.hg,3,18
sqlshare_q6507.hg,3,18
sqlshare_q6522.hg,4,15
sqlshare_q6544.hg,4,18
sqlshare_q6546.hg,3,18
sqlshare_q6556.hg,3,17
sqlshare_q6562.hg,3,36
sqlshare_q6905.hg,2,2
sqlshare_q6952.hg,4,29
sqlshare_q7026.hg,2,9
sqlshare_q7213.hg,3,2
sqlshare_q741.hg,3,2
sqlshare_q8567.hg,3,60
sqlshare_q8666.hg,3,51
sqlshare_q8668.hg,3,58
sqlshare_q8676.hg,4,72
sqlshare_q8677.hg,4,71
sqlshare_q8678.hg,3,35
sqlshare_q8680.hg,4,70
sqlshare_q8682.hg,3,46
sqlshare_q8683.hg,3,74
sqlshare_q8685.hg,4,91
sqlshare_q8687.hg,4,55
sqlshare_q8714.hg,3,67
sqlshare_q8733.hg,3,56
sqlshare_q8734.hg,4,73
sqlshare_q8735.hg,5,97
sqlshare_q8773.hg,5,97
sqlshare_q8821.hg,3,13
sqlshare_q8863.hg,3,11
sqlshare_q8872.hg,3,34
sqlshare_q8874.hg,3,33
sqlshare_q8875.hg,3,27
sqlshare_q9862.hg,3,14
sqlshare_q9863.hg,3,13
sqlshare_q9879.hg,3,13
sqlshare_q9880.hg,3,13
sqlshare_q9881.hg,3,14
sqlshare_q9884.hg,3,14
sqlshare_q9886.hg,3,14
sqlshare_q9889.hg,3,14
sqlshare_q9891.hg,3,13
sqlshare_q9906.hg,2,4
sqlshare_v143.hg,2,77
sqlshare_v147.hg,2,22
sqlshare_v148.hg,2,22
sqlshare_v149.hg,2,61
sqlshare_v157.hg,2,38
sqlshare_v170.hg,2,59
sqlshare_v185.hg,2,60
sqlshare_v192.hg,2,52
sqlshare_v201.hg,2,77
sqlshare_v207.hg,2,60
sqlshare_v212.hg,2,78
sqlshare_v218.hg,2,76
sqlshare_v2194.hg,2,4
sqlshare_v221.hg,2,52
sqlshare_v225.hg,2,58
sqlshare_v229.hg,2,59
sqlshare_v2362.hg,4,26
sqlshare_v2379.hg,7,12
sqlshare_v2403.hg,3,6
sqlshare_v246.hg,2,59
sqlshare_v2522.hg,2,21
sqlshare_v2523.hg,2,6
sqlshare_v256.hg,2,59
sqlshare_v264.hg,2,58
sqlshare_v274.hg,2,58
sqlshare_v2972.hg,2,22
sqlshare_v2974.hg,2,50
sqlshare_v2980.hg,2,8
sqlshare_v2982.hg,3,14
sqlshare_v3006.hg,4,77
sqlshare_v3009.hg,2,7
sqlshare_v3023.hg,5,103
sqlshare_v3025.hg,2,32
sqlshare_v3026.hg,2,4
sqlshare_v3028.hg,2,14
sqlshare_v3049.hg,2,5
sqlshare_v3050.hg,3,11
sqlshare_v3066.hg,2,23
sqlshare_v3321.hg,3,14
sqlshare_v3346.hg,2,17
sqlshare_v3553.hg,3,31
sqlshare_v3555.hg,3,23
sqlshare_v3556.hg,3,27
sqlshare_v3679.hg,2,30
sqlshare_v3688.hg,3,6
sqlshare_v3704.hg,2,43
sqlshare_v3706.hg,3,35
sqlshare_v3710.hg,2,30
sqlshare_v3719.hg,3,10
sqlshare_v3726.hg,2,34
sqlshare_v3757.hg,3,6
sqlshare_v378.hg,2,4
sqlshare_v3900.hg,5,31
sqlshare_v3910.hg,6,7
sqlshare_v3914.hg,4,5
sqlshare_v3938.hg,6,11
sqlshare_v3939.hg,4,5
sqlshare_v488.hg,2,17
sqlshare_v492.hg,2,21
tpcds10_0.hg,3,38
tpcds10a_1.hg,2,61
tpcds10a_2.hg,2,61
tpcds11_0.hg,4,37
tpcds12_0.hg,3,82
tpcds13_0.hg,6,105
tpcds14_0.hg,1,6
tpcds14_1.hg,3,71
tpcds14_10.hg,2,50
tpcds14_11.hg,2,61
tpcds14_12.hg,2,61
tpcds14_13.hg,3,71
tpcds14_14.hg,3,82
tpcds14_15.hg,3,82
tpcds14_2.hg,3,82
tpcds14_28.hg,6,139
tpcds14_29.hg,2,22
tpcds14_3.hg,3,82
tpcds14_30.hg,1,28
tpcds14_31.hg,1,2
tpcds14_4.hg,2,22
tpcds14a_0.hg,1,6
tpcds14a_1.hg,1,6
tpcds14a_141.hg,6,139
tpcds14a_2.hg,1,6
tpcds14a_3.hg,1,6
tpcds14a_4.hg,1,6
tpcds14a_5.hg,1,6
tpcds15_0.hg,4,90
tpcds16_0.hg,4,103
tpcds17_0.hg,8,202
tpcds18_0.hg,7,127
tpcds18a_0.hg,1,11
tpcds18a_1.hg,7,127
tpcds18a_2.hg,7,127
tpcds18a_3.hg,7,127
tpcds18a_4.hg,7,127
tpcds18a_5.hg,7,127
tpcds19_0.hg,6,128
tpcds1_0.hg,4,92
tpcds20_0.hg,3,82
tpcds21_0.hg,4,65
tpcds22_0.hg,3,52
tpcds22a_0.hg,1,5
tpcds22a_1.hg,4,65
tpcds22a_2.hg,4,65
tpcds22a_3.hg,4,65
tpcds22a_4.hg,4,65
tpcds22a_5.hg,4,65
tpcds23_0.hg,1,1
tpcds23_1.hg,2,61
tpcds23_10.hg,3,78
tpcds23_11.hg,3,78
tpcds23_12.hg,3,71
tpcds23_13.hg,2,40
tpcds23_16.hg,3,69
tpcds23_2.hg,2,61
tpcds23_7.hg,3,69
tpcds23_9.hg,1,3
tpcds24_0.hg,6,118
tpcds24_1.hg,6,118
tpcds25_0.hg,8,202
tpcds26_0.hg,5,108
tpcds27_0.hg,5,107
tpcds27a_0.hg,1,7
tpcds27a_1.hg,5,107
tpcds27a_2.hg,5,107
tpcds27a_3.hg,5,107
tpcds28_0.hg,6,138
tpcds29_0.hg,8,202
tpcds2_0.hg,6,114
tpcds2_1.hg,1,34
tpcds2_2.hg,1,34
tpcds30_0.hg,5,92
tpcds31_0.hg,18,400
tpcds32_0.hg,3,82
tpcds33_0.hg,1,2
tpcds33_1.hg,4,83
tpcds33_2.hg,4,94
tpcds33_3.hg,4,94
tpcds33_4.hg,1,22
tpcds34_0.hg,5,99
tpcds35_0.hg,3,38
tpcds35a_1.hg,2,61
tpcds35a_2.hg,2,61
tpcds36_0.hg,4,99
tpcds36a_0.hg,1,6
tpcds36a_1.hg,4,99
tpcds36a_2.hg,4,99
tpcds36a_3.hg,4,99
tpcds37_0.hg,4,85
tpcds38_0.hg,1,3
tpcds38_1.hg,3,67
tpcds38_2.hg,3,78
tpcds38_3.hg,3,78
tpcds39_0.hg,8,134
tpcds3_0.hg,3,71
tpcds40_0.hg,5,120
tpcds41_0.hg,1,22
tpcds42_0.hg,3,71
tpcds43_0.hg,3,78
tpcds44_0.hg,4,87
tpcds44_1.hg,1,23
tpcds45_0.hg,5,111
tpcds45_1.hg,1,22
tpcds46_0.hg,7,123
tpcds47_0.hg,12,298
tpcds48_0.hg,5,100
tpcds49_0.hg,1,5
tpcds49_1.hg,3,86
tpcds49_2.hg,3,89
tpcds49_3.hg,3,71
tpcds4_0.hg,6,55
tpcds50_0.hg,5,122
tpcds51_0.hg,4,113
tpcds51a_0.hg,16,451
tpcds52_0.hg,3,71
tpcds53_0.hg,4,99
tpcds54_0.hg,8,164
tpcds54_1.hg,1,28
tpcds54_2.hg,1,28
tpcds54_3.hg,1,34
tpcds54_4.hg,1,34
tpcds55_0.hg,3,71
tpcds56_0.hg,1,2
tpcds56_1.hg,4,83
tpcds56_2.hg,4,94
tpcds56_3.hg,4,94
tpcds57_0.hg,12,339
tpcds58_0.hg,9,233
tpcds58_1.hg,1,28
tpcds59_0.hg,8,211
tpcds5_0.hg,1,5
tpcds5_1.hg,3,61
tpcds5_2.hg,3,41
tpcds5_3.hg,3,58
tpcds5_4.hg,1,34
tpcds5_5.hg,2,56
tpcds5_6.hg,1,34
tpcds5_7.hg,1,27
tpcds5_8.hg,1,23
tpcds5_9.hg,1,20
tpcds5a_0.hg,1,5
tpcds5a_1.hg,1,5
tpcds5a_2.hg,1,5
tpcds5a_3.hg,1,5
tpcds61_0.hg,13,274
tpcds62_0.hg,5,104
tpcds63_0.hg,4,99
tpcds64_0.hg,38,633
tpcds65_0.hg,6,149
tpcds66_0.hg,1,32
tpcds66_1.hg,5,88
tpcds66_2.hg,5,88
tpcds67_0.hg,4,102
tpcds67a_0.hg,1,9
tpcds67a_1.hg,4,99
tpcds67a_2.hg,4,99
tpcds67a_3.hg,4,99
tpcds67a_4.hg,4,99
tpcds67a_5.hg,4,99
tpcds67a_6.hg,4,99
tpcds67a_7.hg,4,99
tpcds67a_8.hg,4,99
tpcds67a_9.hg,4,99
tpcds68_0.hg,7,123
tpcds69_0.hg,3,38
tpcds6_0.hg,5,100
tpcds6_1.hg,1,28
tpcds70_0.hg,3,78
tpcds70_1.hg,3,78
tpcds70a_0.hg,1,6
tpcds70a_1.hg,3,78
tpcds70a_2.hg,3,78
tpcds70a_3.hg,3,78
tpcds70a_4.hg,3,78
tpcds71_0.hg,3,34
tpcds71_1.hg,2,61
tpcds71_2.hg,2,61
tpcds71_3.hg,2,50
tpcds72_0.hg,11,206
tpcds73_0.hg,5,99
tpcds74_0.hg,4,21
tpcds75_0.hg,2,10
tpcds76_0.hg,1,6
tpcds76_1.hg,3,71
tpcds76_2.hg,3,82
tpcds76_3.hg,3,82
tpcds77_1.hg,6,152
tpcds77_2.hg,4,115
tpcds77_3.hg,6,137
tpcds77a_0.hg,1,5
tpcds77a_2.hg,1,5
tpcds77a_3.hg,1,5
tpcds78_0.hg,9,231
tpcds79_0.hg,5,99
tpcds7_0.hg,5,97
tpcds80_1.hg,6,135
tpcds80_2.hg,6,133
tpcds80_3.hg,6,147
tpcds81_0.hg,5,95
tpcds82_0.hg,4,74
tpcds83_0.hg,9,213
tpcds84_0.hg,6,63
tpcds85_0.hg,8,126
tpcds86_0.hg,3,82
tpcds86a_0.hg,1,6
tpcds86a_1.hg,3,82
tpcds86a_2.hg,3,82
tpcds86a_3.hg,3,82
tpcds87_0.hg,1,3
tpcds88_0.hg,32,512
tpcds89_0.hg,4,99
tpcds8_0.hg,4,79
tpcds8_1.hg,1,13
tpcds8_2.hg,2,30
tpcds90_0.hg,8,120
tpcds91_0.hg,7,125
tpcds92_0.hg,3,82
tpcds93_0.hg,3,43
tpcds94_0.hg,4,98
tpcds95_1.hg,2,67
tpcds95_2.hg,3,90
tpcds96_0.hg,4,64
tpcds97_0.hg,4,109
tpcds98_0.hg,3,71
tpcds99_0.hg,5,109
tpcds9_0.hg,1,3
tpch10_0.hg,4,34
tpch11_0.hg,3,14
tpch11_1.hg,3,14
tpch12_0.hg,2,24
tpch13_0.hg,2,16
tpch14_0.hg,2,24
tpch15_0.hg,2,22
tpch15_1.hg,1,16
tpch16_0.hg,2,13
tpch16_1.hg,1,7
tpch17_0.hg,2,24
tpch18_0.hg,3,31
tpch18_1.hg,1,16
tpch19_0.hg,2,25
tpch1_0.hg,1,16
tpch20_0.hg,2,10
tpch20_1.hg,1,5
tpch20_2.hg,1,9
tpch21_0.hg,4,33
tpch22_0.hg,1,8
tpch22_1.hg,1,8
tpch2_0.hg,5,24
tpch3_0.hg,3,31
tpch4_0.hg,1,9
tpch5_0.hg,6,41
tpch6_0.hg,1,16
tpch7_0.hg,6,43
tpch8_0.hg,8,53
tpch9_0.hg,6,44
uf20-01.hg,91,20
uf20-099.hg,91,20
wiki_1000.dtl,6,4
wiki_100000.dtl,8,7
wiki_100013.dtl,6,7
wiki_100058.dtl,5,6
wiki_100074.dtl,5,6
wiki_100088.dtl,11,8
wiki_1001.dtl,7,8
wiki_1002.dtl,13,8
wiki_1004.dtl,14,10
wiki_1005.dtl,8,5
wiki_1006.dtl,11,9
wiki_1007.dtl,5,5
wiki_1008.dtl,8,8
wiki_100881.dtl,15,10
wiki_1009.dtl,9,5
wiki_101.dtl,8,9
wiki_1011.dtl,7,5
wiki_1012.dtl,7,7
wiki_1013.dtl,5,7
wiki_1014.dtl,10,10
wiki_1015.dtl,9,6
wiki_1016.dtl,14,13
wiki_102.dtl,5,4
wiki_1023.dtl,5,6
wiki_1024.dtl,12,8
wiki_1028.dtl,12,7
wiki_1029.dtl,11,7
wiki_1031.dtl,7,7
wiki_1032.dtl,7,7
wiki_1033.dtl,7,8
wiki_1036.dtl,6,6
wiki_1037.dtl,12,8
wiki_1039.dtl,8,7
wiki_104.dtl,11,8
wiki_1042.dtl,15,8
wiki_1044.dtl,5,5
wiki_1048.dtl,9,4
wiki_1049.dtl,10,7
wiki_1051.dtl,10,8
wiki_105267.dtl,9,6
wiki_1053.dtl,7,7
wiki_1054.dtl,6,6
wiki_1056.dtl,10,7
wiki_1059.dtl,8,6
wiki_106.dtl,11,8
wiki_1060.dtl,6,6
wiki_1062.dtl,8,7
wiki_1064.dtl,5,6
wiki_1066.dtl,8,6
wiki_1067.dtl,8,9
wiki_1068.dtl,5,5
wiki_107.dtl,6,4
wiki_1070.dtl,12,7
wiki_1071.dtl,5,6
wiki_1074.dtl,7,8
wiki_1076.dtl,15,8
wiki_1077.dtl,7,7
wiki_1080.dtl,9,9
wiki_1081.dtl,11,8
wiki_1082.dtl,8,7
wiki_1087.dtl,10,8
wiki_1088.dtl,7,7
wiki_109.dtl,12,7
wiki_1090.dtl,15,10
wiki_1092.dtl,16,10
wiki_1094.dtl,7,5
wiki_1097.dtl,5,4
wiki_1098.dtl,11,9
wiki_11.dtl,6,7
wiki_1105.dtl,6,7
wiki_111.dtl,6,4
wiki_1110.dtl,4,4
wiki_1111.dtl,5,5
wiki_1112.dtl,10,6
wiki_1114.dtl,17,8
wiki_1115.dtl,5,4
wiki_1120.dtl,4,5
wiki_1121.dtl,10,8
wiki_1122.dtl,17,8
wiki_1123.dtl,11,7
wiki_1124.dtl,5,4
wiki_1125.dtl,8,5
wiki_1129.dtl,9,6
wiki_113.dtl,8,6
wiki_1130.dtl,6,4
wiki_1132.dtl,9,6
wiki_1133.dtl,9,6
wiki_1134.dtl,9,8
wiki_1135.dtl,6,4
wiki_1136.dtl,17,10
wiki_1137.dtl,9,6
wiki_1139.dtl,19,12
wiki_1146.dtl,8,6
wiki_1149.dtl,8,7
wiki_115.dtl,6,7
wiki_115045.dtl,16,9
wiki_1151.dtl,8,7
wiki_1154.dtl,10,8
wiki_1155.dtl,7,7
wiki_1156.dtl,9,7
wiki_1159.dtl,17,15
wiki_1163.dtl,5,4
wiki_1165.dtl,6,6
wiki_1169.dtl,9,6
wiki_1170.dtl,11,7
wiki_1172.dtl,5,6
wiki_1174.dtl,11,7
wiki_1175.dtl,6,5
wiki_121.dtl,8,9
wiki_12519.dtl,7,7
wiki_125700.dtl,12,7
wiki_126.dtl,12,8
wiki_129.dtl,9,8
wiki_133.dtl,7,6
wiki_134.dtl,14,9
wiki_136430.dtl,8,8
wiki_140.dtl,14,8
wiki_142.dtl,3,3
wiki_144.dtl,4,3
wiki_145521.dtl,13,8
wiki_146.dtl,8,6
wiki_147.dtl,7,7
wiki_148876.dtl,14,8
wiki_15.dtl,11,8
wiki_151.dtl,14,10
wiki_156.dtl,12,8
wiki_157.dtl,9,9
wiki_160.dtl,6,5
wiki_17.dtl,3,4
wiki_179594.dtl,10,7
wiki_18.dtl,6,6
wiki_180.dtl,9,7
wiki_182.dtl,7,5
wiki_184.dtl,19,8
wiki_186.dtl,5,3
wiki_190.dtl,6,4
wiki_192.dtl,9,6
wiki_19320.dtl,7,6
wiki_195.dtl,11,8
wiki_198.dtl,8,6
wiki_201.dtl,5,4
wiki_204.dtl,9,6
wiki_206.dtl,5,3
wiki_206427.dtl,7,6
wiki_207.dtl,15,7
wiki_207186.dtl,13,9
wiki_209.dtl,11,7
wiki_210.dtl,9,6
wiki_214.dtl,7,6
wiki_215.dtl,6,5
wiki_217.dtl,8,8
wiki_218.dtl,5,6
wiki_22.dtl,13,8
wiki_221.dtl,12,4
wiki_224.dtl,5,7
wiki_224030.dtl,13,8
wiki_229.dtl,10,7
wiki_23.dtl,5,4
wiki_230.dtl,6,6
wiki_234.dtl,6,4
wiki_235.dtl,14,8
wiki_238.dtl,10,9
wiki_24.dtl,13,8
wiki_240.dtl,8,10
wiki_241.dtl,11,7
wiki_243.dtl,10,8
wiki_252.dtl,4,5
wiki_254.dtl,4,4
wiki_256.dtl,10,8
wiki_257.dtl,6,5
wiki_260.dtl,7,5
wiki_264.dtl,5,6
wiki_270.dtl,14,9
wiki_271.dtl,12,10
wiki_273.dtl,4,4
wiki_273526.dtl,11,8
wiki_273527.dtl,8,5
wiki_273530.dtl,8,9
wiki_273531.dtl,6,6
wiki_273532.dtl,13,9
wiki_273533.dtl,7,4
wiki_273534.dtl,8,8
wiki_273536.dtl,6,7
wiki_273537.dtl,9,6
wiki_273538.dtl,7,8
wiki_273539.dtl,4,4
wiki_273540.dtl,10,8
wiki_273541.dtl,11,7
wiki_273542.dtl,8,9
wiki_273543.dtl,8,5
wiki_273544.dtl,19,10
wiki_273546.dtl,5,4
wiki_273547.dtl,12,12
wiki_273548.dtl,7,8
wiki_273551.dtl,16,10
wiki_273552.dtl,6,6
wiki_273553.dtl,7,6
wiki_273554.dtl,12,9
wiki_273556.dtl,9,9
wiki_273558.dtl,6,4
wiki_273563.dtl,12,9
wiki_273566.dtl,8,8
wiki_273567.dtl,11,12
wiki_273571.dtl,8,6
wiki_273572.dtl,9,7
wiki_273573.dtl,12,9
wiki_273574.dtl,8,9
wiki_273585.dtl,19,14
wiki_273587.dtl,6,4
wiki_273588.dtl,15,10
wiki_273589.dtl,9,7
wiki_273590.dtl,7,5
wiki_273591.dtl,9,9
wiki_273698.dtl,14,10
wiki_273718.dtl,19,13
wiki_274.dtl,10,8
wiki_276.dtl,11,10
wiki_284.dtl,11,8
wiki_286.dtl,7,6
wiki_289.dtl,5,4
wiki_297.dtl,17,8
wiki_30.dtl,7,5
wiki_301.dtl,16,10
wiki_302.dtl,7,6
wiki_305.dtl,7,8
wiki_308.dtl,8,7
wiki_319.dtl,6,7
wiki_320.dtl,6,7
wiki_326.dtl,15,14
wiki_333.dtl,5,7
wiki_341.dtl,13,8
wiki_347.dtl,10,6
wiki_360.dtl,10,10
wiki_374.dtl,5,5
wiki_375.dtl,7,7
wiki_387.dtl,6,6
wiki_388.dtl,15,8
wiki_399.dtl,8,6
wiki_40.dtl,7,6
wiki_402.dtl,7,6
wiki_42.dtl,7,5
wiki_420.dtl,5,4
wiki_421.dtl,5,6
wiki_430.dtl,10,8
wiki_438.dtl,6,5
wiki_445.dtl,14,8
wiki_451.dtl,9,6
wiki_453.dtl,6,6
wiki_455.dtl,11,5
wiki_456.dtl,3,3
wiki_457.dtl,17,8
wiki_459.dtl,10,7
wiki_464.dtl,18,12
wiki_467.dtl,14,8
wiki_469.dtl,17,8
wiki_47.dtl,12,8
wiki_470.dtl,16,10
wiki_475.dtl,9,8
wiki_478.dtl,7,6
wiki_482.dtl,11,7
wiki_485.dtl,20,8
wiki_487.dtl,6,7
wiki_488.dtl,6,5
wiki_491.dtl,9,6
wiki_495.dtl,16,10
wiki_509.dtl,6,6
wiki_510.dtl,3,3
wiki_511.dtl,6,4
wiki_515.dtl,4,3
wiki_518.dtl,14,8
wiki_521.dtl,6,6
wiki_522.dtl,18,8
wiki_526.dtl,7,6
wiki_527.dtl,7,8
wiki_530.dtl,3,5
wiki_532.dtl,17,8
wiki_535.dtl,14,8
wiki_538.dtl,8,4
wiki_543.dtl,7,6
wiki_559.dtl,7,5
wiki_56.dtl,8,4
wiki_567.dtl,9,8
wiki_568.dtl,6,5
wiki_584.dtl,6,7
wiki_58438.dtl,12,9
wiki_592.dtl,13,13
wiki_593.dtl,8,4
wiki_60158.dtl,13,9
wiki_612.dtl,7,8
wiki_615.dtl,6,7
wiki_616.dtl,7,5
wiki_618.dtl,5,5
wiki_622.dtl,8,7
wiki_623.dtl,7,7
wiki_640.dtl,6,7
wiki_644.dtl,6,5
wiki_648.dtl,6,7
wiki_660.dtl,6,5
wiki_664.dtl,8,5
wiki_665.dtl,17,11
wiki_670.dtl,14,7
wiki_673.dtl,11,7
wiki_68.dtl,12,5
wiki_682.dtl,11,8
wiki_686.dtl,13,8
wiki_699.dtl,6,4
wiki_702.dtl,9,6
wiki_708.dtl,8,8
wiki_715.dtl,3,5
wiki_720.dtl,17,8
wiki_722.dtl,14,7
wiki_734.dtl,4,4
wiki_739.dtl,16,8
wiki_744.dtl,9,6
wiki_763.dtl,9,7
wiki_770.dtl,13,8
wiki_774.dtl,6,5
wiki_781.dtl,17,8
wiki_783.dtl,10,7
wiki_792.dtl,11,8
wiki_793.dtl,6,6
wiki_795.dtl,7,5
wiki_798.dtl,8,8
wiki_817.dtl,9,6
wiki_819.dtl,7,7
wiki_833.dtl,7,5
wiki_840.dtl,9,7
wiki_842.dtl,18,8
wiki_846.dtl,15,7
wiki_851.dtl,5,6
wiki_852.dtl,6,7
wiki_855.dtl,15,8
wiki_864.dtl,14,8
wiki_868.dtl,7,8
wiki_869.dtl,13,13
wiki_885.dtl,8,8
wiki_89.dtl,11,9
wiki_898.dtl,9,8
wiki_902.dtl,12,7
wiki_915.dtl,13,11
wiki_925.dtl,15,9
wiki_930.dtl,15,9
wiki_933.dtl,7,7
wiki_941.dtl,21,16
wiki_944.dtl,5,7
wiki_945.dtl,8,5
wiki_949.dtl,14,13
wiki_954.dtl,7,6
wiki_962.dtl,12,7
wiki_976.dtl,6,6
wiki_98.dtl,11,7
wiki_987.dtl,5,6
wiki_988.dtl,14,8
wiki_989.dtl,14,11


==> data/solved_htdSMT.csv <==
graph,Edges,Vertices
1.dtl,13,10
10.dtl,7,5
11.dtl,7,5
12.dtl,6,6
13.dtl,5,10
14.dtl,6,8
15.dtl,5,5
16.dtl,15,19
17.dtl,6,10
18.dtl,12,16
19.dtl,18,17
2.dtl,3,3
20.dtl,12,13
21.dtl,12,15
22.dtl,6,9
23.dtl,15,19
24.dtl,9,11
25.dtl,6,9
26.dtl,6,9
27.dtl,14,21
28.dtl,6,11
29.dtl,6,9
3.dtl,5,8
30.dtl,21,27
31.dtl,3,4
32.dtl,4,4
33.dtl,3,3
34.dtl,3,4
35.dtl,3,3
36.dtl,4,6
37.dtl,4,6
38.dtl,4,6
39.dtl,4,6
4.dtl,13,10
40.dtl,4,6
41.dtl,5,5
42.dtl,4,6
43.dtl,4,6
44.dtl,4,6
45.dtl,4,6
46.dtl,4,6
47.dtl,4,6
48.dtl,4,6
49.dtl,4,6
5.dtl,13,10
50.dtl,4,6
51.dtl,4,6
52.dtl,4,6
53.dtl,4,6
54.dtl,4,4
55.dtl,4,6
56.dtl,4,6
57.dtl,4,6
58.dtl,4,4
59.dtl,5,5
6.dtl,5,7
60.dtl,4,6
61.dtl,4,6
62.dtl,4,6
63.dtl,4,6
64.dtl,5,4
65.dtl,6,5
66.dtl,5,4
67.dtl,7,5
68.dtl,4,3
69.dtl,5,6
7.dtl,6,9
70.dtl,5,6
8.dtl,6,7
9.dtl,5,9
Dubois-015.xml.hg,30,45
Dubois-016.xml.hg,32,48
Dubois-017.xml.hg,34,51
Dubois-018.xml.hg,36,54
Dubois-019.xml.hg,38,57
Dubois-020.xml.hg,40,60
Dubois-021.xml.hg,42,63
Dubois-022.xml.hg,44,66
Dubois-023.xml.hg,46,69
Dubois-024.xml.hg,48,72
Dubois-025.xml.hg,50,75
Dubois-026.xml.hg,52,78
Dubois-027.xml.hg,54,81
Dubois-028.xml.hg,56,84
Dubois-029.xml.hg,58,87
Dubois-030.xml.hg,60,90
Dubois-035.xml.hg,70,105
Dubois-040.xml.hg,80,120
Dubois-045.xml.hg,90,135
Kakuro-easy-000-ext.xml.hg,12,18
Kakuro-easy-001-ext.xml.hg,24,36
Kakuro-easy-002-ext.xml.hg,52,71
Kakuro-easy-003-ext.xml.hg,48,73
Kakuro-easy-004-ext.xml.hg,48,76
Kakuro-easy-005-ext.xml.hg,50,72
Kakuro-easy-006-ext.xml.hg,54,80
Kakuro-easy-007-ext.xml.hg,58,86
Kakuro-easy-008-ext.xml.hg,54,79
Kakuro-easy-009-ext.xml.hg,56,78
Kakuro-easy-010-ext.xml.hg,58,83
Kakuro-easy-011-ext.xml.hg,52,80
Kakuro-easy-012-ext.xml.hg,58,81
Kakuro-easy-013-ext.xml.hg,54,87
Kakuro-easy-014-ext.xml.hg,52,74
Kakuro-easy-015-ext.xml.hg,54,82
Kakuro-easy-016-ext.xml.hg,58,86
Kakuro-easy-017-ext.xml.hg,58,89
Kakuro-easy-018-ext.xml.hg,56,82
Kakuro-easy-019-ext.xml.hg,58,86
Kakuro-easy-020-ext.xml.hg,54,81
Kakuro-easy-021-ext.xml.hg,56,86
Kakuro-easy-022-ext.xml.hg,54,84
Kakuro-easy-024-ext.xml.hg,58,84
Kakuro-easy-025-ext.xml.hg,54,83
Kakuro-easy-026-ext.xml.hg,50,80
Kakuro-easy-027-ext.xml.hg,56,88
Kakuro-easy-028-ext.xml.hg,54,88
Kakuro-easy-029-ext.xml.hg,52,80
Kakuro-easy-030-ext.xml.hg,52,81
Kakuro-easy-031-ext.xml.hg,48,76
Kakuro-easy-032-ext.xml.hg,58,85
Kakuro-easy-033-ext.xml.hg,54,80
Kakuro-easy-034-ext.xml.hg,58,88
Kakuro-easy-035-ext.xml.hg,52,83
Kakuro-easy-036-ext.xml.hg,52,82
Kakuro-easy-037-ext.xml.hg,52,86
Kakuro-easy-038-ext.xml.hg,52,90
Kakuro-easy-039-ext.xml.hg,54,89
Kakuro-easy-040-ext.xml.hg,54,86
Kakuro-easy-042-ext.xml.hg,56,84
Kakuro-easy-043-ext.xml.hg,56,83
Kakuro-easy-044-ext.xml.hg,58,82
Kakuro-easy-046-ext.xml.hg,54,82
Kakuro-easy-049-ext.xml.hg,66,108
Kakuro-easy-050-ext.xml.hg,62,110
Kakuro-easy-052-ext.xml.hg,68,103
Kakuro-easy-054-ext.xml.hg,66,104
Kakuro-easy-055-ext.xml.hg,64,103
Kakuro-easy-056-ext.xml.hg,66,100
Kakuro-easy-057-ext.xml.hg,62,99
Kakuro-easy-058-ext.xml.hg,82,121
Kakuro-easy-059-ext.xml.hg,76,122
Kakuro-easy-060-ext.xml.hg,78,120
Kakuro-hard-000-ext.xml.hg,12,18
Kakuro-hard-001-ext.xml.hg,24,36
Kakuro-hard-002-ext.xml.hg,52,71
Kakuro-hard-003-ext.xml.hg,48,73
Kakuro-hard-004-ext.xml.hg,48,76
Kakuro-hard-005-ext.xml.hg,50,72
Kakuro-hard-006-ext.xml.hg,54,80
Kakuro-hard-007-ext.xml.hg,58,86
Kakuro-hard-008-ext.xml.hg,54,79
Kakuro-hard-009-ext.xml.hg,56,78
Kakuro-hard-010-ext.xml.hg,58,83
Kakuro-hard-011-ext.xml.hg,52,80
Kakuro-hard-012-ext.xml.hg,58,81
Kakuro-hard-013-ext.xml.hg,54,87
Kakuro-hard-014-ext.xml.hg,52,74
Kakuro-hard-015-ext.xml.hg,54,82
Kakuro-hard-016-ext.xml.hg,58,86
Kakuro-hard-017-ext.xml.hg,58,89
Kakuro-hard-018-ext.xml.hg,56,82
Kakuro-hard-019-ext.xml.hg,58,86
Kakuro-hard-020-ext.xml.hg,54,81
Kakuro-hard-021-ext.xml.hg,56,86
Kakuro-hard-022-ext.xml.hg,54,84
Kakuro-hard-024-ext.xml.hg,58,84
Kakuro-hard-025-ext.xml.hg,54,83
Kakuro-hard-026-ext.xml.hg,50,80
Kakuro-hard-027-ext.xml.hg,56,88
Kakuro-hard-028-ext.xml.hg,54,88
Kakuro-hard-029-ext.xml.hg,52,80
Kakuro-hard-030-ext.xml.hg,52,81
Kakuro-hard-031-ext.xml.hg,48,76
Kakuro-hard-032-ext.xml.hg,58,85
Kakuro-hard-033-ext.xml.hg,54,80
Kakuro-hard-034-ext.xml.hg,58,88
Kakuro-hard-035-ext.xml.hg,52,83
Kakuro-hard-036-ext.xml.hg,52,82
Kakuro-hard-038-ext.xml.hg,52,90
Kakuro-hard-039-ext.xml.hg,54,89
Kakuro-hard-040-ext.xml.hg,54,86
Kakuro-hard-042-ext.xml.hg,56,84
Kakuro-hard-043-ext.xml.hg,56,83
Kakuro-hard-044-ext.xml.hg,58,82
Kakuro-hard-046-ext.xml.hg,54,82
Kakuro-hard-049-ext.xml.hg,66,108
Kakuro-hard-050-ext.xml.hg,62,110
Kakuro-hard-054-ext.xml.hg,66,104
Kakuro-hard-055-ext.xml.hg,64,103
Kakuro-hard-056-ext.xml.hg,66,100
Kakuro-hard-057-ext.xml.hg,62,99
Kakuro-hard-058-ext.xml.hg,82,121
Kakuro-hard-059-ext.xml.hg,76,122
Kakuro-hard-060-ext.xml.hg,78,120
Kakuro-medium-000-ext.xml.hg,12,18
Kakuro-medium-001-ext.xml.hg,24,36
Kakuro-medium-002-ext.xml.hg,52,71
Kakuro-medium-003-ext.xml.hg,48,73
Kakuro-medium-004-ext.xml.hg,48,76
Kakuro-medium-005-ext.xml.hg,50,72
Kakuro-medium-006-ext.xml.hg,54,80
Kakuro-medium-007-ext.xml.hg,58,86
Kakuro-medium-008-ext.xml.hg,54,79
Kakuro-medium-009-ext.xml.hg,56,78
Kakuro-medium-010-ext.xml.hg,58,83
Kakuro-medium-011-ext.xml.hg,52,80
Kakuro-medium-012-ext.xml.hg,58,81
Kakuro-medium-013-ext.xml.hg,54,87
Kakuro-medium-014-ext.xml.hg,52,74
Kakuro-medium-015-ext.xml.hg,54,82
Kakuro-medium-016-ext.xml.hg,58,86
Kakuro-medium-017-ext.xml.hg,58,89
Kakuro-medium-018-ext.xml.hg,56,82
Kakuro-medium-019-ext.xml.hg,58,86
Kakuro-medium-020-ext.xml.hg,54,81
Kakuro-medium-021-ext.xml.hg,56,86
Kakuro-medium-022-ext.xml.hg,54,84
Kakuro-medium-024-ext.xml.hg,58,84
Kakuro-medium-025-ext.xml.hg,54,83
Kakuro-medium-026-ext.xml.hg,50,80
Kakuro-medium-027-ext.xml.hg,56,88
Kakuro-medium-028-ext.xml.hg,54,88
Kakuro-medium-029-ext.xml.hg,52,80
Kakuro-medium-030-ext.xml.hg,52,81
Kakuro-medium-031-ext.xml.hg,48,76
Kakuro-medium-032-ext.xml.hg,58,85
Kakuro-medium-033-ext.xml.hg,54,80
Kakuro-medium-034-ext.xml.hg,58,88
Kakuro-medium-035-ext.xml.hg,52,83
Kakuro-medium-036-ext.xml.hg,52,82
Kakuro-medium-037-ext.xml.hg,52,86
Kakuro-medium-038-ext.xml.hg,52,90
Kakuro-medium-039-ext.xml.hg,54,89
Kakuro-medium-040-ext.xml.hg,54,86
Kakuro-medium-042-ext.xml.hg,56,84
Kakuro-medium-043-ext.xml.hg,56,83
Kakuro-medium-044-ext.xml.hg,58,82
Kakuro-medium-046-ext.xml.hg,54,82
Kakuro-medium-049-ext.xml.hg,66,108
Kakuro-medium-050-ext.xml.hg,62,110
Kakuro-medium-052-ext.xml.hg,68,103
Kakuro-medium-053-ext.xml.hg,66,104
Kakuro-medium-054-ext.xml.hg,64,103
Kakuro-medium-055-ext.xml.hg,66,100
Kakuro-medium-056-ext.xml.hg,62,99
Kakuro-medium-057-ext.xml.hg,82,121
Kakuro-medium-058-ext.xml.hg,76,122
Kakuro-medium-059-ext.xml.hg,78,120
MaxCSP-connell.xml.hg,15,13
MaxCSP-eye.xml.hg,53,37
MaxCSP-simple.xml.hg,6,6
MaxCSP-spot5-0008.xml.hg,15,9
MaxCSP-wijsmanguo.xml.hg,68,50
NewSystem1.hg,84,142
Ontology-256-q1.hg,3,4
Ontology-256-q10.hg,4,10
Ontology-256-q11.hg,6,16
Ontology-256-q12.hg,6,13
Ontology-256-q13.hg,6,19
Ontology-256-q14.hg,6,11
Ontology-256-q15.hg,6,12
Ontology-256-q16.hg,8,21
Ontology-256-q17.hg,8,24
Ontology-256-q18.hg,8,22
Ontology-256-q19.hg,8,17
Ontology-256-q2.hg,3,7
Ontology-256-q20.hg,8,19
Ontology-256-q3.hg,3,9
Ontology-256-q4.hg,3,6
Ontology-256-q5.hg,3,7
Ontology-256-q6.hg,4,13
Ontology-256-q7.hg,4,8
Ontology-256-q8.hg,4,11
Ontology-256-q9.hg,4,8
Pi-20-10-20-30-00.xml.hg,53,20
Pi-20-10-20-30-01.xml.hg,53,20
Pi-20-10-20-30-02.xml.hg,53,20
Pi-20-10-20-30-03.xml.hg,53,20
Pi-20-10-20-30-04.xml.hg,53,20
Pi-20-10-20-30-05.xml.hg,53,20
Pi-20-10-20-30-06.xml.hg,53,20
Pi-20-10-20-30-07.xml.hg,53,20
Pi-20-10-20-30-08.xml.hg,53,20
Pi-20-10-20-30-09.xml.hg,53,20
Pi-20-10-20-30-10.xml.hg,53,20
Pi-20-10-20-30-11.xml.hg,53,20
Pi-20-10-20-30-12.xml.hg,53,20
Pi-20-10-20-30-13.xml.hg,53,20
Pi-20-10-20-30-14.xml.hg,53,20
Pi-20-10-20-30-15.xml.hg,53,20
Pi-20-10-20-30-16.xml.hg,53,20
Pi-20-10-20-30-17.xml.hg,53,20
Pi-20-10-20-30-18.xml.hg,53,20
Pi-20-10-20-30-19.xml.hg,53,20
Pi-20-10-20-30-20.xml.hg,53,20
Pi-20-10-20-30-21.xml.hg,53,20
Pi-20-10-20-30-22.xml.hg,53,20
Pi-20-10-20-30-23.xml.hg,53,20
Pi-20-10-20-30-24.xml.hg,53,20
Pi-20-10-20-30-25.xml.hg,53,20
Pi-20-10-20-30-26.xml.hg,53,20
Pi-20-10-20-30-27.xml.hg,53,20
Pi-20-10-20-30-28.xml.hg,53,20
Pi-20-10-20-30-29.xml.hg,53,20
Pi-20-10-20-30-30.xml.hg,53,20
Pi-20-10-20-30-31.xml.hg,53,20
Pi-20-10-20-30-32.xml.hg,53,20
Pi-20-10-20-30-33.xml.hg,53,20
Pi-20-10-20-30-34.xml.hg,53,20
Pi-20-10-20-30-35.xml.hg,53,20
Pi-20-10-20-30-36.xml.hg,53,20
Pi-20-10-20-30-37.xml.hg,53,20
Pi-20-10-20-30-38.xml.hg,53,20
Pi-20-10-20-30-39.xml.hg,53,20
Pi-20-10-20-30-40.xml.hg,53,20
Pi-20-10-20-30-41.xml.hg,53,20
Pi-20-10-20-30-42.xml.hg,53,20
Pi-20-10-20-30-43.xml.hg,53,20
Pi-20-10-20-30-44.xml.hg,53,20
Pi-20-10-20-30-45.xml.hg,53,20
Pi-20-10-20-30-46.xml.hg,53,20
Pi-20-10-20-30-47.xml.hg,53,20
Pi-20-10-20-30-48.xml.hg,53,20
Pi-20-10-20-30-49.xml.hg,53,20
Pi-20-10-20-30-50.xml.hg,53,20
Pi-20-10-20-30-51.xml.hg,53,20
Pi-20-10-20-30-52.xml.hg,53,20
Pi-20-10-20-30-53.xml.hg,53,20
Pi-20-10-20-30-54.xml.hg,53,20
Pi-20-10-20-30-55.xml.hg,53,20
Pi-20-10-20-30-56.xml.hg,53,20
Pi-20-10-20-30-57.xml.hg,53,20
Pi-20-10-20-30-58.xml.hg,53,20
Pi-20-10-20-30-59.xml.hg,53,20
Pi-20-10-20-30-60.xml.hg,53,20
Pi-20-10-20-30-61.xml.hg,53,20
Pi-20-10-20-30-62.xml.hg,53,20
Pi-20-10-20-30-63.xml.hg,53,20
Pi-20-10-20-30-64.xml.hg,53,20
Pi-20-10-20-30-65.xml.hg,53,20
Pi-20-10-20-30-66.xml.hg,53,20
Pi-20-10-20-30-67.xml.hg,53,20
Pi-20-10-20-30-68.xml.hg,53,20
Pi-20-10-20-30-69.xml.hg,53,20
Pi-20-10-20-30-70.xml.hg,53,20
Pi-20-10-20-30-71.xml.hg,53,20
Pi-20-10-20-30-72.xml.hg,53,20
Pi-20-10-20-30-73.xml.hg,53,20
Pi-20-10-20-30-74.xml.hg,53,20
Pi-20-10-20-30-75.xml.hg,53,20
Pi-20-10-20-30-76.xml.hg,53,20
Pi-20-10-20-30-77.xml.hg,53,20
Pi-20-10-20-30-78.xml.hg,53,20
Pi-20-10-20-30-79.xml.hg,53,20
Pi-20-10-20-30-80.xml.hg,53,20
Pi-20-10-20-30-81.xml.hg,53,20
Pi-20-10-20-30-82.xml.hg,53,20
Pi-20-10-20-30-83.xml.hg,53,20
Pi-20-10-20-30-84.xml.hg,53,20
Pi-20-10-20-30-85.xml.hg,53,20
Pi-20-10-20-30-86.xml.hg,53,20
Pi-20-10-20-30-87.xml.hg,53,20
Pi-20-10-20-30-88.xml.hg,53,20
Pi-20-10-20-30-89.xml.hg,53,20
Pi-20-10-20-30-90.xml.hg,53,20
Pi-20-10-20-30-91.xml.hg,53,20
Pi-20-10-20-30-92.xml.hg,53,20
Pi-20-10-20-30-93.xml.hg,53,20
Pi-20-10-20-30-94.xml.hg,53,20
Pi-20-10-20-30-95.xml.hg,53,20
Pi-20-10-20-30-96.xml.hg,53,20
Pi-20-10-20-30-97.xml.hg,53,20
Pi-20-10-20-30-98.xml.hg,53,20
Pi-20-10-20-30-99.xml.hg,53,20
Pi-20-10-20-40-00.xml.hg,53,20
Pi-20-10-20-40-01.xml.hg,53,20
Pi-20-10-20-40-02.xml.hg,53,20
Pi-20-10-20-40-03.xml.hg,53,20
Pi-20-10-20-40-04.xml.hg,53,20
Pi-20-10-20-40-05.xml.hg,53,20
Pi-20-10-20-40-06.xml.hg,53,20
Pi-20-10-20-40-07.xml.hg,53,20
Pi-20-10-20-40-08.xml.hg,53,20
Pi-20-10-20-40-09.xml.hg,53,20
Pi-20-10-20-40-10.xml.hg,53,20
Pi-20-10-20-40-11.xml.hg,53,20
Pi-20-10-20-40-12.xml.hg,53,20
Pi-20-10-20-40-13.xml.hg,53,20
Pi-20-10-20-40-14.xml.hg,53,20
Pi-20-10-20-40-15.xml.hg,53,20
Pi-20-10-20-40-16.xml.hg,53,20
Pi-20-10-20-40-17.xml.hg,53,20
Pi-20-10-20-40-18.xml.hg,53,20
Pi-20-10-20-40-19.xml.hg,53,20
Pi-20-10-20-40-20.xml.hg,53,20
Pi-20-10-20-40-21.xml.hg,53,20
Pi-20-10-20-40-22.xml.hg,53,20
Pi-20-10-20-40-23.xml.hg,53,20
Pi-20-10-20-40-24.xml.hg,53,20
Pi-20-10-20-40-25.xml.hg,53,20
Pi-20-10-20-40-26.xml.hg,53,20
Pi-20-10-20-40-27.xml.hg,53,20
Pi-20-10-20-40-28.xml.hg,53,20
Pi-20-10-20-40-29.xml.hg,53,20
Pi-20-10-20-40-30.xml.hg,53,20
Pi-20-10-20-40-31.xml.hg,53,20
Pi-20-10-20-40-32.xml.hg,53,20
Pi-20-10-20-40-33.xml.hg,53,20
Pi-20-10-20-40-34.xml.hg,53,20
Pi-20-10-20-40-35.xml.hg,53,20
Pi-20-10-20-40-36.xml.hg,53,20
Pi-20-10-20-40-37.xml.hg,53,20
Pi-20-10-20-40-38.xml.hg,53,20
Pi-20-10-20-40-39.xml.hg,53,20
Pi-20-10-20-40-40.xml.hg,53,20
Pi-20-10-20-40-41.xml.hg,53,20
Pi-20-10-20-40-42.xml.hg,53,20
Pi-20-10-20-40-43.xml.hg,53,20
Pi-20-10-20-40-44.xml.hg,53,20
Pi-20-10-20-40-45.xml.hg,53,20
Pi-20-10-20-40-46.xml.hg,53,20
Pi-20-10-20-40-47.xml.hg,53,20
Pi-20-10-20-40-48.xml.hg,53,20
Pi-20-10-20-40-49.xml.hg,53,20
Pi-20-10-20-40-50.xml.hg,53,20
Pi-20-10-20-40-51.xml.hg,53,20
Pi-20-10-20-40-52.xml.hg,53,20
Pi-20-10-20-40-53.xml.hg,53,20
Pi-20-10-20-40-54.xml.hg,53,20
Pi-20-10-20-40-55.xml.hg,53,20
Pi-20-10-20-40-56.xml.hg,53,20
Pi-20-10-20-40-57.xml.hg,53,20
Pi-20-10-20-40-58.xml.hg,53,20
Pi-20-10-20-40-59.xml.hg,53,20
Pi-20-10-20-40-60.xml.hg,53,20
Pi-20-10-20-40-61.xml.hg,53,20
Pi-20-10-20-40-62.xml.hg,53,20
Pi-20-10-20-40-63.xml.hg,53,20
Pi-20-10-20-40-64.xml.hg,53,20
Pi-20-10-20-40-65.xml.hg,53,20
Pi-20-10-20-40-66.xml.hg,53,20
Pi-20-10-20-40-67.xml.hg,53,20
Pi-20-10-20-40-68.xml.hg,53,20
Pi-20-10-20-40-69.xml.hg,53,20
Pi-20-10-20-40-70.xml.hg,53,20
Pi-20-10-20-40-71.xml.hg,53,20
Pi-20-10-20-40-72.xml.hg,53,20
Pi-20-10-20-40-73.xml.hg,53,20
Pi-20-10-20-40-74.xml.hg,53,20
Pi-20-10-20-40-75.xml.hg,53,20
Pi-20-10-20-40-76.xml.hg,53,20
Pi-20-10-20-40-77.xml.hg,53,20
Pi-20-10-20-40-78.xml.hg,53,20
Pi-20-10-20-40-79.xml.hg,53,20
Pi-20-10-20-40-80.xml.hg,53,20
Pi-20-10-20-40-81.xml.hg,53,20
Pi-20-10-20-40-82.xml.hg,53,20
Pi-20-10-20-40-83.xml.hg,53,20
Pi-20-10-20-40-84.xml.hg,53,20
Pi-20-10-20-40-85.xml.hg,53,20
Pi-20-10-20-40-86.xml.hg,53,20
Pi-20-10-20-40-87.xml.hg,53,20
Pi-20-10-20-40-88.xml.hg,53,20
Pi-20-10-20-40-89.xml.hg,53,20
Pi-20-10-20-40-90.xml.hg,53,20
Pi-20-10-20-40-91.xml.hg,53,20
Pi-20-10-20-40-92.xml.hg,53,20
Pi-20-10-20-40-93.xml.hg,53,20
Pi-20-10-20-40-94.xml.hg,53,20
Pi-20-10-20-40-95.xml.hg,53,20
Pi-20-10-20-40-96.xml.hg,53,20
Pi-20-10-20-40-97.xml.hg,53,20
Pi-20-10-20-40-98.xml.hg,53,20
Pi-20-10-20-40-99.xml.hg,53,20
Pi-40-10-07948-40-00.xml.hg,98,40
Pi-40-10-07948-40-02.xml.hg,98,40
Pi-40-10-07948-40-03.xml.hg,98,40
Pi-40-10-07948-40-04.xml.hg,98,40
Pi-40-10-07948-40-05.xml.hg,98,40
Pi-40-10-07948-40-06.xml.hg,98,40
Pi-40-10-07948-40-08.xml.hg,98,40
Pi-40-10-07948-40-09.xml.hg,98,40
Pi-40-10-07948-40-10.xml.hg,98,40
Pi-40-10-07948-40-14.xml.hg,98,40
Pi-40-10-07948-40-15.xml.hg,98,40
Pi-40-10-07948-40-20.xml.hg,98,40
Pi-40-10-07948-40-22.xml.hg,98,40
Pi-40-10-07948-40-23.xml.hg,98,40
Pi-40-10-07948-40-25.xml.hg,98,40
Pi-40-10-07948-40-28.xml.hg,98,40
Pi-40-10-07948-40-30.xml.hg,98,40
Pi-40-10-07948-40-33.xml.hg,98,40
Pi-40-10-07948-40-35.xml.hg,98,40
Pi-40-10-07948-40-36.xml.hg,98,40
Pi-40-10-07948-40-39.xml.hg,98,40
Pi-40-10-07948-40-40.xml.hg,98,40
Pi-40-10-07948-40-41.xml.hg,98,40
Pi-40-10-07948-40-42.xml.hg,98,40
Pi-40-10-07948-40-46.xml.hg,98,40
Pi-40-10-07948-40-51.xml.hg,98,40
Pi-40-10-07948-40-56.xml.hg,98,40
Pi-40-10-07948-40-58.xml.hg,98,40
Pi-40-10-07948-40-59.xml.hg,98,40
Pi-40-10-07948-40-62.xml.hg,98,40
Pi-40-10-07948-40-64.xml.hg,98,40
Pi-40-10-07948-40-70.xml.hg,98,40
Pi-40-10-07948-40-72.xml.hg,98,40
Pi-40-10-07948-40-74.xml.hg,98,40
Pi-40-10-07948-40-76.xml.hg,98,40
Pi-40-10-07948-40-79.xml.hg,98,40
Pi-40-10-07948-40-80.xml.hg,98,40
Pi-40-10-07948-40-82.xml.hg,98,40
Pi-40-10-07948-40-86.xml.hg,98,40
Pi-40-10-07948-40-88.xml.hg,98,40
Pi-40-10-07948-40-93.xml.hg,98,40
Pi-40-10-07948-40-94.xml.hg,98,40
Pi-40-10-07948-40-96.xml.hg,98,40
Pi-40-10-07948-40-98.xml.hg,98,40
STB-128-q1.hg,3,8
STB-128-q10.hg,4,7
STB-128-q11.hg,6,24
STB-128-q12.hg,6,18
STB-128-q13.hg,6,19
STB-128-q14.hg,6,20
STB-128-q15.hg,6,19
STB-128-q16.hg,8,24
STB-128-q17.hg,8,24
STB-128-q18.hg,8,17
STB-128-q19.hg,8,27
STB-128-q2.hg,3,9
STB-128-q20.hg,8,18
STB-128-q3.hg,3,19
STB-128-q4.hg,3,8
STB-128-q5.hg,3,10
STB-128-q6.hg,4,20
STB-128-q7.hg,4,5
STB-128-q8.hg,4,14
STB-128-q9.hg,4,12
adder_15.hg,76,106
atv_partial_system.hg,88,125
b02.hg,26,27
b06.hg,48,50
cnf-2-40-0100-730621.xml.hg,93,40
cnf-2-40-0100-730622.xml.hg,93,40
cnf-2-40-0100-730623.xml.hg,94,39
cnf-2-40-0100-730624.xml.hg,92,40
cnf-2-40-0100-730626.xml.hg,94,39
cnf-2-40-0100-730628.xml.hg,94,40
cnf-2-40-0100-730629.xml.hg,92,39
cnf-2-80-0100-735542.xml.hg,98,72
cnf-2-80-0100-735545.xml.hg,100,75
cnf-2-80-0100-735550.xml.hg,99,73
cril-0_X2.xml.hg,35,86
deep100-q01.hg,2,7
deep100-q02.hg,2,7
deep100-q03.hg,2,7
deep100-q04.hg,2,7
deep100-q05.hg,2,7
deep100-q06.hg,3,10
deep100-q07.hg,3,10
deep100-q08.hg,3,10
deep100-q09.hg,3,10
deep100-q10.hg,3,10
deep100-q11.hg,5,16
deep100-q12.hg,5,16
deep100-q13.hg,5,16
deep100-q14.hg,5,16
deep100-q15.hg,5,16
deep100-q16.hg,8,25
deep100-q17.hg,8,25
deep100-q18.hg,8,25
deep100-q19.hg,8,25
deep100-q20.hg,8,25
deep200-q01.hg,2,7
deep200-q02.hg,2,7
deep200-q03.hg,2,7
deep200-q04.hg,2,7
deep200-q05.hg,2,7
deep200-q06.hg,3,10
deep200-q07.hg,3,10
deep200-q08.hg,3,10
deep200-q09.hg,3,10
deep200-q10.hg,3,10
deep200-q11.hg,5,16
deep200-q12.hg,5,16
deep200-q13.hg,5,16
deep200-q14.hg,5,16
deep200-q15.hg,5,16
deep200-q16.hg,8,25
deep200-q17.hg,8,25
deep200-q18.hg,8,25
deep200-q19.hg,8,25
deep200-q20.hg,8,25
deep300-queries.hg,4,13
doctors100k-q08.hg,3,12
doctors100k-q09.hg,3,12
doctors10k-q08.hg,3,12
doctors10k-q09.hg,3,12
doctors1m-q08.hg,3,12
doctors1m-q09.hg,3,12
doctors500k-q01.hg,3,12
doctors500k-q02.hg,3,12
doctors500k-q03.hg,3,12
doctors500k-q04.hg,3,12
doctors500k-q05.hg,3,12
doctors500k-q07.hg,3,12
doctors500k-q08.hg,3,12
doctors500k-q09.hg,3,12
dubois20.hg,160,60
dubois21.hg,168,63
dubois23.hg,184,69
dubois25.hg,200,75
dubois27.hg,216,81
dubois28.hg,224,84
dubois29.hg,232,87
dubois30.hg,240,90
grid2d_10.hg,50,50
grid4d_3.hg,40,41
grid5.hg,40,25
hg_adlerexample.txt,8,10
job-10a.hg,7,36
job-11a.hg,8,31
job-12a.hg,8,33
job-13a.hg,9,34
job-14a.hg,8,27
job-15a.hg,9,43
job-16a.hg,8,47
job-17a.hg,7,40
job-18a.hg,7,36
job-19a.hg,10,55
job-1a.hg,5,22
job-20a.hg,10,42
job-21a.hg,9,35
job-22a.hg,11,38
job-23a.hg,11,37
job-24a.hg,12,59
job-25a.hg,9,40
job-26a.hg,12,47
job-27a.hg,12,40
job-28a.hg,14,43
job-29a.hg,17,69
job-2a.hg,5,26
job-30a.hg,12,45
job-31a.hg,11,50
job-32a.hg,6,31
job-33a.hg,14,59
job-3a.hg,4,20
job-4a.hg,5,21
job-5a.hg,5,22
job-6a.hg,5,30
job-7a.hg,8,42
job-8a.hg,7,44
job-9a.hg,8,50
lubm-q1.hg,2,2
lubm-q10.hg,2,2
lubm-q11.hg,2,2
lubm-q12.hg,4,3
lubm-q13.hg,2,2
lubm-q2.hg,6,3
lubm-q3.hg,2,2
lubm-q4.hg,5,5
lubm-q5.hg,2,2
lubm-q7.hg,4,3
lubm-q8.hg,5,4
lubm-q9.hg,6,3
mdd-7-25-5-56-01.xml.hg,56,25
mdd-7-25-5-56-03.xml.hg,56,25
mdd-7-25-5-56-04.xml.hg,56,25
mdd-7-25-5-56-05.xml.hg,56,25
mdd-7-25-5-56-06.xml.hg,56,25
mdd-7-25-5-56-07.xml.hg,56,25
mdd-7-25-5-56-08.xml.hg,56,25
mdd-7-25-5-56-09.xml.hg,56,25
mdd-7-25-5-56-10.xml.hg,56,25
mdd-7-25-5-56-11.xml.hg,56,25
mdd-7-25-5-56-12.xml.hg,56,25
mdd-7-25-5-56-13.xml.hg,56,25
mdd-7-25-5-56-14.xml.hg,56,25
mdd-7-25-5-56-15.xml.hg,56,25
mdd-7-25-5-56-16.xml.hg,56,25
mdd-7-25-5-56-17.xml.hg,56,25
mdd-7-25-5-56-18.xml.hg,56,25
mdd-7-25-5-56-19.xml.hg,56,25
mdd-7-25-5-56-20.xml.hg,56,25
mdd-7-25-5-56-21.xml.hg,56,25
mdd-7-25-5-56-22.xml.hg,56,25
mdd-7-25-5-56-23.xml.hg,56,25
mdd-7-25-5-56-24.xml.hg,56,25
mdd-7-25-5-56-25.xml.hg,56,25
mdd-7-25-5-ps05-psh07-1.xml.hg,58,25
mdd-7-25-5-ps05-psh07-2.xml.hg,58,25
mdd-7-25-5-ps05-psh07-3.xml.hg,58,25
mdd-7-25-5-ps05-psh07-4.xml.hg,58,25
mdd-7-25-5-ps05-psh07-5.xml.hg,58,25
mdd-7-25-5-ps05-psh07-6.xml.hg,58,25
mdd-7-25-5-ps05-psh07-7.xml.hg,58,25
mdd-7-25-5-ps05-psh07-8.xml.hg,58,25
mdd-7-25-5-ps05-psh07-9.xml.hg,58,25
mdd-7-25-5-ps05-psh09-0.xml.hg,58,25
mdd-7-25-5-ps05-psh09-2.xml.hg,58,25
mdd-7-25-5-ps05-psh09-3.xml.hg,58,25
mdd-7-25-5-ps05-psh09-4.xml.hg,58,25
mdd-7-25-5-ps05-psh09-5.xml.hg,58,25
mdd-7-25-5-ps05-psh09-6.xml.hg,58,25
mdd-7-25-5-ps05-psh09-7.xml.hg,58,25
mdd-7-25-5-ps05-psh09-8.xml.hg,58,25
par8-1-c.hg,254,64
par8-2-c.hg,270,68
par8-3-c.hg,298,75
par8-4-c.hg,266,67
pigeonsPlus-06-03.xml.hg,27,24
pigeonsPlus-06-04.xml.hg,27,30
pigeonsPlus-06-05.xml.hg,27,36
pigeonsPlus-06-06.xml.hg,27,42
pigeonsPlus-06-07.xml.hg,27,48
pigeonsPlus-06-08.xml.hg,27,54
pigeonsPlus-06-09.xml.hg,27,60
pigeonsPlus-06-10.xml.hg,27,66
pigeonsPlus-07-03.xml.hg,35,28
pigeonsPlus-07-04.xml.hg,35,35
pigeonsPlus-07-05.xml.hg,35,42
pigeonsPlus-07-06.xml.hg,35,49
pigeonsPlus-07-07.xml.hg,35,56
pigeonsPlus-07-08.xml.hg,35,63
pigeonsPlus-07-09.xml.hg,35,70
pigeonsPlus-08-03.xml.hg,44,32
pigeonsPlus-08-04.xml.hg,44,40
pigeonsPlus-08-05.xml.hg,44,48
pigeonsPlus-08-06.xml.hg,44,56
pigeonsPlus-08-07.xml.hg,44,64
pigeonsPlus-08-08.xml.hg,44,72
pigeonsPlus-09-03.xml.hg,54,36
pigeonsPlus-09-04.xml.hg,54,45
pigeonsPlus-09-05.xml.hg,54,54
pigeonsPlus-09-06.xml.hg,54,63
pigeonsPlus-09-07.xml.hg,54,72
pigeonsPlus-10-03.xml.hg,65,40
pigeonsPlus-10-04.xml.hg,65,50
pigeonsPlus-10-05.xml.hg,65,60
pigeonsPlus-10-06.xml.hg,65,70
pigeonsPlus-10-07.xml.hg,65,80
pigeonsPlus-11-02.xml.hg,77,33
pigeonsPlus-11-03.xml.hg,77,44
pigeonsPlus-11-04.xml.hg,77,55
pigeonsPlus-11-05.xml.hg,77,66
pigeonsPlus-11-06.xml.hg,77,77
rand-10-20-10-5-10000-01.xml.hg,5,19
rand-10-20-10-5-10000-02.xml.hg,5,18
rand-10-20-10-5-10000-03.xml.hg,5,19
rand-10-20-10-5-10000-04.xml.hg,5,20
rand-10-20-10-5-10000-05.xml.hg,5,20
rand-10-20-10-5-10000-06.xml.hg,5,18
rand-10-20-10-5-10000-07.xml.hg,5,20
rand-10-20-10-5-10000-08.xml.hg,5,20
rand-10-20-10-5-10000-09.xml.hg,5,20
rand-10-20-10-5-10000-10.xml.hg,5,19
rand-10-20-10-5-10000-11.xml.hg,5,20
rand-10-20-10-5-10000-12.xml.hg,5,20
rand-10-20-10-5-10000-13.xml.hg,5,19
rand-10-20-10-5-10000-14.xml.hg,5,20
rand-10-20-10-5-10000-15.xml.hg,5,20
rand-10-20-10-5-10000-16.xml.hg,5,19
rand-10-20-10-5-10000-17.xml.hg,5,18
rand-10-20-10-5-10000-18.xml.hg,5,20
rand-10-20-10-5-10000-19.xml.hg,5,20
rand-10-20-10-5-10000-20.xml.hg,5,20
rand-15-23-3-16-150000-01.xml.hg,16,23
rand-15-23-3-16-150000-02.xml.hg,16,23
rand-15-23-3-16-150000-03.xml.hg,16,23
rand-15-23-3-16-150000-04.xml.hg,16,23
rand-15-23-3-16-150000-05.xml.hg,16,23
rand-15-23-3-16-150000-06.xml.hg,16,23
rand-15-23-3-16-150000-07.xml.hg,16,23
rand-15-23-3-16-150000-08.xml.hg,16,23
rand-15-23-3-16-150000-09.xml.hg,16,23
rand-15-23-3-16-150000-10.xml.hg,16,23
rand-15-23-3-16-150000-11.xml.hg,16,23
rand-15-23-3-16-150000-12.xml.hg,16,23
rand-15-23-3-16-150000-13.xml.hg,16,23
rand-15-23-3-16-150000-14.xml.hg,16,23
rand-15-23-3-16-150000-15.xml.hg,16,23
rand-15-23-3-16-150000-16.xml.hg,16,23
rand-15-23-3-16-150000-17.xml.hg,16,23
rand-15-23-3-16-150000-18.xml.hg,16,23
rand-15-23-3-16-150000-19.xml.hg,16,23
rand-15-23-3-16-150000-20.xml.hg,16,23
rand-15-23-3-16-150000-21.xml.hg,16,23
rand-15-23-3-16-150000-22.xml.hg,16,23
rand-15-23-3-16-150000-23.xml.hg,16,23
rand-15-23-3-16-150000-24.xml.hg,16,23
rand-15-23-3-16-150000-25.xml.hg,16,23
rand-2-40-180-84-090-00.xml.hg,84,40
rand-2-40-180-84-090-01.xml.hg,84,40
rand-2-40-180-84-090-03.xml.hg,84,40
rand-2-40-180-84-090-04.xml.hg,84,40
rand-2-40-180-84-090-05.xml.hg,84,40
rand-2-40-180-84-090-06.xml.hg,84,40
rand-2-40-180-84-090-07.xml.hg,84,40
rand-2-40-180-84-090-08.xml.hg,84,40
rand-2-40-180-84-090-09.xml.hg,84,40
rand-2-40-180-84-090-10.xml.hg,84,40
rand-2-40-180-84-090-11.xml.hg,84,40
rand-2-40-180-84-090-12.xml.hg,84,40
rand-2-40-180-84-090-13.xml.hg,84,40
rand-2-40-180-84-090-14.xml.hg,84,40
rand-2-40-180-84-090-15.xml.hg,84,40
rand-2-40-180-84-090-16.xml.hg,84,40
rand-2-40-180-84-090-17.xml.hg,84,40
rand-2-40-180-84-090-18.xml.hg,84,40
rand-2-40-180-84-090-19.xml.hg,84,40
rand-2-40-180-84-090-20.xml.hg,84,40
rand-2-40-180-84-090-21.xml.hg,84,40
rand-2-40-180-84-090-23.xml.hg,84,40
rand-2-40-180-84-090-24.xml.hg,84,40
rand-2-40-180-84-090-25.xml.hg,84,40
rand-2-40-180-84-090-26.xml.hg,84,40
rand-2-40-180-84-090-27.xml.hg,84,40
rand-2-40-180-84-090-28.xml.hg,84,40
rand-2-40-180-84-090-29.xml.hg,84,40
rand-2-40-180-84-090-31.xml.hg,84,40
rand-2-40-180-84-090-32.xml.hg,84,40
rand-2-40-180-84-090-33.xml.hg,84,40
rand-2-40-180-84-090-34.xml.hg,84,40
rand-2-40-180-84-090-35.xml.hg,84,40
rand-2-40-180-84-090-36.xml.hg,84,40
rand-2-40-180-84-090-37.xml.hg,84,40
rand-2-40-180-84-090-38.xml.hg,84,40
rand-2-40-180-84-090-39.xml.hg,84,40
rand-2-40-180-84-090-40.xml.hg,84,40
rand-2-40-180-84-090-41.xml.hg,84,40
rand-2-40-180-84-090-42.xml.hg,84,40
rand-2-40-180-84-090-43.xml.hg,84,40
rand-2-40-180-84-090-44.xml.hg,84,40
rand-2-40-180-84-090-45.xml.hg,84,40
rand-2-40-180-84-090-46.xml.hg,84,40
rand-2-40-180-84-090-47.xml.hg,84,40
rand-2-40-180-84-090-48.xml.hg,84,40
rand-2-40-180-84-090-49.xml.hg,84,40
rand-2-40-180-84-090-50.xml.hg,84,40
rand-2-40-180-84-090-51.xml.hg,84,40
rand-2-40-180-84-090-52.xml.hg,84,40
rand-2-40-180-84-090-53.xml.hg,84,40
rand-2-40-180-84-090-54.xml.hg,84,40
rand-2-40-180-84-090-55.xml.hg,84,40
rand-2-40-180-84-090-56.xml.hg,84,40
rand-2-40-180-84-090-57.xml.hg,84,40
rand-2-40-180-84-090-59.xml.hg,84,40
rand-2-40-180-84-090-60.xml.hg,84,40
rand-2-40-180-84-090-61.xml.hg,84,40
rand-2-40-180-84-090-62.xml.hg,84,40
rand-2-40-180-84-090-63.xml.hg,84,40
rand-2-40-180-84-090-65.xml.hg,84,40
rand-2-40-180-84-090-66.xml.hg,84,40
rand-2-40-180-84-090-67.xml.hg,84,40
rand-2-40-180-84-090-68.xml.hg,84,40
rand-2-40-180-84-090-69.xml.hg,84,40
rand-2-40-180-84-090-70.xml.hg,84,40
rand-2-40-180-84-090-71.xml.hg,84,40
rand-2-40-180-84-090-72.xml.hg,84,40
rand-2-40-180-84-090-73.xml.hg,84,40
rand-2-40-180-84-090-74.xml.hg,84,40
rand-2-40-180-84-090-75.xml.hg,84,40
rand-2-40-180-84-090-77.xml.hg,84,40
rand-2-40-180-84-090-78.xml.hg,84,40
rand-2-40-180-84-090-79.xml.hg,84,40
rand-2-40-180-84-090-80.xml.hg,84,40
rand-2-40-180-84-090-81.xml.hg,84,40
rand-2-40-180-84-090-83.xml.hg,84,40
rand-2-40-180-84-090-84.xml.hg,84,40
rand-2-40-180-84-090-85.xml.hg,84,40
rand-2-40-180-84-090-86.xml.hg,84,40
rand-2-40-180-84-090-87.xml.hg,84,40
rand-2-40-180-84-090-88.xml.hg,84,40
rand-2-40-180-84-090-89.xml.hg,84,40
rand-2-40-180-84-090-90.xml.hg,84,40
rand-2-40-180-84-090-91.xml.hg,84,40
rand-2-40-180-84-090-92.xml.hg,84,40
rand-2-40-180-84-090-93.xml.hg,84,40
rand-2-40-180-84-090-94.xml.hg,84,40
rand-2-40-180-84-090-95.xml.hg,84,40
rand-2-40-180-84-090-97.xml.hg,84,40
rand-2-40-180-84-090-99.xml.hg,84,40
rand-25-10-21-85-07.xml.hg,63,25
rand-25-10-21-85-08.xml.hg,63,25
rand-25-10-21-85-09.xml.hg,63,24
rand-25-10-21-85-10.xml.hg,63,25
rand-25-10-21-85-11.xml.hg,63,25
rand-25-10-21-85-12.xml.hg,63,25
rand-25-10-21-85-13.xml.hg,63,25
rand-25-10-21-85-14.xml.hg,63,25
rand-25-10-21-85-15.xml.hg,63,25
rand-25-10-21-85-16.xml.hg,63,25
rand-25-10-21-85-17.xml.hg,63,25
rand-25-10-21-85-18.xml.hg,63,25
rand-25-10-21-85-19.xml.hg,63,25
rand-25-10-21-85-20.xml.hg,63,25
rand-25-10-21-85-21.xml.hg,63,25
rand-25-10-21-85-22.xml.hg,63,25
rand-25-10-21-85-23.xml.hg,63,25
rand-25-10-21-85-24.xml.hg,63,25
rand-25-10-21-85-25.xml.hg,63,25
rand-25-10-21-85-26.xml.hg,63,25
rand-25-10-21-85-27.xml.hg,63,25
rand-25-10-21-85-28.xml.hg,63,25
rand-25-10-21-85-29.xml.hg,63,25
rand-25-10-21-85-30.xml.hg,63,25
rand-25-10-21-85-31.xml.hg,63,25
rand-25-10-21-85-32.xml.hg,63,25
rand-25-10-21-85-33.xml.hg,63,25
rand-25-10-21-85-34.xml.hg,63,25
rand-25-10-21-85-35.xml.hg,63,25
rand-25-10-21-85-36.xml.hg,63,25
rand-25-10-21-85-37.xml.hg,63,25
rand-25-10-21-85-38.xml.hg,63,25
rand-25-10-21-85-39.xml.hg,63,25
rand-25-10-21-85-40.xml.hg,63,25
rand-25-10-21-85-41.xml.hg,63,24
rand-25-10-21-85-42.xml.hg,63,25
rand-25-10-21-85-43.xml.hg,63,25
rand-25-10-21-85-44.xml.hg,63,25
rand-25-10-21-85-45.xml.hg,63,25
rand-25-10-21-85-46.xml.hg,63,25
rand-25-10-21-85-47.xml.hg,63,25
rand-25-10-21-85-48.xml.hg,63,25
rand-25-10-21-85-49.xml.hg,63,25
rand-25-10-21-85-50.xml.hg,63,25
rand-25-10-25-87-01.xml.hg,75,25
rand-25-10-25-87-02.xml.hg,75,25
rand-25-10-25-87-03.xml.hg,75,25
rand-25-10-25-87-04.xml.hg,75,25
rand-25-10-25-87-05.xml.hg,75,25
rand-25-10-25-87-06.xml.hg,75,25
rand-25-10-25-87-07.xml.hg,75,25
rand-25-10-25-87-08.xml.hg,75,25
rand-25-10-25-87-09.xml.hg,75,25
rand-25-10-25-87-10.xml.hg,75,25
rand-25-10-25-87-11.xml.hg,75,25
rand-25-10-25-87-12.xml.hg,75,25
rand-25-10-25-87-13.xml.hg,75,25
rand-25-10-25-87-14.xml.hg,75,25
rand-25-10-25-87-15.xml.hg,75,25
rand-25-10-25-87-16.xml.hg,75,25
rand-25-10-25-87-17.xml.hg,75,25
rand-25-10-25-87-18.xml.hg,75,25
rand-25-10-25-87-19.xml.hg,75,25
rand-25-10-25-87-20.xml.hg,75,25
rand-25-10-25-87-21.xml.hg,75,25
rand-25-10-25-87-22.xml.hg,75,25
rand-25-10-25-87-23.xml.hg,75,25
rand-25-10-25-87-24.xml.hg,75,25
rand-25-10-25-87-25.xml.hg,75,25
rand-25-10-25-87-26.xml.hg,75,25
rand-25-10-25-87-27.xml.hg,75,25
rand-25-10-25-87-28.xml.hg,75,25
rand-25-10-25-87-29.xml.hg,75,25
rand-25-10-25-87-30.xml.hg,75,25
rand-25-10-25-87-31.xml.hg,75,25
rand-25-10-25-87-32.xml.hg,75,25
rand-25-10-25-87-33.xml.hg,75,25
rand-25-10-25-87-34.xml.hg,75,25
rand-25-10-25-87-35.xml.hg,75,25
rand-25-10-25-87-36.xml.hg,75,25
rand-25-10-25-87-37.xml.hg,75,25
rand-25-10-25-87-38.xml.hg,75,25
rand-25-10-25-87-39.xml.hg,75,25
rand-25-10-25-87-40.xml.hg,75,25
rand-25-10-25-87-41.xml.hg,75,25
rand-25-10-25-87-42.xml.hg,75,25
rand-25-10-25-87-43.xml.hg,75,25
rand-25-10-25-87-44.xml.hg,75,25
rand-25-10-25-87-45.xml.hg,75,25
rand-25-10-25-87-46.xml.hg,75,25
rand-25-10-25-87-47.xml.hg,75,25
rand-25-10-25-87-48.xml.hg,75,25
rand-25-10-25-87-49.xml.hg,75,25
rand-25-10-25-87-50.xml.hg,75,25
rand-3-20-20-60-632-01.xml.hg,60,20
rand-3-20-20-60-632-02.xml.hg,60,20
rand-3-20-20-60-632-03.xml.hg,59,20
rand-3-20-20-60-632-04.xml.hg,60,20
rand-3-20-20-60-632-05.xml.hg,55,20
rand-3-20-20-60-632-06.xml.hg,60,20
rand-3-20-20-60-632-07.xml.hg,57,20
rand-3-20-20-60-632-08.xml.hg,58,20
rand-3-20-20-60-632-09.xml.hg,59,20
rand-3-20-20-60-632-10.xml.hg,60,20
rand-3-20-20-60-632-11.xml.hg,60,20
rand-3-20-20-60-632-12.xml.hg,59,20
rand-3-20-20-60-632-13.xml.hg,58,20
rand-3-20-20-60-632-14.xml.hg,59,20
rand-3-20-20-60-632-15.xml.hg,58,20
rand-3-20-20-60-632-16.xml.hg,58,20
rand-3-20-20-60-632-17.xml.hg,58,20
rand-3-20-20-60-632-18.xml.hg,55,20
rand-3-20-20-60-632-19.xml.hg,58,20
rand-3-20-20-60-632-20.xml.hg,56,20
rand-3-20-20-60-632-21.xml.hg,58,20
rand-3-20-20-60-632-22.xml.hg,59,20
rand-3-20-20-60-632-23.xml.hg,57,20
rand-3-20-20-60-632-24.xml.hg,60,20
rand-3-20-20-60-632-25.xml.hg,59,20
rand-3-20-20-60-632-26.xml.hg,57,20
rand-3-20-20-60-632-27.xml.hg,60,20
rand-3-20-20-60-632-28.xml.hg,58,20
rand-3-20-20-60-632-29.xml.hg,57,20
rand-3-20-20-60-632-30.xml.hg,60,20
rand-3-20-20-60-632-31.xml.hg,59,20
rand-3-20-20-60-632-32.xml.hg,58,20
rand-3-20-20-60-632-33.xml.hg,59,20
rand-3-20-20-60-632-34.xml.hg,59,20
rand-3-20-20-60-632-35.xml.hg,57,20
rand-3-20-20-60-632-36.xml.hg,60,20
rand-3-20-20-60-632-37.xml.hg,58,20
rand-3-20-20-60-632-38.xml.hg,56,20
rand-3-20-20-60-632-39.xml.hg,59,20
rand-3-20-20-60-632-40.xml.hg,60,20
rand-3-20-20-60-632-41.xml.hg,60,20
rand-3-20-20-60-632-42.xml.hg,59,20
rand-3-20-20-60-632-43.xml.hg,57,20
rand-3-20-20-60-632-44.xml.hg,58,20
rand-3-20-20-60-632-45.xml.hg,57,20
rand-3-20-20-60-632-46.xml.hg,57,20
rand-3-20-20-60-632-47.xml.hg,58,20
rand-3-20-20-60-632-48.xml.hg,58,20
rand-3-20-20-60-632-49.xml.hg,57,20
rand-3-20-20-60-632-50.xml.hg,59,20
rand-3-20-20-60-632f-01.xml.hg,60,20
rand-3-20-20-60-632f-02.xml.hg,60,20
rand-3-20-20-60-632f-03.xml.hg,59,20
rand-3-20-20-60-632f-04.xml.hg,60,20
rand-3-20-20-60-632f-05.xml.hg,55,20
rand-3-20-20-60-632f-06.xml.hg,60,20
rand-3-20-20-60-632f-07.xml.hg,57,20
rand-3-20-20-60-632f-08.xml.hg,58,20
rand-3-20-20-60-632f-09.xml.hg,59,20
rand-3-20-20-60-632f-10.xml.hg,60,20
rand-3-20-20-60-632f-11.xml.hg,60,20
rand-3-20-20-60-632f-12.xml.hg,59,20
rand-3-20-20-60-632f-13.xml.hg,58,20
rand-3-20-20-60-632f-14.xml.hg,59,20
rand-3-20-20-60-632f-15.xml.hg,58,20
rand-3-20-20-60-632f-16.xml.hg,58,20
rand-3-20-20-60-632f-17.xml.hg,58,20
rand-3-20-20-60-632f-18.xml.hg,55,20
rand-3-20-20-60-632f-19.xml.hg,58,20
rand-3-20-20-60-632f-20.xml.hg,56,20
rand-3-20-20-60-632f-21.xml.hg,58,20
rand-3-20-20-60-632f-22.xml.hg,59,20
rand-3-20-20-60-632f-23.xml.hg,57,20
rand-3-20-20-60-632f-24.xml.hg,60,20
rand-3-20-20-60-632f-25.xml.hg,59,20
rand-3-20-20-60-632f-26.xml.hg,57,20
rand-3-20-20-60-632f-27.xml.hg,60,20
rand-3-20-20-60-632f-28.xml.hg,58,20
rand-3-20-20-60-632f-29.xml.hg,57,20
rand-3-20-20-60-632f-30.xml.hg,60,20
rand-3-20-20-60-632f-31.xml.hg,59,20
rand-3-20-20-60-632f-32.xml.hg,58,20
rand-3-20-20-60-632f-33.xml.hg,59,20
rand-3-20-20-60-632f-34.xml.hg,59,20
rand-3-20-20-60-632f-35.xml.hg,57,20
rand-3-20-20-60-632f-36.xml.hg,60,20
rand-3-20-20-60-632f-37.xml.hg,58,20
rand-3-20-20-60-632f-38.xml.hg,56,20
rand-3-20-20-60-632f-39.xml.hg,59,20
rand-3-20-20-60-632f-40.xml.hg,60,20
rand-3-20-20-60-632f-41.xml.hg,60,20
rand-3-20-20-60-632f-42.xml.hg,59,20
rand-3-20-20-60-632f-43.xml.hg,57,20
rand-3-20-20-60-632f-44.xml.hg,58,20
rand-3-20-20-60-632f-45.xml.hg,57,20
rand-3-20-20-60-632f-46.xml.hg,57,20
rand-3-20-20-60-632f-47.xml.hg,58,20
rand-3-20-20-60-632f-48.xml.hg,58,20
rand-3-20-20-60-632f-49.xml.hg,57,20
rand-3-20-20-60-632f-50.xml.hg,59,20
rand-3-24-24-76-632-01.xml.hg,74,24
rand-3-24-24-76-632-02.xml.hg,73,24
rand-3-24-24-76-632-03.xml.hg,74,24
rand-3-24-24-76-632-04.xml.hg,76,24
rand-3-24-24-76-632-05.xml.hg,74,24
rand-3-24-24-76-632-06.xml.hg,75,24
rand-3-24-24-76-632-07.xml.hg,74,24
rand-3-24-24-76-632-08.xml.hg,76,24
rand-3-24-24-76-632-09.xml.hg,74,24
rand-3-24-24-76-632-10.xml.hg,76,24
rand-3-24-24-76-632-11.xml.hg,74,24
rand-3-24-24-76-632-12.xml.hg,73,24
rand-3-24-24-76-632-13.xml.hg,74,24
rand-3-24-24-76-632-14.xml.hg,75,24
rand-3-24-24-76-632-15.xml.hg,76,24
rand-3-24-24-76-632-16.xml.hg,74,24
rand-3-24-24-76-632-17.xml.hg,74,24
rand-3-24-24-76-632-18.xml.hg,74,24
rand-3-24-24-76-632-19.xml.hg,76,24
rand-3-24-24-76-632-20.xml.hg,76,24
rand-3-24-24-76-632-21.xml.hg,74,24
rand-3-24-24-76-632-22.xml.hg,76,24
rand-3-24-24-76-632-23.xml.hg,75,24
rand-3-24-24-76-632-24.xml.hg,72,24
rand-3-24-24-76-632-25.xml.hg,76,24
rand-3-24-24-76-632-26.xml.hg,75,24
rand-3-24-24-76-632-27.xml.hg,74,24
rand-3-24-24-76-632-28.xml.hg,72,24
rand-3-24-24-76-632-29.xml.hg,74,24
rand-3-24-24-76-632-30.xml.hg,72,24
rand-3-24-24-76-632-31.xml.hg,72,24
rand-3-24-24-76-632-32.xml.hg,72,24
rand-3-24-24-76-632-33.xml.hg,76,24
rand-3-24-24-76-632-34.xml.hg,76,24
rand-3-24-24-76-632-35.xml.hg,75,24
rand-3-24-24-76-632-36.xml.hg,74,24
rand-3-24-24-76-632-37.xml.hg,75,24
rand-3-24-24-76-632-38.xml.hg,75,24
rand-3-24-24-76-632-39.xml.hg,75,24
rand-3-24-24-76-632-40.xml.hg,75,24
rand-3-24-24-76-632-41.xml.hg,76,24
rand-3-24-24-76-632-42.xml.hg,72,24
rand-3-24-24-76-632-43.xml.hg,76,24
rand-3-24-24-76-632-44.xml.hg,76,24
rand-3-24-24-76-632-45.xml.hg,75,24
rand-3-24-24-76-632-46.xml.hg,75,24
rand-3-24-24-76-632-47.xml.hg,75,24
rand-3-24-24-76-632-48.xml.hg,76,24
rand-3-24-24-76-632-49.xml.hg,73,24
rand-3-24-24-76-632-50.xml.hg,76,24
rand-3-24-24-76-632f-01.xml.hg,74,24
rand-3-24-24-76-632f-02.xml.hg,73,24
rand-3-24-24-76-632f-03.xml.hg,74,24
rand-3-24-24-76-632f-04.xml.hg,76,24
rand-3-24-24-76-632f-05.xml.hg,74,24
rand-3-24-24-76-632f-06.xml.hg,75,24
rand-3-24-24-76-632f-07.xml.hg,74,24
rand-3-24-24-76-632f-08.xml.hg,76,24
rand-3-24-24-76-632f-09.xml.hg,74,24
rand-3-24-24-76-632f-10.xml.hg,76,24
rand-3-24-24-76-632f-11.xml.hg,74,24
rand-3-24-24-76-632f-12.xml.hg,73,24
rand-3-24-24-76-632f-13.xml.hg,74,24
rand-3-24-24-76-632f-14.xml.hg,75,24
rand-3-24-24-76-632f-15.xml.hg,76,24
rand-3-24-24-76-632f-16.xml.hg,74,24
rand-3-24-24-76-632f-17.xml.hg,74,24
rand-3-24-24-76-632f-18.xml.hg,74,24
rand-3-24-24-76-632f-19.xml.hg,76,24
rand-3-24-24-76-632f-20.xml.hg,76,24
rand-3-24-24-76-632f-21.xml.hg,74,24
rand-3-24-24-76-632f-22.xml.hg,76,24
rand-3-24-24-76-632f-23.xml.hg,75,24
rand-3-24-24-76-632f-24.xml.hg,72,24
rand-3-24-24-76-632f-25.xml.hg,76,24
rand-3-24-24-76-632f-26.xml.hg,75,24
rand-3-24-24-76-632f-27.xml.hg,74,24
rand-3-24-24-76-632f-28.xml.hg,72,24
rand-3-24-24-76-632f-29.xml.hg,74,24
rand-3-24-24-76-632f-30.xml.hg,72,24
rand-3-24-24-76-632f-31.xml.hg,72,24
rand-3-24-24-76-632f-32.xml.hg,72,24
rand-3-24-24-76-632f-33.xml.hg,76,24
rand-3-24-24-76-632f-34.xml.hg,76,24
rand-3-24-24-76-632f-35.xml.hg,75,24
rand-3-24-24-76-632f-36.xml.hg,74,24
rand-3-24-24-76-632f-37.xml.hg,75,24
rand-3-24-24-76-632f-38.xml.hg,75,24
rand-3-24-24-76-632f-39.xml.hg,75,24
rand-3-24-24-76-632f-40.xml.hg,75,24
rand-3-24-24-76-632f-41.xml.hg,76,24
rand-3-24-24-76-632f-42.xml.hg,72,24
rand-3-24-24-76-632f-43.xml.hg,76,24
rand-3-24-24-76-632f-44.xml.hg,76,24
rand-3-24-24-76-632f-45.xml.hg,75,24
rand-3-24-24-76-632f-46.xml.hg,75,24
rand-3-24-24-76-632f-47.xml.hg,75,24
rand-3-24-24-76-632f-48.xml.hg,76,24
rand-3-24-24-76-632f-49.xml.hg,73,24
rand-3-24-24-76-632f-50.xml.hg,76,24
rand-3-28-28-93-632-01.xml.hg,93,28
rand-3-28-28-93-632-10.xml.hg,93,28
rand-3-28-28-93-632-14.xml.hg,93,28
rand-3-28-28-93-632-20.xml.hg,93,28
rand-3-28-28-93-632-24.xml.hg,93,28
rand-3-28-28-93-632-31.xml.hg,93,28
rand-3-28-28-93-632-35.xml.hg,93,28
rand-3-28-28-93-632-36.xml.hg,93,28
rand-3-28-28-93-632-40.xml.hg,93,28
rand-3-28-28-93-632-43.xml.hg,93,28
rand-3-28-28-93-632-50.xml.hg,93,28
rand-3-28-28-93-632f-01.xml.hg,93,28
rand-3-28-28-93-632f-10.xml.hg,93,28
rand-3-28-28-93-632f-14.xml.hg,93,28
rand-3-28-28-93-632f-20.xml.hg,93,28
rand-3-28-28-93-632f-24.xml.hg,93,28
rand-3-28-28-93-632f-31.xml.hg,93,28
rand-3-28-28-93-632f-35.xml.hg,93,28
rand-3-28-28-93-632f-36.xml.hg,93,28
rand-3-28-28-93-632f-40.xml.hg,93,28
rand-3-28-28-93-632f-43.xml.hg,93,28
rand-3-28-28-93-632f-50.xml.hg,93,28
rand-5-10-10-15-08-0.xml.hg,15,10
rand-5-10-10-15-08-1.xml.hg,15,10
rand-5-10-10-15-08-2.xml.hg,15,10
rand-5-10-10-15-08-3.xml.hg,15,10
rand-5-10-10-15-08-4.xml.hg,15,10
rand-5-10-10-15-08-5.xml.hg,15,10
rand-5-10-10-15-08-6.xml.hg,15,10
rand-5-10-10-15-08-7.xml.hg,15,10
rand-5-10-10-15-08-8.xml.hg,15,10
rand-5-10-10-15-08-9.xml.hg,15,10
rand-5-2X-05c-01.xml.hg,94,12
rand-5-2X-05c-02.xml.hg,91,12
rand-5-2X-05c-04.xml.hg,95,12
rand-5-2X-05c-06.xml.hg,93,12
rand-5-2X-05c-07.xml.hg,93,12
rand-5-2X-05c-08.xml.hg,94,12
rand-5-2X-05c-10.xml.hg,97,12
rand-5-2X-05c-11.xml.hg,100,12
rand-5-2X-05c-12.xml.hg,90,12
rand-5-2X-05c-14.xml.hg,82,12
rand-5-2X-05c-16.xml.hg,90,12
rand-5-2X-05c-17.xml.hg,95,12
rand-5-2X-05c-18.xml.hg,96,12
rand-5-2X-05c-20.xml.hg,93,12
rand-5-2X-05c-21.xml.hg,94,12
rand-5-2X-05c-25.xml.hg,100,12
rand-5-2X-05c-28.xml.hg,91,12
rand-5-2X-05c-30.xml.hg,95,12
rand-5-2X-05c-31.xml.hg,95,12
rand-5-2X-05c-32.xml.hg,99,12
rand-5-2X-05c-33.xml.hg,99,12
rand-5-2X-05c-34.xml.hg,97,12
rand-5-2X-05c-38.xml.hg,93,12
rand-5-2X-05c-39.xml.hg,95,12
rand-5-2X-05c-40.xml.hg,96,12
rand-5-2X-05c-47.xml.hg,85,12
rand-5-2X-05c-48.xml.hg,100,12
rand-5-2X-05c-50.xml.hg,98,12
rand-5-4X-05c-02.xml.hg,98,12
rand-5-4X-05c-03.xml.hg,100,12
rand-5-4X-05c-04.xml.hg,100,12
rand-5-4X-05c-05.xml.hg,89,12
rand-5-4X-05c-07.xml.hg,91,12
rand-5-4X-05c-11.xml.hg,98,12
rand-5-4X-05c-13.xml.hg,98,12
rand-5-4X-05c-16.xml.hg,89,12
rand-5-4X-05c-19.xml.hg,100,12
rand-5-4X-05c-20.xml.hg,99,12
rand-5-4X-05c-21.xml.hg,100,12
rand-5-4X-05c-23.xml.hg,98,12
rand-5-4X-05c-24.xml.hg,93,12
rand-5-4X-05c-25.xml.hg,94,12
rand-5-4X-05c-26.xml.hg,90,12
rand-5-4X-05c-28.xml.hg,99,12
rand-5-4X-05c-32.xml.hg,88,12
rand-5-4X-05c-33.xml.hg,91,12
rand-5-4X-05c-34.xml.hg,96,12
rand-5-4X-05c-38.xml.hg,97,12
rand-5-4X-05c-39.xml.hg,96,12
rand-5-4X-05c-41.xml.hg,99,12
rand-5-4X-05c-42.xml.hg,98,12
rand-5-4X-05c-44.xml.hg,92,12
rand-5-4X-05c-46.xml.hg,91,12
rand-5-4X-05c-48.xml.hg,91,12
rand-5-4X-05c-49.xml.hg,96,12
rand-5-8X-05c-01.xml.hg,83,12
rand-5-8X-05c-02.xml.hg,95,12
rand-5-8X-05c-03.xml.hg,99,12
rand-5-8X-05c-05.xml.hg,99,12
rand-5-8X-05c-06.xml.hg,91,12
rand-5-8X-05c-07.xml.hg,96,12
rand-5-8X-05c-13.xml.hg,99,12
rand-5-8X-05c-16.xml.hg,97,12
rand-5-8X-05c-17.xml.hg,90,12
rand-5-8X-05c-19.xml.hg,90,12
rand-5-8X-05c-22.xml.hg,94,12
rand-5-8X-05c-23.xml.hg,87,12
rand-5-8X-05c-24.xml.hg,92,12
rand-5-8X-05c-25.xml.hg,88,12
rand-5-8X-05c-26.xml.hg,92,12
rand-5-8X-05c-27.xml.hg,96,12
rand-5-8X-05c-28.xml.hg,92,12
rand-5-8X-05c-29.xml.hg,95,12
rand-5-8X-05c-30.xml.hg,92,12
rand-5-8X-05c-31.xml.hg,99,12
rand-5-8X-05c-33.xml.hg,93,12
rand-5-8X-05c-36.xml.hg,93,12
rand-5-8X-05c-37.xml.hg,88,12
rand-5-8X-05c-39.xml.hg,92,12
rand-5-8X-05c-40.xml.hg,98,12
rand-5-8X-05c-41.xml.hg,96,12
rand-5-8X-05c-42.xml.hg,95,12
rand-5-8X-05c-44.xml.hg,95,12
rand-5-8X-05c-47.xml.hg,95,12
rand-7-40-8-40-02500-2.xml.hg,40,40
rand-7-40-8-40-02500-9.xml.hg,40,40
rand-7-40-8-40-05000-2.xml.hg,40,40
rand-7-40-8-40-05000-9.xml.hg,40,40
rand-7-40-8-40-07500-2.xml.hg,40,40
rand-7-40-8-40-07500-9.xml.hg,40,40
rand-7-40-8-40-10000-2.xml.hg,40,40
rand-7-40-8-40-10000-9.xml.hg,40,40
rand-7-40-8-40-12500-2.xml.hg,40,40
rand-7-40-8-40-12500-9.xml.hg,40,40
rand-7-40-8-40-15000-2.xml.hg,40,40
rand-7-40-8-40-15000-9.xml.hg,40,40
rand-7-40-8-40-17500-2.xml.hg,40,40
rand-7-40-8-40-17500-9.xml.hg,40,40
rand-7-40-8-40-20000-2.xml.hg,40,40
rand-7-40-8-40-20000-9.xml.hg,40,40
rand-7-40-8-40-22500-2.xml.hg,40,40
rand-7-40-8-40-22500-9.xml.hg,40,40
rand-7-40-8-40-25000-2.xml.hg,40,40
rand-7-40-8-40-25000-9.xml.hg,40,40
rand-7-40-8-40-30000-2.xml.hg,40,40
rand-7-40-8-40-30000-9.xml.hg,40,40
rand-8-20-5-18-800-01.xml.hg,18,20
rand-8-20-5-18-800-02.xml.hg,18,20
rand-8-20-5-18-800-03.xml.hg,18,20
rand-8-20-5-18-800-04.xml.hg,18,20
rand-8-20-5-18-800-05.xml.hg,18,20
rand-8-20-5-18-800-06.xml.hg,18,20
rand-8-20-5-18-800-07.xml.hg,18,20
rand-8-20-5-18-800-08.xml.hg,18,20
rand-8-20-5-18-800-09.xml.hg,18,20
rand-8-20-5-18-800-10.xml.hg,18,20
rand-8-20-5-18-800-11.xml.hg,18,20
rand-8-20-5-18-800-12.xml.hg,18,20
rand-8-20-5-18-800-13.xml.hg,18,20
rand-8-20-5-18-800-14.xml.hg,18,20
rand-8-20-5-18-800-15.xml.hg,18,20
rand-8-20-5-18-800-16.xml.hg,18,20
rand-8-20-5-18-800-17.xml.hg,18,20
rand-8-20-5-18-800-18.xml.hg,18,20
rand-8-20-5-18-800-19.xml.hg,18,20
rand-8-20-5-18-800-20.xml.hg,18,20
rand_q0001.hg,4,33
rand_q0002.hg,13,9
rand_q0004.hg,24,58
rand_q0005.hg,45,33
rand_q0006.hg,30,34
rand_q0011.hg,26,16
rand_q0013.hg,13,32
rand_q0016.hg,7,56
rand_q0018.hg,18,34
rand_q0019.hg,13,48
rand_q0020.hg,30,43
rand_q0021.hg,33,12
rand_q0025.hg,23,36
rand_q0026.hg,34,55
rand_q0030.hg,28,62
rand_q0031.hg,10,54
rand_q0034.hg,32,33
rand_q0035.hg,43,25
rand_q0036.hg,19,21
rand_q0037.hg,18,29
rand_q0038.hg,50,49
rand_q0039.hg,36,18
rand_q0040.hg,6,42
rand_q0041.hg,22,37
rand_q0042.hg,17,64
rand_q0043.hg,43,30
rand_q0048.hg,31,38
rand_q0050.hg,34,46
rand_q0051.hg,46,23
rand_q0052.hg,8,41
rand_q0053.hg,5,47
rand_q0056.hg,41,34
rand_q0059.hg,25,37
rand_q0060.hg,10,71
rand_q0061.hg,17,52
rand_q0063.hg,22,73
rand_q0064.hg,23,29
rand_q0067.hg,38,29
rand_q0069.hg,17,60
rand_q0070.hg,23,63
rand_q0071.hg,9,39
rand_q0072.hg,4,34
rand_q0073.hg,20,68
rand_q0074.hg,21,32
rand_q0076.hg,7,30
rand_q0077.hg,40,78
rand_q0078.hg,9,69
rand_q0079.hg,16,17
rand_q0080.hg,7,30
rand_q0081.hg,17,36
rand_q0083.hg,37,30
rand_q0086.hg,26,48
rand_q0087.hg,16,75
rand_q0091.hg,20,40
rand_q0092.hg,46,9
rand_q0094.hg,16,14
rand_q0096.hg,6,42
rand_q0098.hg,25,51
rand_q0099.hg,30,35
rand_q0100.hg,14,42
rand_q0101.hg,39,40
rand_q0102.hg,43,17
rand_q0105.hg,50,50
rand_q0106.hg,15,59
rand_q0108.hg,15,58
rand_q0109.hg,3,25
rand_q0111.hg,8,55
rand_q0112.hg,11,15
rand_q0115.hg,32,56
rand_q0116.hg,11,65
rand_q0117.hg,44,18
rand_q0120.hg,15,19
rand_q0121.hg,29,9
rand_q0122.hg,25,29
rand_q0123.hg,21,41
rand_q0124.hg,41,19
rand_q0125.hg,16,11
rand_q0126.hg,9,47
rand_q0127.hg,10,48
rand_q0128.hg,46,5
rand_q0129.hg,18,33
rand_q0130.hg,24,36
rand_q0131.hg,30,17
rand_q0132.hg,21,11
rand_q0133.hg,47,13
rand_q0134.hg,9,68
rand_q0135.hg,7,30
rand_q0136.hg,4,8
rand_q0137.hg,44,12
rand_q0138.hg,26,15
rand_q0145.hg,14,26
rand_q0147.hg,9,46
rand_q0149.hg,22,84
rand_q0150.hg,29,37
rand_q0153.hg,45,6
rand_q0155.hg,40,21
rand_q0156.hg,37,41
rand_q0158.hg,33,5
rand_q0159.hg,24,21
rand_q0160.hg,12,79
rand_q0161.hg,16,65
rand_q0163.hg,35,47
rand_q0164.hg,30,31
rand_q0165.hg,22,25
rand_q0167.hg,7,37
rand_q0168.hg,13,68
rand_q0169.hg,14,55
rand_q0170.hg,4,37
rand_q0171.hg,46,17
rand_q0172.hg,39,10
rand_q0173.hg,12,43
rand_q0175.hg,8,17
rand_q0177.hg,3,21
rand_q0178.hg,19,9
rand_q0179.hg,13,77
rand_q0182.hg,14,40
rand_q0185.hg,12,50
rand_q0186.hg,50,30
rand_q0187.hg,41,25
rand_q0188.hg,17,41
rand_q0190.hg,20,55
rand_q0194.hg,21,35
rand_q0195.hg,25,58
rand_q0201.hg,20,55
rand_q0205.hg,18,27
rand_q0207.hg,24,73
rand_q0209.hg,8,51
rand_q0212.hg,7,56
rand_q0213.hg,19,53
rand_q0215.hg,47,5
rand_q0216.hg,41,34
rand_q0222.hg,14,34
rand_q0228.hg,4,16
rand_q0231.hg,22,13
rand_q0232.hg,14,32
rand_q0233.hg,43,9
rand_q0234.hg,47,5
rand_q0236.hg,18,9
rand_q0237.hg,11,42
rand_q0238.hg,6,39
rand_q0243.hg,22,29
rand_q0244.hg,42,12
rand_q0245.hg,47,6
rand_q0246.hg,14,47
rand_q0247.hg,45,11
rand_q0249.hg,20,79
rand_q0252.hg,50,49
rand_q0254.hg,27,59
rand_q0255.hg,7,64
rand_q0258.hg,29,14
rand_q0260.hg,41,42
rand_q0265.hg,45,22
rand_q0266.hg,10,53
rand_q0267.hg,46,15
rand_q0272.hg,37,21
rand_q0273.hg,29,43
rand_q0275.hg,3,39
rand_q0276.hg,16,25
rand_q0277.hg,19,84
rand_q0281.hg,4,38
rand_q0282.hg,8,31
rand_q0283.hg,6,49
rand_q0285.hg,22,27
rand_q0286.hg,24,27
rand_q0287.hg,27,54
rand_q0288.hg,17,31
rand_q0291.hg,24,49
rand_q0292.hg,31,5
rand_q0296.hg,35,22
rand_q0297.hg,39,15
rand_q0298.hg,17,81
rand_q0301.hg,16,40
rand_q0302.hg,38,17
rand_q0303.hg,7,24
rand_q0310.hg,14,60
rand_q0311.hg,19,56
rand_q0314.hg,33,55
rand_q0315.hg,22,29
rand_q0316.hg,29,44
rand_q0317.hg,35,14
rand_q0323.hg,25,23
rand_q0325.hg,22,36
rand_q0327.hg,22,60
rand_q0332.hg,32,11
rand_q0334.hg,22,48
rand_q0335.hg,4,53
rand_q0336.hg,36,14
rand_q0337.hg,14,20
rand_q0338.hg,20,12
rand_q0339.hg,24,27
rand_q0342.hg,9,63
rand_q0343.hg,34,23
rand_q0344.hg,50,25
rand_q0345.hg,12,15
rand_q0346.hg,34,11
rand_q0347.hg,47,7
rand_q0348.hg,21,57
rand_q0350.hg,14,56
rand_q0352.hg,14,13
rand_q0354.hg,24,15
rand_q0355.hg,23,59
rand_q0358.hg,23,19
rand_q0359.hg,32,16
rand_q0360.hg,43,8
rand_q0361.hg,20,50
rand_q0362.hg,10,9
rand_q0363.hg,35,37
rand_q0366.hg,11,30
rand_q0370.hg,7,21
rand_q0373.hg,11,74
rand_q0377.hg,11,73
rand_q0378.hg,7,49
rand_q0385.hg,31,6
rand_q0386.hg,12,21
rand_q0387.hg,14,67
rand_q0389.hg,12,27
rand_q0390.hg,38,33
rand_q0392.hg,7,13
rand_q0394.hg,19,67
rand_q0395.hg,34,39
rand_q0396.hg,26,33
rand_q0397.hg,15,55
rand_q0400.hg,34,16
rand_q0403.hg,8,55
rand_q0404.hg,27,24
rand_q0405.hg,25,56
rand_q0406.hg,30,32
rand_q0407.hg,5,42
rand_q0408.hg,8,35
rand_q0409.hg,44,39
rand_q0410.hg,43,21
rand_q0411.hg,16,5
rand_q0412.hg,18,6
rand_q0413.hg,46,23
rand_q0416.hg,19,17
rand_q0417.hg,5,6
rand_q0418.hg,6,53
rand_q0421.hg,39,5
rand_q0422.hg,11,86
rand_q0423.hg,27,39
rand_q0424.hg,39,22
rand_q0425.hg,17,74
rand_q0428.hg,42,5
rand_q0430.hg,20,59
rand_q0431.hg,11,28
rand_q0433.hg,25,43
rand_q0434.hg,3,11
rand_q0436.hg,22,21
rand_q0439.hg,17,37
rand_q0441.hg,27,31
rand_q0442.hg,43,24
rand_q0443.hg,31,17
rand_q0444.hg,49,27
rand_q0446.hg,30,22
rand_q0447.hg,14,16
rand_q0448.hg,19,62
rand_q0449.hg,5,10
rand_q0451.hg,22,20
rand_q0453.hg,13,62
rand_q0454.hg,35,54
rand_q0455.hg,3,30
rand_q0457.hg,7,24
rand_q0460.hg,22,33
rand_q0462.hg,49,17
rand_q0464.hg,32,52
rand_q0465.hg,5,17
rand_q0466.hg,4,24
rand_q0467.hg,4,24
rand_q0469.hg,15,5
rand_q0470.hg,20,75
rand_q0473.hg,20,68
rand_q0474.hg,18,63
rand_q0476.hg,10,17
rand_q0479.hg,9,54
rand_q0481.hg,9,79
rand_q0484.hg,19,50
rand_q0486.hg,40,29
rand_q0489.hg,14,45
rand_q0490.hg,48,62
rand_q0491.hg,29,51
rand_q0492.hg,43,15
rand_q0493.hg,5,60
rand_q0494.hg,50,12
rand_q0496.hg,43,12
rand_q0499.hg,40,13
rand_q0500.hg,43,38
reg-s20-p03-c20-d10-n10-l5-00.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-01.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-02.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-03.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-04.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-06.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-07.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-08.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-09.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-10.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-11.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-12.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-13.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-14.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-15.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-16.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-17.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-18.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-20.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-21.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-22.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-23.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-24.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-25.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-27.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-29.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-30.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-31.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-32.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-33.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-34.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-35.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-36.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-37.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-38.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-41.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-42.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-43.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-44.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-45.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-46.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-47.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-48.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-50.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-52.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-53.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-54.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-55.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-56.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-58.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-59.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-62.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-63.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-64.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-66.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-69.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-71.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-72.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-73.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-75.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-76.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-77.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-78.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-79.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-80.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-81.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-82.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-83.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-84.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-85.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-87.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-88.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-89.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-90.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-91.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-92.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-93.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-95.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-98.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-99.xml.hg,100,130
s27.hg,13,17
sqlshare_q1002.hg,3,2
sqlshare_q10051.hg,3,5
sqlshare_q10053.hg,4,7
sqlshare_q10056.hg,6,9
sqlshare_q10062.hg,7,11
sqlshare_q10063.hg,9,13
sqlshare_q10064.hg,10,14
sqlshare_q10065.hg,11,15
sqlshare_q10066.hg,15,16
sqlshare_q10067.hg,16,17
sqlshare_q10096.hg,5,16
sqlshare_q10130.hg,3,15
sqlshare_q10473.hg,3,4
sqlshare_q10534.hg,3,8
sqlshare_q10536.hg,4,9
sqlshare_q11089.hg,3,5
sqlshare_q1197.hg,3,28
sqlshare_q2275.hg,4,3
sqlshare_q2295.hg,4,20
sqlshare_q2313.hg,3,20
sqlshare_q2380.hg,3,17
sqlshare_q2491.hg,4,13
sqlshare_q2495.hg,3,10
sqlshare_q2496.hg,3,8
sqlshare_q2547.hg,3,9
sqlshare_q2548.hg,3,8
sqlshare_q2557.hg,3,9
sqlshare_q2562.hg,4,12
sqlshare_q2563.hg,5,15
sqlshare_q2565.hg,6,18
sqlshare_q2627.hg,4,9
sqlshare_q2630.hg,3,7
sqlshare_q2635.hg,4,11
sqlshare_q2636.hg,3,7
sqlshare_q2693.hg,4,9
sqlshare_q2702.hg,4,11
sqlshare_q2714.hg,3,9
sqlshare_q2715.hg,3,10
sqlshare_q2717.hg,4,11
sqlshare_q2721.hg,3,9
sqlshare_q2891.hg,3,3
sqlshare_q3365.hg,3,3
sqlshare_q3371.hg,25,25
sqlshare_q3425.hg,4,7
sqlshare_q3426.hg,49,97
sqlshare_q3586.hg,49,97
sqlshare_q3587.hg,49,95
sqlshare_q3598.hg,4,7
sqlshare_q3599.hg,4,7
sqlshare_q3605.hg,3,3
sqlshare_q3608.hg,4,20
sqlshare_q3610.hg,4,3
sqlshare_q3611.hg,4,7
sqlshare_q3612.hg,4,7
sqlshare_q3613.hg,4,7
sqlshare_q3614.hg,4,7
sqlshare_q3615.hg,4,7
sqlshare_q3616.hg,4,7
sqlshare_q3617.hg,4,5
sqlshare_q3618.hg,4,7
sqlshare_q3619.hg,4,7
sqlshare_q3620.hg,4,7
sqlshare_q3621.hg,4,7
sqlshare_q3622.hg,4,7
sqlshare_q3623.hg,4,7
sqlshare_q3624.hg,4,7
sqlshare_q3655.hg,18,17
sqlshare_q3658.hg,3,5
sqlshare_q3660.hg,5,9
sqlshare_q3661.hg,6,11
sqlshare_q3662.hg,7,13
sqlshare_q3663.hg,8,15
sqlshare_q3664.hg,9,17
sqlshare_q3665.hg,10,19
sqlshare_q3666.hg,11,21
sqlshare_q3667.hg,12,23
sqlshare_q3668.hg,13,25
sqlshare_q3669.hg,14,27
sqlshare_q3670.hg,15,29
sqlshare_q3671.hg,16,31
sqlshare_q3672.hg,17,33
sqlshare_q3673.hg,18,35
sqlshare_q3674.hg,19,37
sqlshare_q3675.hg,20,39
sqlshare_q3676.hg,21,41
sqlshare_q3677.hg,22,43
sqlshare_q3678.hg,23,45
sqlshare_q3679.hg,24,47
sqlshare_q3680.hg,25,49
sqlshare_q3681.hg,26,51
sqlshare_q3682.hg,27,51
sqlshare_q3684.hg,4,7
sqlshare_q3685.hg,49,97
sqlshare_q3694.hg,18,34
sqlshare_q3741.hg,18,34
sqlshare_q3747.hg,3,19
sqlshare_q3755.hg,3,99
sqlshare_q3808.hg,4,20
sqlshare_q3810.hg,4,3
sqlshare_q3822.hg,3,12
sqlshare_q3823.hg,3,15
sqlshare_q3833.hg,4,4
sqlshare_q3838.hg,4,4
sqlshare_q3843.hg,4,3
sqlshare_q3943.hg,50,55
sqlshare_q3965.hg,4,13
sqlshare_q3983.hg,16,21
sqlshare_q4009.hg,3,17
sqlshare_q4028.hg,3,9
sqlshare_q4034.hg,3,8
sqlshare_q4040.hg,3,8
sqlshare_q4046.hg,4,46
sqlshare_q4052.hg,5,60
sqlshare_q4070.hg,4,40
sqlshare_q4071.hg,4,81
sqlshare_q4083.hg,4,19
sqlshare_q4084.hg,3,15
sqlshare_q4214.hg,4,8
sqlshare_q4215.hg,5,10
sqlshare_q4216.hg,6,12
sqlshare_q4217.hg,59,118
sqlshare_q4221.hg,60,119
sqlshare_q4222.hg,61,121
sqlshare_q4290.hg,47,157
sqlshare_q4297.hg,7,22
sqlshare_q4352.hg,7,25
sqlshare_q4362.hg,13,55
sqlshare_q4371.hg,3,9
sqlshare_q4374.hg,13,55
sqlshare_q4514.hg,24,93
sqlshare_q4578.hg,55,109
sqlshare_q4579.hg,56,110
sqlshare_q4606.hg,9,76
sqlshare_q4654.hg,3,55
sqlshare_q4657.hg,23,135
sqlshare_q4761.hg,11,21
sqlshare_q4762.hg,11,21
sqlshare_q4763.hg,11,21
sqlshare_q4764.hg,11,21
sqlshare_q4765.hg,11,21
sqlshare_q4772.hg,11,21
sqlshare_q4773.hg,11,21
sqlshare_q4774.hg,13,25
sqlshare_q4829.hg,6,6
sqlshare_q4884.hg,3,2
sqlshare_q4887.hg,4,2
sqlshare_q4902.hg,3,2
sqlshare_q5176.hg,3,17
sqlshare_q5177.hg,3,5
sqlshare_q5230.hg,3,11
sqlshare_q5273.hg,3,15
sqlshare_q5275.hg,4,16
sqlshare_q5277.hg,5,25
sqlshare_q5466.hg,3,26
sqlshare_q547.hg,3,3
sqlshare_q5631.hg,3,7
sqlshare_q588.hg,3,2
sqlshare_q5978.hg,3,20
sqlshare_q6031.hg,3,15
sqlshare_q6032.hg,7,43
sqlshare_q6034.hg,4,22
sqlshare_q6036.hg,7,38
sqlshare_q6104.hg,3,15
sqlshare_q6107.hg,4,22
sqlshare_q6145.hg,4,8
sqlshare_q6195.hg,3,20
sqlshare_q6239.hg,3,31
sqlshare_q6250.hg,4,25
sqlshare_q6251.hg,6,37
sqlshare_q6305.hg,3,7
sqlshare_q6323.hg,3,4
sqlshare_q6330.hg,3,5
sqlshare_q6331.hg,3,4
sqlshare_q6342.hg,3,13
sqlshare_q6351.hg,3,22
sqlshare_q643.hg,3,12
sqlshare_q6437.hg,4,18
sqlshare_q6440.hg,3,18
sqlshare_q6507.hg,3,18
sqlshare_q6522.hg,4,15
sqlshare_q6544.hg,4,18
sqlshare_q6546.hg,3,18
sqlshare_q6556.hg,3,17
sqlshare_q6562.hg,3,36
sqlshare_q6905.hg,2,2
sqlshare_q6952.hg,4,29
sqlshare_q7026.hg,2,9
sqlshare_q7213.hg,3,2
sqlshare_q741.hg,3,2
sqlshare_q8567.hg,3,60
sqlshare_q8666.hg,3,51
sqlshare_q8668.hg,3,58
sqlshare_q8677.hg,4,71
sqlshare_q8680.hg,4,70
sqlshare_q8682.hg,3,46
sqlshare_q8683.hg,3,74
sqlshare_q8685.hg,4,91
sqlshare_q8687.hg,4,55
sqlshare_q8714.hg,3,67
sqlshare_q8733.hg,3,56
sqlshare_q8734.hg,4,73
sqlshare_q8735.hg,5,97
sqlshare_q8773.hg,5,97
sqlshare_q8821.hg,3,13
sqlshare_q8863.hg,3,11
sqlshare_q8874.hg,3,33
sqlshare_q8875.hg,3,27
sqlshare_q9862.hg,3,14
sqlshare_q9863.hg,3,13
sqlshare_q9879.hg,3,13
sqlshare_q9880.hg,3,13
sqlshare_q9881.hg,3,14
sqlshare_q9884.hg,3,14
sqlshare_q9886.hg,3,14
sqlshare_q9889.hg,3,14
sqlshare_q9891.hg,3,13
sqlshare_q9906.hg,2,4
sqlshare_v143.hg,2,77
sqlshare_v147.hg,2,22
sqlshare_v148.hg,2,22
sqlshare_v149.hg,2,61
sqlshare_v157.hg,2,38
sqlshare_v170.hg,2,59
sqlshare_v185.hg,2,60
sqlshare_v192.hg,2,52
sqlshare_v201.hg,2,77
sqlshare_v207.hg,2,60
sqlshare_v212.hg,2,78
sqlshare_v218.hg,2,76
sqlshare_v2194.hg,2,4
sqlshare_v221.hg,2,52
sqlshare_v225.hg,2,58
sqlshare_v229.hg,2,59
sqlshare_v2362.hg,4,26
sqlshare_v2379.hg,7,12
sqlshare_v2403.hg,3,6
sqlshare_v246.hg,2,59
sqlshare_v2522.hg,2,21
sqlshare_v2523.hg,2,6
sqlshare_v256.hg,2,59
sqlshare_v264.hg,2,58
sqlshare_v274.hg,2,58
sqlshare_v2972.hg,2,22
sqlshare_v2974.hg,2,50
sqlshare_v2980.hg,2,8
sqlshare_v2982.hg,3,14
sqlshare_v3006.hg,4,77
sqlshare_v3009.hg,2,7
sqlshare_v3023.hg,5,103
sqlshare_v3025.hg,2,32
sqlshare_v3026.hg,2,4
sqlshare_v3028.hg,2,14
sqlshare_v3049.hg,2,5
sqlshare_v3050.hg,3,11
sqlshare_v3066.hg,2,23
sqlshare_v3346.hg,2,17
sqlshare_v3553.hg,3,31
sqlshare_v3555.hg,3,23
sqlshare_v3556.hg,3,27
sqlshare_v3679.hg,2,30
sqlshare_v3688.hg,3,6
sqlshare_v3704.hg,2,43
sqlshare_v3706.hg,3,35
sqlshare_v3710.hg,2,30
sqlshare_v3719.hg,3,10
sqlshare_v3726.hg,2,34
sqlshare_v3757.hg,3,6
sqlshare_v378.hg,2,4
sqlshare_v3900.hg,5,31
sqlshare_v3910.hg,6,7
sqlshare_v3914.hg,4,5
sqlshare_v3938.hg,6,11
sqlshare_v3939.hg,4,5
sqlshare_v488.hg,2,17
sqlshare_v492.hg,2,21
tpcds10_0.hg,3,38
tpcds10a_1.hg,2,61
tpcds10a_2.hg,2,61
tpcds11_0.hg,4,37
tpcds12_0.hg,3,82
tpcds14_0.hg,1,6
tpcds14_1.hg,3,71
tpcds14_10.hg,2,50
tpcds14_11.hg,2,61
tpcds14_12.hg,2,61
tpcds14_13.hg,3,71
tpcds14_14.hg,3,82
tpcds14_15.hg,3,82
tpcds14_2.hg,3,82
tpcds14_28.hg,6,139
tpcds14_29.hg,2,22
tpcds14_3.hg,3,82
tpcds14_30.hg,1,28
tpcds14_31.hg,1,2
tpcds14_4.hg,2,22
tpcds14a_0.hg,1,6
tpcds14a_1.hg,1,6
tpcds14a_141.hg,6,139
tpcds14a_2.hg,1,6
tpcds14a_3.hg,1,6
tpcds14a_4.hg,1,6
tpcds14a_5.hg,1,6
tpcds15_0.hg,4,90
tpcds16_0.hg,4,103
tpcds18_0.hg,7,127
tpcds18a_0.hg,1,11
tpcds18a_1.hg,7,127
tpcds18a_2.hg,7,127
tpcds18a_3.hg,7,127
tpcds18a_4.hg,7,127
tpcds18a_5.hg,7,127
tpcds19_0.hg,6,128
tpcds1_0.hg,4,92
tpcds20_0.hg,3,82
tpcds21_0.hg,4,65
tpcds22_0.hg,3,52
tpcds22a_0.hg,1,5
tpcds22a_1.hg,4,65
tpcds22a_2.hg,4,65
tpcds22a_3.hg,4,65
tpcds22a_4.hg,4,65
tpcds22a_5.hg,4,65
tpcds23_1.hg,2,61
tpcds23_10.hg,3,78
tpcds23_11.hg,3,78
tpcds23_12.hg,3,71
tpcds23_13.hg,2,40
tpcds23_2.hg,2,61
tpcds23_9.hg,1,3
tpcds24_0.hg,6,118
tpcds24_1.hg,6,118
tpcds26_0.hg,5,108
tpcds27_0.hg,5,107
tpcds27a_0.hg,1,7
tpcds27a_1.hg,5,107
tpcds27a_2.hg,5,107
tpcds27a_3.hg,5,107
tpcds2_1.hg,1,34
tpcds2_2.hg,1,34
tpcds30_0.hg,5,92
tpcds32_0.hg,3,82
tpcds33_0.hg,1,2
tpcds33_1.hg,4,83
tpcds33_2.hg,4,94
tpcds33_3.hg,4,94
tpcds33_4.hg,1,22
tpcds34_0.hg,5,99
tpcds35_0.hg,3,38
tpcds35a_1.hg,2,61
tpcds35a_2.hg,2,61
tpcds36_0.hg,4,99
tpcds36a_0.hg,1,6
tpcds36a_1.hg,4,99
tpcds36a_2.hg,4,99
tpcds36a_3.hg,4,99
tpcds37_0.hg,4,85
tpcds38_0.hg,1,3
tpcds38_1.hg,3,67
tpcds38_2.hg,3,78
tpcds38_3.hg,3,78
tpcds3_0.hg,3,71
tpcds40_0.hg,5,120
tpcds41_0.hg,1,22
tpcds42_0.hg,3,71
tpcds43_0.hg,3,78
tpcds44_0.hg,4,87
tpcds44_1.hg,1,23
tpcds45_0.hg,5,111
tpcds45_1.hg,1,22
tpcds46_0.hg,7,123
tpcds49_0.hg,1,5
tpcds4_0.hg,6,55
tpcds50_0.hg,5,122
tpcds52_0.hg,3,71
tpcds53_0.hg,4,99
tpcds54_1.hg,1,28
tpcds54_2.hg,1,28
tpcds54_3.hg,1,34
tpcds54_4.hg,1,34
tpcds55_0.hg,3,71
tpcds56_0.hg,1,2
tpcds56_1.hg,4,83
tpcds56_2.hg,4,94
tpcds56_3.hg,4,94
tpcds58_1.hg,1,28
tpcds5_0.hg,1,5
tpcds5_1.hg,3,61
tpcds5_2.hg,3,41
tpcds5_3.hg,3,58
tpcds5_4.hg,1,34
tpcds5_5.hg,2,56
tpcds5_6.hg,1,34
tpcds5_7.hg,1,27
tpcds5_8.hg,1,23
tpcds5_9.hg,1,20
tpcds5a_0.hg,1,5
tpcds5a_1.hg,1,5
tpcds5a_2.hg,1,5
tpcds5a_3.hg,1,5
tpcds62_0.hg,5,104
tpcds63_0.hg,4,99
tpcds66_0.hg,1,32
tpcds66_1.hg,5,88
tpcds66_2.hg,5,88
tpcds67a_0.hg,1,9
tpcds67a_1.hg,4,99
tpcds67a_2.hg,4,99
tpcds67a_3.hg,4,99
tpcds67a_4.hg,4,99
tpcds67a_5.hg,4,99
tpcds67a_6.hg,4,99
tpcds67a_7.hg,4,99
tpcds67a_8.hg,4,99
tpcds67a_9.hg,4,99
tpcds68_0.hg,7,123
tpcds69_0.hg,3,38
tpcds6_0.hg,5,100
tpcds6_1.hg,1,28
tpcds70_0.hg,3,78
tpcds70_1.hg,3,78
tpcds70a_0.hg,1,6
tpcds70a_1.hg,3,78
tpcds70a_2.hg,3,78
tpcds70a_3.hg,3,78
tpcds70a_4.hg,3,78
tpcds71_0.hg,3,34
tpcds71_1.hg,2,61
tpcds71_2.hg,2,61
tpcds71_3.hg,2,50
tpcds73_0.hg,5,99
tpcds74_0.hg,4,21
tpcds75_0.hg,2,10
tpcds76_0.hg,1,6
tpcds76_1.hg,3,71
tpcds76_2.hg,3,82
tpcds76_3.hg,3,82
tpcds77_1.hg,6,152
tpcds77_3.hg,6,137
tpcds77a_0.hg,1,5
tpcds77a_2.hg,1,5
tpcds77a_3.hg,1,5
tpcds79_0.hg,5,99
tpcds7_0.hg,5,97
tpcds80_1.hg,6,135
tpcds80_2.hg,6,133
tpcds80_3.hg,6,147
tpcds81_0.hg,5,95
tpcds82_0.hg,4,74
tpcds84_0.hg,6,63
tpcds85_0.hg,8,126
tpcds86_0.hg,3,82
tpcds86a_0.hg,1,6
tpcds86a_1.hg,3,82
tpcds86a_2.hg,3,82
tpcds86a_3.hg,3,82
tpcds87_0.hg,1,3
tpcds89_0.hg,4,99
tpcds8_0.hg,4,79
tpcds8_1.hg,1,13
tpcds8_2.hg,2,30
tpcds91_0.hg,7,125
tpcds92_0.hg,3,82
tpcds93_0.hg,3,43
tpcds94_0.hg,4,98
tpcds95_1.hg,2,67
tpcds95_2.hg,3,90
tpcds96_0.hg,4,64
tpcds97_0.hg,4,109
tpcds98_0.hg,3,71
tpcds99_0.hg,5,109
tpcds9_0.hg,1,3
tpch10_0.hg,4,34
tpch11_0.hg,3,14
tpch11_1.hg,3,14
tpch12_0.hg,2,24
tpch13_0.hg,2,16
tpch14_0.hg,2,24
tpch15_0.hg,2,22
tpch15_1.hg,1,16
tpch16_0.hg,2,13
tpch16_1.hg,1,7
tpch17_0.hg,2,24
tpch18_0.hg,3,31
tpch18_1.hg,1,16
tpch1_0.hg,1,16
tpch20_0.hg,2,10
tpch20_1.hg,1,5
tpch20_2.hg,1,9
tpch21_0.hg,4,33
tpch22_0.hg,1,8
tpch22_1.hg,1,8
tpch2_0.hg,5,24
tpch3_0.hg,3,31
tpch4_0.hg,1,9
tpch5_0.hg,6,41
tpch6_0.hg,1,16
tpch7_0.hg,6,43
tpch8_0.hg,8,53
tpch9_0.hg,6,44
uf20-01.hg,91,20
uf20-099.hg,91,20
wiki_1000.dtl,6,4
wiki_100000.dtl,8,7
wiki_100013.dtl,6,7
wiki_100058.dtl,5,6
wiki_100074.dtl,5,6
wiki_100088.dtl,11,8
wiki_1001.dtl,7,8
wiki_1002.dtl,13,8
wiki_1004.dtl,14,10
wiki_1005.dtl,8,5
wiki_1006.dtl,11,9
wiki_1007.dtl,5,5
wiki_1008.dtl,8,8
wiki_100881.dtl,15,10
wiki_1009.dtl,9,5
wiki_101.dtl,8,9
wiki_1011.dtl,7,5
wiki_1012.dtl,7,7
wiki_1013.dtl,5,7
wiki_1014.dtl,10,10
wiki_1015.dtl,9,6
wiki_1016.dtl,14,13
wiki_102.dtl,5,4
wiki_1023.dtl,5,6
wiki_1024.dtl,12,8
wiki_1028.dtl,12,7
wiki_1029.dtl,11,7
wiki_1031.dtl,7,7
wiki_1032.dtl,7,7
wiki_1033.dtl,7,8
wiki_1036.dtl,6,6
wiki_1037.dtl,12,8
wiki_1039.dtl,8,7
wiki_104.dtl,11,8
wiki_1042.dtl,15,8
wiki_1044.dtl,5,5
wiki_1048.dtl,9,4
wiki_1049.dtl,10,7
wiki_1051.dtl,10,8
wiki_105267.dtl,9,6
wiki_1053.dtl,7,7
wiki_1054.dtl,6,6
wiki_1056.dtl,10,7
wiki_1059.dtl,8,6
wiki_106.dtl,11,8
wiki_1060.dtl,6,6
wiki_1062.dtl,8,7
wiki_1064.dtl,5,6
wiki_1066.dtl,8,6
wiki_1067.dtl,8,9
wiki_1068.dtl,5,5
wiki_107.dtl,6,4
wiki_1070.dtl,12,7
wiki_1071.dtl,5,6
wiki_1074.dtl,7,8
wiki_1076.dtl,15,8
wiki_1077.dtl,7,7
wiki_1080.dtl,9,9
wiki_1081.dtl,11,8
wiki_1082.dtl,8,7
wiki_1087.dtl,10,8
wiki_1088.dtl,7,7
wiki_109.dtl,12,7
wiki_1090.dtl,15,10
wiki_1092.dtl,16,10
wiki_1094.dtl,7,5
wiki_1097.dtl,5,4
wiki_1098.dtl,11,9
wiki_11.dtl,6,7
wiki_1105.dtl,6,7
wiki_111.dtl,6,4
wiki_1110.dtl,4,4
wiki_1111.dtl,5,5
wiki_1112.dtl,10,6
wiki_1114.dtl,17,8
wiki_1115.dtl,5,4
wiki_1120.dtl,4,5
wiki_1121.dtl,10,8
wiki_1122.dtl,17,8
wiki_1123.dtl,11,7
wiki_1124.dtl,5,4
wiki_1125.dtl,8,5
wiki_1129.dtl,9,6
wiki_113.dtl,8,6
wiki_1130.dtl,6,4
wiki_1132.dtl,9,6
wiki_1133.dtl,9,6
wiki_1134.dtl,9,8
wiki_1135.dtl,6,4
wiki_1136.dtl,17,10
wiki_1137.dtl,9,6
wiki_1139.dtl,19,12
wiki_1146.dtl,8,6
wiki_1149.dtl,8,7
wiki_115.dtl,6,7
wiki_115045.dtl,16,9
wiki_1151.dtl,8,7
wiki_1154.dtl,10,8
wiki_1155.dtl,7,7
wiki_1156.dtl,9,7
wiki_1159.dtl,17,15
wiki_1163.dtl,5,4
wiki_1165.dtl,6,6
wiki_1169.dtl,9,6
wiki_1170.dtl,11,7
wiki_1172.dtl,5,6
wiki_1174.dtl,11,7
wiki_1175.dtl,6,5
wiki_121.dtl,8,9
wiki_12519.dtl,7,7
wiki_125700.dtl,12,7
wiki_126.dtl,12,8
wiki_129.dtl,9,8
wiki_133.dtl,7,6
wiki_134.dtl,14,9
wiki_136430.dtl,8,8
wiki_140.dtl,14,8
wiki_142.dtl,3,3
wiki_144.dtl,4,3
wiki_145521.dtl,13,8
wiki_146.dtl,8,6
wiki_147.dtl,7,7
wiki_148876.dtl,14,8
wiki_15.dtl,11,8
wiki_151.dtl,14,10
wiki_156.dtl,12,8
wiki_157.dtl,9,9
wiki_160.dtl,6,5
wiki_17.dtl,3,4
wiki_179594.dtl,10,7
wiki_18.dtl,6,6
wiki_180.dtl,9,7
wiki_182.dtl,7,5
wiki_184.dtl,19,8
wiki_186.dtl,5,3
wiki_190.dtl,6,4
wiki_192.dtl,9,6
wiki_19320.dtl,7,6
wiki_195.dtl,11,8
wiki_198.dtl,8,6
wiki_201.dtl,5,4
wiki_204.dtl,9,6
wiki_206.dtl,5,3
wiki_206427.dtl,7,6
wiki_207.dtl,15,7
wiki_207186.dtl,13,9
wiki_209.dtl,11,7
wiki_210.dtl,9,6
wiki_214.dtl,7,6
wiki_215.dtl,6,5
wiki_217.dtl,8,8
wiki_218.dtl,5,6
wiki_22.dtl,13,8
wiki_221.dtl,12,4
wiki_224.dtl,5,7
wiki_224030.dtl,13,8
wiki_229.dtl,10,7
wiki_23.dtl,5,4
wiki_230.dtl,6,6
wiki_234.dtl,6,4
wiki_235.dtl,14,8
wiki_238.dtl,10,9
wiki_24.dtl,13,8
wiki_240.dtl,8,10
wiki_243.dtl,10,8
wiki_252.dtl,4,5
wiki_254.dtl,4,4
wiki_256.dtl,10,8
wiki_257.dtl,6,5
wiki_260.dtl,7,5
wiki_264.dtl,5,6
wiki_270.dtl,14,9
wiki_271.dtl,12,10
wiki_273.dtl,4,4
wiki_273526.dtl,11,8
wiki_273527.dtl,8,5
wiki_273530.dtl,8,9
wiki_273531.dtl,6,6
wiki_273532.dtl,13,9
wiki_273533.dtl,7,4
wiki_273534.dtl,8,8
wiki_273536.dtl,6,7
wiki_273537.dtl,9,6
wiki_273538.dtl,7,8
wiki_273539.dtl,4,4
wiki_273540.dtl,10,8
wiki_273541.dtl,11,7
wiki_273542.dtl,8,9
wiki_273543.dtl,8,5
wiki_273544.dtl,19,10
wiki_273546.dtl,5,4
wiki_273547.dtl,12,12
wiki_273548.dtl,7,8
wiki_273551.dtl,16,10
wiki_273552.dtl,6,6
wiki_273553.dtl,7,6
wiki_273554.dtl,12,9
wiki_273556.dtl,9,9
wiki_273558.dtl,6,4
wiki_273563.dtl,12,9
wiki_273566.dtl,8,8
wiki_273567.dtl,11,12
wiki_273571.dtl,8,6
wiki_273572.dtl,9,7
wiki_273573.dtl,12,9
wiki_273574.dtl,8,9
wiki_273585.dtl,19,14
wiki_273587.dtl,6,4
wiki_273588.dtl,15,10
wiki_273589.dtl,9,7
wiki_273590.dtl,7,5
wiki_273591.dtl,9,9
wiki_273698.dtl,14,10
wiki_273718.dtl,19,13
wiki_274.dtl,10,8
wiki_276.dtl,11,10
wiki_284.dtl,11,8
wiki_286.dtl,7,6
wiki_289.dtl,5,4
wiki_297.dtl,17,8
wiki_30.dtl,7,5
wiki_301.dtl,16,10
wiki_302.dtl,7,6
wiki_305.dtl,7,8
wiki_308.dtl,8,7
wiki_319.dtl,6,7
wiki_320.dtl,6,7
wiki_326.dtl,15,14
wiki_333.dtl,5,7
wiki_341.dtl,13,8
wiki_347.dtl,10,6
wiki_374.dtl,5,5
wiki_375.dtl,7,7
wiki_387.dtl,6,6
wiki_388.dtl,15,8
wiki_399.dtl,8,6
wiki_40.dtl,7,6
wiki_402.dtl,7,6
wiki_42.dtl,7,5
wiki_420.dtl,5,4
wiki_421.dtl,5,6
wiki_430.dtl,10,8
wiki_438.dtl,6,5
wiki_445.dtl,14,8
wiki_451.dtl,9,6
wiki_453.dtl,6,6
wiki_455.dtl,11,5
wiki_456.dtl,3,3
wiki_457.dtl,17,8
wiki_459.dtl,10,7
wiki_464.dtl,18,12
wiki_467.dtl,14,8
wiki_469.dtl,17,8
wiki_47.dtl,12,8
wiki_470.dtl,16,10
wiki_475.dtl,9,8
wiki_478.dtl,7,6
wiki_482.dtl,11,7
wiki_485.dtl,20,8
wiki_487.dtl,6,7
wiki_488.dtl,6,5
wiki_491.dtl,9,6
wiki_495.dtl,16,10
wiki_509.dtl,6,6
wiki_510.dtl,3,3
wiki_511.dtl,6,4
wiki_515.dtl,4,3
wiki_518.dtl,14,8
wiki_521.dtl,6,6
wiki_522.dtl,18,8
wiki_526.dtl,7,6
wiki_527.dtl,7,8
wiki_530.dtl,3,5
wiki_532.dtl,17,8
wiki_535.dtl,14,8
wiki_538.dtl,8,4
wiki_543.dtl,7,6
wiki_559.dtl,7,5
wiki_56.dtl,8,4
wiki_567.dtl,9,8
wiki_568.dtl,6,5
wiki_584.dtl,6,7
wiki_58438.dtl,12,9
wiki_592.dtl,13,13
wiki_593.dtl,8,4
wiki_60158.dtl,13,9
wiki_612.dtl,7,8
wiki_615.dtl,6,7
wiki_616.dtl,7,5
wiki_618.dtl,5,5
wiki_622.dtl,8,7
wiki_623.dtl,7,7
wiki_640.dtl,6,7
wiki_644.dtl,6,5
wiki_648.dtl,6,7
wiki_660.dtl,6,5
wiki_664.dtl,8,5
wiki_665.dtl,17,11
wiki_670.dtl,14,7
wiki_673.dtl,11,7
wiki_68.dtl,12,5
wiki_682.dtl,11,8
wiki_686.dtl,13,8
wiki_699.dtl,6,4
wiki_702.dtl,9,6
wiki_708.dtl,8,8
wiki_715.dtl,3,5
wiki_720.dtl,17,8
wiki_722.dtl,14,7
wiki_734.dtl,4,4
wiki_739.dtl,16,8
wiki_744.dtl,9,6
wiki_763.dtl,9,7
wiki_770.dtl,13,8
wiki_774.dtl,6,5
wiki_781.dtl,17,8
wiki_783.dtl,10,7
wiki_792.dtl,11,8
wiki_793.dtl,6,6
wiki_795.dtl,7,5
wiki_798.dtl,8,8
wiki_817.dtl,9,6
wiki_819.dtl,7,7
wiki_833.dtl,7,5
wiki_840.dtl,9,7
wiki_842.dtl,18,8
wiki_846.dtl,15,7
wiki_851.dtl,5,6
wiki_852.dtl,6,7
wiki_855.dtl,15,8
wiki_864.dtl,14,8
wiki_868.dtl,7,8
wiki_869.dtl,13,13
wiki_885.dtl,8,8
wiki_89.dtl,11,9
wiki_898.dtl,9,8
wiki_902.dtl,12,7
wiki_915.dtl,13,11
wiki_925.dtl,15,9
wiki_930.dtl,15,9
wiki_933.dtl,7,7
wiki_941.dtl,21,16
wiki_944.dtl,5,7
wiki_945.dtl,8,5
wiki_949.dtl,14,13
wiki_954.dtl,7,6
wiki_962.dtl,12,7
wiki_976.dtl,6,6
wiki_98.dtl,11,7
wiki_987.dtl,5,6
wiki_988.dtl,14,8
wiki_989.dtl,14,11


==> data/solved_logk.csv <==
graph,Edges,Vertices
1.dtl,13,10
10.dtl,7,5
11.dtl,7,5
12.dtl,6,6
13.dtl,5,10
14.dtl,6,8
15.dtl,5,5
16.dtl,15,19
17.dtl,6,10
18.dtl,12,16
19.dtl,18,17
2.dtl,3,3
20.dtl,12,13
21.dtl,12,15
22.dtl,6,9
23.dtl,15,19
24.dtl,9,11
25.dtl,6,9
26.dtl,6,9
27.dtl,14,21
28.dtl,6,11
29.dtl,6,9
3.dtl,5,8
30.dtl,21,27
31.dtl,3,4
32.dtl,4,4
33.dtl,3,3
34.dtl,3,4
35.dtl,3,3
36.dtl,4,6
37.dtl,4,6
38.dtl,4,6
39.dtl,4,6
4.dtl,13,10
40.dtl,4,6
41.dtl,5,5
42.dtl,4,6
43.dtl,4,6
44.dtl,4,6
45.dtl,4,6
46.dtl,4,6
47.dtl,4,6
48.dtl,4,6
49.dtl,4,6
5.dtl,13,10
50.dtl,4,6
51.dtl,4,6
52.dtl,4,6
53.dtl,4,6
54.dtl,4,4
55.dtl,4,6
56.dtl,4,6
57.dtl,4,6
58.dtl,4,4
59.dtl,5,5
6.dtl,5,7
60.dtl,4,6
61.dtl,4,6
62.dtl,4,6
63.dtl,4,6
64.dtl,5,4
65.dtl,6,5
66.dtl,5,4
67.dtl,7,5
68.dtl,4,3
69.dtl,5,6
7.dtl,6,9
70.dtl,5,6
8.dtl,6,7
9.dtl,5,9
Dubois-015.xml.hg,30,45
Dubois-016.xml.hg,32,48
Dubois-017.xml.hg,34,51
Dubois-018.xml.hg,36,54
Dubois-019.xml.hg,38,57
Dubois-020.xml.hg,40,60
Dubois-021.xml.hg,42,63
Dubois-022.xml.hg,44,66
Dubois-023.xml.hg,46,69
Dubois-024.xml.hg,48,72
Dubois-025.xml.hg,50,75
Dubois-026.xml.hg,52,78
Dubois-027.xml.hg,54,81
Dubois-028.xml.hg,56,84
Dubois-029.xml.hg,58,87
Dubois-030.xml.hg,60,90
Dubois-035.xml.hg,70,105
Dubois-040.xml.hg,80,120
Dubois-045.xml.hg,90,135
Dubois-050.xml.hg,100,150
Kakuro-easy-000-ext.xml.hg,12,18
Kakuro-easy-001-ext.xml.hg,24,36
Kakuro-easy-002-ext.xml.hg,52,71
Kakuro-easy-003-ext.xml.hg,48,73
Kakuro-easy-004-ext.xml.hg,48,76
Kakuro-easy-005-ext.xml.hg,50,72
Kakuro-easy-006-ext.xml.hg,54,80
Kakuro-easy-007-ext.xml.hg,58,86
Kakuro-easy-008-ext.xml.hg,54,79
Kakuro-easy-009-ext.xml.hg,56,78
Kakuro-easy-010-ext.xml.hg,58,83
Kakuro-easy-011-ext.xml.hg,52,80
Kakuro-easy-012-ext.xml.hg,58,81
Kakuro-easy-013-ext.xml.hg,54,87
Kakuro-easy-014-ext.xml.hg,52,74
Kakuro-easy-015-ext.xml.hg,54,82
Kakuro-easy-016-ext.xml.hg,58,86
Kakuro-easy-017-ext.xml.hg,58,89
Kakuro-easy-018-ext.xml.hg,56,82
Kakuro-easy-019-ext.xml.hg,58,86
Kakuro-easy-020-ext.xml.hg,54,81
Kakuro-easy-021-ext.xml.hg,56,86
Kakuro-easy-022-ext.xml.hg,54,84
Kakuro-easy-023-ext.xml.hg,60,81
Kakuro-easy-024-ext.xml.hg,58,84
Kakuro-easy-025-ext.xml.hg,54,83
Kakuro-easy-026-ext.xml.hg,50,80
Kakuro-easy-027-ext.xml.hg,56,88
Kakuro-easy-028-ext.xml.hg,54,88
Kakuro-easy-029-ext.xml.hg,52,80
Kakuro-easy-030-ext.xml.hg,52,81
Kakuro-easy-031-ext.xml.hg,48,76
Kakuro-easy-032-ext.xml.hg,58,85
Kakuro-easy-033-ext.xml.hg,54,80
Kakuro-easy-034-ext.xml.hg,58,88
Kakuro-easy-035-ext.xml.hg,52,83
Kakuro-easy-036-ext.xml.hg,52,82
Kakuro-easy-037-ext.xml.hg,52,86
Kakuro-easy-038-ext.xml.hg,52,90
Kakuro-easy-039-ext.xml.hg,54,89
Kakuro-easy-040-ext.xml.hg,54,86
Kakuro-easy-041-ext.xml.hg,54,84
Kakuro-easy-042-ext.xml.hg,56,84
Kakuro-easy-043-ext.xml.hg,56,83
Kakuro-easy-044-ext.xml.hg,58,82
Kakuro-easy-045-ext.xml.hg,52,84
Kakuro-easy-046-ext.xml.hg,54,82
Kakuro-easy-047-ext.xml.hg,58,86
Kakuro-easy-048-ext.xml.hg,60,84
Kakuro-easy-049-ext.xml.hg,66,108
Kakuro-easy-050-ext.xml.hg,62,110
Kakuro-easy-051-ext.xml.hg,64,105
Kakuro-easy-052-ext.xml.hg,68,103
Kakuro-easy-053-ext.xml.hg,68,106
Kakuro-easy-054-ext.xml.hg,66,104
Kakuro-easy-055-ext.xml.hg,64,103
Kakuro-easy-056-ext.xml.hg,66,100
Kakuro-easy-057-ext.xml.hg,62,99
Kakuro-easy-058-ext.xml.hg,82,121
Kakuro-easy-059-ext.xml.hg,76,122
Kakuro-easy-060-ext.xml.hg,78,120
Kakuro-easy-061-ext.xml.hg,98,148
Kakuro-easy-062-ext.xml.hg,98,144
Kakuro-easy-064-ext.xml.hg,96,150
Kakuro-easy-065-ext.xml.hg,98,144
Kakuro-easy-068-ext.xml.hg,94,148
Kakuro-easy-069-ext.xml.hg,94,148
Kakuro-easy-070-ext.xml.hg,98,155
Kakuro-easy-071-ext.xml.hg,94,152
Kakuro-easy-072-ext.xml.hg,98,152
Kakuro-easy-073-ext.xml.hg,98,148
Kakuro-easy-074-ext.xml.hg,96,150
Kakuro-easy-075-ext.xml.hg,98,148
Kakuro-easy-076-ext.xml.hg,96,142
Kakuro-easy-083-ext.xml.hg,98,153
Kakuro-easy-084-ext.xml.hg,100,156
Kakuro-easy-086-ext.xml.hg,88,150
Kakuro-easy-087-ext.xml.hg,90,148
Kakuro-easy-088-ext.xml.hg,100,153
Kakuro-easy-089-ext.xml.hg,88,142
Kakuro-easy-091-ext.xml.hg,96,157
Kakuro-easy-093-ext.xml.hg,96,150
Kakuro-easy-094-ext.xml.hg,96,157
Kakuro-easy-096-ext.xml.hg,96,151
Kakuro-easy-097-ext.xml.hg,96,154
Kakuro-easy-098-ext.xml.hg,96,157
Kakuro-easy-099-ext.xml.hg,96,159
Kakuro-easy-104-ext.xml.hg,94,148
Kakuro-easy-106-ext.xml.hg,96,150
Kakuro-easy-112-ext.xml.hg,98,162
Kakuro-easy-114-ext.xml.hg,92,168
Kakuro-easy-115-ext.xml.hg,92,176
Kakuro-easy-117-ext.xml.hg,90,158
Kakuro-easy-118-ext.xml.hg,88,154
Kakuro-easy-120-ext.xml.hg,100,164
Kakuro-easy-121-ext.xml.hg,90,156
Kakuro-easy-122-ext.xml.hg,96,160
Kakuro-easy-123-ext.xml.hg,94,154
Kakuro-easy-124-ext.xml.hg,82,157
Kakuro-easy-125-ext.xml.hg,98,164
Kakuro-easy-126-ext.xml.hg,98,170
Kakuro-easy-127-ext.xml.hg,96,172
Kakuro-easy-129-ext.xml.hg,96,169
Kakuro-easy-130-ext.xml.hg,90,157
Kakuro-easy-133-ext.xml.hg,96,164
Kakuro-easy-134-ext.xml.hg,92,156
Kakuro-easy-135-ext.xml.hg,90,157
Kakuro-easy-136-ext.xml.hg,96,168
Kakuro-easy-138-ext.xml.hg,100,176
Kakuro-easy-139-ext.xml.hg,88,164
Kakuro-easy-149-ext.xml.hg,98,164
Kakuro-easy-152-ext.xml.hg,96,177
Kakuro-easy-153-ext.xml.hg,98,175
Kakuro-easy-154-ext.xml.hg,98,154
Kakuro-easy-155-ext.xml.hg,92,153
Kakuro-easy-157-ext.xml.hg,90,156
Kakuro-easy-162-ext.xml.hg,100,165
Kakuro-easy-164-ext.xml.hg,88,168
Kakuro-hard-000-ext.xml.hg,12,18
Kakuro-hard-001-ext.xml.hg,24,36
Kakuro-hard-002-ext.xml.hg,52,71
Kakuro-hard-003-ext.xml.hg,48,73
Kakuro-hard-004-ext.xml.hg,48,76
Kakuro-hard-005-ext.xml.hg,50,72
Kakuro-hard-006-ext.xml.hg,54,80
Kakuro-hard-007-ext.xml.hg,58,86
Kakuro-hard-008-ext.xml.hg,54,79
Kakuro-hard-009-ext.xml.hg,56,78
Kakuro-hard-010-ext.xml.hg,58,83
Kakuro-hard-011-ext.xml.hg,52,80
Kakuro-hard-012-ext.xml.hg,58,81
Kakuro-hard-013-ext.xml.hg,54,87
Kakuro-hard-014-ext.xml.hg,52,74
Kakuro-hard-015-ext.xml.hg,54,82
Kakuro-hard-016-ext.xml.hg,58,86
Kakuro-hard-017-ext.xml.hg,58,89
Kakuro-hard-018-ext.xml.hg,56,82
Kakuro-hard-019-ext.xml.hg,58,86
Kakuro-hard-020-ext.xml.hg,54,81
Kakuro-hard-021-ext.xml.hg,56,86
Kakuro-hard-022-ext.xml.hg,54,84
Kakuro-hard-023-ext.xml.hg,60,81
Kakuro-hard-024-ext.xml.hg,58,84
Kakuro-hard-025-ext.xml.hg,54,83
Kakuro-hard-026-ext.xml.hg,50,80
Kakuro-hard-027-ext.xml.hg,56,88
Kakuro-hard-028-ext.xml.hg,54,88
Kakuro-hard-029-ext.xml.hg,52,80
Kakuro-hard-030-ext.xml.hg,52,81
Kakuro-hard-031-ext.xml.hg,48,76
Kakuro-hard-032-ext.xml.hg,58,85
Kakuro-hard-033-ext.xml.hg,54,80
Kakuro-hard-034-ext.xml.hg,58,88
Kakuro-hard-035-ext.xml.hg,52,83
Kakuro-hard-036-ext.xml.hg,52,82
Kakuro-hard-037-ext.xml.hg,52,86
Kakuro-hard-038-ext.xml.hg,52,90
Kakuro-hard-039-ext.xml.hg,54,89
Kakuro-hard-040-ext.xml.hg,54,86
Kakuro-hard-041-ext.xml.hg,54,84
Kakuro-hard-042-ext.xml.hg,56,84
Kakuro-hard-043-ext.xml.hg,56,83
Kakuro-hard-044-ext.xml.hg,58,82
Kakuro-hard-045-ext.xml.hg,52,84
Kakuro-hard-046-ext.xml.hg,54,82
Kakuro-hard-047-ext.xml.hg,58,86
Kakuro-hard-048-ext.xml.hg,60,84
Kakuro-hard-049-ext.xml.hg,66,108
Kakuro-hard-050-ext.xml.hg,62,110
Kakuro-hard-051-ext.xml.hg,64,105
Kakuro-hard-052-ext.xml.hg,68,103
Kakuro-hard-053-ext.xml.hg,68,106
Kakuro-hard-054-ext.xml.hg,66,104
Kakuro-hard-055-ext.xml.hg,64,103
Kakuro-hard-056-ext.xml.hg,66,100
Kakuro-hard-057-ext.xml.hg,62,99
Kakuro-hard-058-ext.xml.hg,82,121
Kakuro-hard-059-ext.xml.hg,76,122
Kakuro-hard-060-ext.xml.hg,78,120
Kakuro-hard-061-ext.xml.hg,98,148
Kakuro-hard-062-ext.xml.hg,98,144
Kakuro-hard-064-ext.xml.hg,96,150
Kakuro-hard-065-ext.xml.hg,98,144
Kakuro-hard-068-ext.xml.hg,94,148
Kakuro-hard-069-ext.xml.hg,94,148
Kakuro-hard-070-ext.xml.hg,98,155
Kakuro-hard-071-ext.xml.hg,94,152
Kakuro-hard-072-ext.xml.hg,98,152
Kakuro-hard-073-ext.xml.hg,98,148
Kakuro-hard-074-ext.xml.hg,96,150
Kakuro-hard-075-ext.xml.hg,96,142
Kakuro-hard-078-ext.xml.hg,98,148
Kakuro-hard-083-ext.xml.hg,98,153
Kakuro-hard-084-ext.xml.hg,100,156
Kakuro-hard-086-ext.xml.hg,88,150
Kakuro-hard-087-ext.xml.hg,90,148
Kakuro-hard-088-ext.xml.hg,100,153
Kakuro-hard-090-ext.xml.hg,96,157
Kakuro-hard-092-ext.xml.hg,96,150
Kakuro-hard-093-ext.xml.hg,96,153
Kakuro-hard-094-ext.xml.hg,96,157
Kakuro-hard-096-ext.xml.hg,96,151
Kakuro-hard-097-ext.xml.hg,96,154
Kakuro-hard-098-ext.xml.hg,96,157
Kakuro-hard-099-ext.xml.hg,96,159
Kakuro-hard-104-ext.xml.hg,94,148
Kakuro-hard-106-ext.xml.hg,96,150
Kakuro-hard-109-ext.xml.hg,100,180
Kakuro-hard-112-ext.xml.hg,98,162
Kakuro-hard-114-ext.xml.hg,92,168
Kakuro-hard-115-ext.xml.hg,98,166
Kakuro-hard-116-ext.xml.hg,92,176
Kakuro-hard-118-ext.xml.hg,90,158
Kakuro-hard-119-ext.xml.hg,88,154
Kakuro-hard-121-ext.xml.hg,100,164
Kakuro-hard-122-ext.xml.hg,90,156
Kakuro-hard-123-ext.xml.hg,96,160
Kakuro-hard-124-ext.xml.hg,94,154
Kakuro-hard-125-ext.xml.hg,82,157
Kakuro-hard-126-ext.xml.hg,98,164
Kakuro-hard-127-ext.xml.hg,98,170
Kakuro-hard-128-ext.xml.hg,96,172
Kakuro-hard-130-ext.xml.hg,96,169
Kakuro-hard-131-ext.xml.hg,90,157
Kakuro-hard-134-ext.xml.hg,96,164
Kakuro-hard-135-ext.xml.hg,92,156
Kakuro-hard-136-ext.xml.hg,90,157
Kakuro-hard-137-ext.xml.hg,98,181
Kakuro-hard-138-ext.xml.hg,96,168
Kakuro-hard-140-ext.xml.hg,100,176
Kakuro-hard-141-ext.xml.hg,88,164
Kakuro-hard-145-ext.xml.hg,92,155
Kakuro-hard-149-ext.xml.hg,92,173
Kakuro-hard-151-ext.xml.hg,94,164
Kakuro-hard-154-ext.xml.hg,98,164
Kakuro-hard-156-ext.xml.hg,96,177
Kakuro-hard-157-ext.xml.hg,98,175
Kakuro-hard-158-ext.xml.hg,98,154
Kakuro-hard-159-ext.xml.hg,92,153
Kakuro-hard-163-ext.xml.hg,90,156
Kakuro-hard-165-ext.xml.hg,92,164
Kakuro-hard-168-ext.xml.hg,84,160
Kakuro-hard-170-ext.xml.hg,100,165
Kakuro-hard-171-ext.xml.hg,98,165
Kakuro-hard-173-ext.xml.hg,88,168
Kakuro-medium-000-ext.xml.hg,12,18
Kakuro-medium-001-ext.xml.hg,24,36
Kakuro-medium-002-ext.xml.hg,52,71
Kakuro-medium-003-ext.xml.hg,48,73
Kakuro-medium-004-ext.xml.hg,48,76
Kakuro-medium-005-ext.xml.hg,50,72
Kakuro-medium-006-ext.xml.hg,54,80
Kakuro-medium-007-ext.xml.hg,58,86
Kakuro-medium-008-ext.xml.hg,54,79
Kakuro-medium-009-ext.xml.hg,56,78
Kakuro-medium-010-ext.xml.hg,58,83
Kakuro-medium-011-ext.xml.hg,52,80
Kakuro-medium-012-ext.xml.hg,58,81
Kakuro-medium-013-ext.xml.hg,54,87
Kakuro-medium-014-ext.xml.hg,52,74
Kakuro-medium-015-ext.xml.hg,54,82
Kakuro-medium-016-ext.xml.hg,58,86
Kakuro-medium-017-ext.xml.hg,58,89
Kakuro-medium-018-ext.xml.hg,56,82
Kakuro-medium-019-ext.xml.hg,58,86
Kakuro-medium-020-ext.xml.hg,54,81
Kakuro-medium-021-ext.xml.hg,56,86
Kakuro-medium-022-ext.xml.hg,54,84
Kakuro-medium-023-ext.xml.hg,60,81
Kakuro-medium-024-ext.xml.hg,58,84
Kakuro-medium-025-ext.xml.hg,54,83
Kakuro-medium-026-ext.xml.hg,50,80
Kakuro-medium-027-ext.xml.hg,56,88
Kakuro-medium-028-ext.xml.hg,54,88
Kakuro-medium-029-ext.xml.hg,52,80
Kakuro-medium-030-ext.xml.hg,52,81
Kakuro-medium-031-ext.xml.hg,48,76
Kakuro-medium-032-ext.xml.hg,58,85
Kakuro-medium-033-ext.xml.hg,54,80
Kakuro-medium-034-ext.xml.hg,58,88
Kakuro-medium-035-ext.xml.hg,52,83
Kakuro-medium-036-ext.xml.hg,52,82
Kakuro-medium-037-ext.xml.hg,52,86
Kakuro-medium-038-ext.xml.hg,52,90
Kakuro-medium-039-ext.xml.hg,54,89
Kakuro-medium-040-ext.xml.hg,54,86
Kakuro-medium-041-ext.xml.hg,54,84
Kakuro-medium-042-ext.xml.hg,56,84
Kakuro-medium-043-ext.xml.hg,56,83
Kakuro-medium-044-ext.xml.hg,58,82
Kakuro-medium-045-ext.xml.hg,52,84
Kakuro-medium-046-ext.xml.hg,54,82
Kakuro-medium-047-ext.xml.hg,58,86
Kakuro-medium-048-ext.xml.hg,60,84
Kakuro-medium-049-ext.xml.hg,66,108
Kakuro-medium-050-ext.xml.hg,62,110
Kakuro-medium-051-ext.xml.hg,64,105
Kakuro-medium-052-ext.xml.hg,68,103
Kakuro-medium-053-ext.xml.hg,66,104
Kakuro-medium-054-ext.xml.hg,64,103
Kakuro-medium-055-ext.xml.hg,66,100
Kakuro-medium-056-ext.xml.hg,62,99
Kakuro-medium-057-ext.xml.hg,82,121
Kakuro-medium-058-ext.xml.hg,76,122
Kakuro-medium-059-ext.xml.hg,78,120
Kakuro-medium-060-ext.xml.hg,98,148
Kakuro-medium-061-ext.xml.hg,98,144
Kakuro-medium-063-ext.xml.hg,96,150
Kakuro-medium-064-ext.xml.hg,98,144
Kakuro-medium-067-ext.xml.hg,94,148
Kakuro-medium-068-ext.xml.hg,94,148
Kakuro-medium-069-ext.xml.hg,98,155
Kakuro-medium-070-ext.xml.hg,98,152
Kakuro-medium-071-ext.xml.hg,98,148
Kakuro-medium-072-ext.xml.hg,96,150
Kakuro-medium-073-ext.xml.hg,98,148
Kakuro-medium-074-ext.xml.hg,96,142
Kakuro-medium-081-ext.xml.hg,98,153
Kakuro-medium-082-ext.xml.hg,100,156
Kakuro-medium-084-ext.xml.hg,88,150
Kakuro-medium-085-ext.xml.hg,90,148
Kakuro-medium-086-ext.xml.hg,100,153
Kakuro-medium-089-ext.xml.hg,96,150
Kakuro-medium-090-ext.xml.hg,96,153
Kakuro-medium-091-ext.xml.hg,96,157
Kakuro-medium-093-ext.xml.hg,96,154
Kakuro-medium-094-ext.xml.hg,96,157
Kakuro-medium-099-ext.xml.hg,94,148
Kakuro-medium-101-ext.xml.hg,96,150
Kakuro-medium-104-ext.xml.hg,100,180
Kakuro-medium-108-ext.xml.hg,98,162
Kakuro-medium-110-ext.xml.hg,92,168
Kakuro-medium-111-ext.xml.hg,98,166
Kakuro-medium-112-ext.xml.hg,92,176
Kakuro-medium-114-ext.xml.hg,90,158
Kakuro-medium-115-ext.xml.hg,88,154
Kakuro-medium-117-ext.xml.hg,100,164
Kakuro-medium-118-ext.xml.hg,90,156
Kakuro-medium-119-ext.xml.hg,96,160
Kakuro-medium-120-ext.xml.hg,94,154
Kakuro-medium-121-ext.xml.hg,82,157
Kakuro-medium-122-ext.xml.hg,98,164
Kakuro-medium-123-ext.xml.hg,98,170
Kakuro-medium-124-ext.xml.hg,96,172
Kakuro-medium-125-ext.xml.hg,100,164
Kakuro-medium-126-ext.xml.hg,96,169
Kakuro-medium-127-ext.xml.hg,90,157
Kakuro-medium-130-ext.xml.hg,96,164
Kakuro-medium-131-ext.xml.hg,92,156
Kakuro-medium-132-ext.xml.hg,90,157
Kakuro-medium-133-ext.xml.hg,98,181
Kakuro-medium-134-ext.xml.hg,96,168
Kakuro-medium-136-ext.xml.hg,100,176
Kakuro-medium-137-ext.xml.hg,88,164
Kakuro-medium-141-ext.xml.hg,92,155
Kakuro-medium-145-ext.xml.hg,92,173
Kakuro-medium-147-ext.xml.hg,94,164
Kakuro-medium-150-ext.xml.hg,98,164
Kakuro-medium-152-ext.xml.hg,96,177
Kakuro-medium-154-ext.xml.hg,98,175
Kakuro-medium-155-ext.xml.hg,98,154
Kakuro-medium-156-ext.xml.hg,92,153
Kakuro-medium-160-ext.xml.hg,90,156
Kakuro-medium-162-ext.xml.hg,92,164
Kakuro-medium-166-ext.xml.hg,100,165
Kakuro-medium-167-ext.xml.hg,98,165
MaxCSP-connell.xml.hg,15,13
MaxCSP-eye.xml.hg,53,37
MaxCSP-simple.xml.hg,6,6
MaxCSP-spot5-0008.xml.hg,15,9
MaxCSP-wijsmanguo.xml.hg,68,50
NewSystem1.hg,84,142
NewSystem2.hg,200,345
NewSystem3.hg,278,474
NewSystem4.hg,418,718
Ontology-256-q1.hg,3,4
Ontology-256-q10.hg,4,10
Ontology-256-q11.hg,6,16
Ontology-256-q12.hg,6,13
Ontology-256-q13.hg,6,19
Ontology-256-q14.hg,6,11
Ontology-256-q15.hg,6,12
Ontology-256-q16.hg,8,21
Ontology-256-q17.hg,8,24
Ontology-256-q18.hg,8,22
Ontology-256-q19.hg,8,17
Ontology-256-q2.hg,3,7
Ontology-256-q20.hg,8,19
Ontology-256-q3.hg,3,9
Ontology-256-q4.hg,3,6
Ontology-256-q5.hg,3,7
Ontology-256-q6.hg,4,13
Ontology-256-q7.hg,4,8
Ontology-256-q8.hg,4,11
Ontology-256-q9.hg,4,8
Pi-20-10-20-30-00.xml.hg,53,20
Pi-20-10-20-30-01.xml.hg,53,20
Pi-20-10-20-30-02.xml.hg,53,20
Pi-20-10-20-30-03.xml.hg,53,20
Pi-20-10-20-30-04.xml.hg,53,20
Pi-20-10-20-30-05.xml.hg,53,20
Pi-20-10-20-30-06.xml.hg,53,20
Pi-20-10-20-30-07.xml.hg,53,20
Pi-20-10-20-30-08.xml.hg,53,20
Pi-20-10-20-30-09.xml.hg,53,20
Pi-20-10-20-30-10.xml.hg,53,20
Pi-20-10-20-30-11.xml.hg,53,20
Pi-20-10-20-30-12.xml.hg,53,20
Pi-20-10-20-30-13.xml.hg,53,20
Pi-20-10-20-30-14.xml.hg,53,20
Pi-20-10-20-30-15.xml.hg,53,20
Pi-20-10-20-30-16.xml.hg,53,20
Pi-20-10-20-30-17.xml.hg,53,20
Pi-20-10-20-30-18.xml.hg,53,20
Pi-20-10-20-30-19.xml.hg,53,20
Pi-20-10-20-30-20.xml.hg,53,20
Pi-20-10-20-30-21.xml.hg,53,20
Pi-20-10-20-30-22.xml.hg,53,20
Pi-20-10-20-30-23.xml.hg,53,20
Pi-20-10-20-30-24.xml.hg,53,20
Pi-20-10-20-30-25.xml.hg,53,20
Pi-20-10-20-30-26.xml.hg,53,20
Pi-20-10-20-30-27.xml.hg,53,20
Pi-20-10-20-30-28.xml.hg,53,20
Pi-20-10-20-30-29.xml.hg,53,20
Pi-20-10-20-30-30.xml.hg,53,20
Pi-20-10-20-30-31.xml.hg,53,20
Pi-20-10-20-30-32.xml.hg,53,20
Pi-20-10-20-30-33.xml.hg,53,20
Pi-20-10-20-30-34.xml.hg,53,20
Pi-20-10-20-30-35.xml.hg,53,20
Pi-20-10-20-30-36.xml.hg,53,20
Pi-20-10-20-30-37.xml.hg,53,20
Pi-20-10-20-30-38.xml.hg,53,20
Pi-20-10-20-30-39.xml.hg,53,20
Pi-20-10-20-30-40.xml.hg,53,20
Pi-20-10-20-30-41.xml.hg,53,20
Pi-20-10-20-30-42.xml.hg,53,20
Pi-20-10-20-30-43.xml.hg,53,20
Pi-20-10-20-30-44.xml.hg,53,20
Pi-20-10-20-30-45.xml.hg,53,20
Pi-20-10-20-30-46.xml.hg,53,20
Pi-20-10-20-30-47.xml.hg,53,20
Pi-20-10-20-30-48.xml.hg,53,20
Pi-20-10-20-30-49.xml.hg,53,20
Pi-20-10-20-30-50.xml.hg,53,20
Pi-20-10-20-30-51.xml.hg,53,20
Pi-20-10-20-30-52.xml.hg,53,20
Pi-20-10-20-30-53.xml.hg,53,20
Pi-20-10-20-30-54.xml.hg,53,20
Pi-20-10-20-30-55.xml.hg,53,20
Pi-20-10-20-30-56.xml.hg,53,20
Pi-20-10-20-30-57.xml.hg,53,20
Pi-20-10-20-30-58.xml.hg,53,20
Pi-20-10-20-30-59.xml.hg,53,20
Pi-20-10-20-30-60.xml.hg,53,20
Pi-20-10-20-30-61.xml.hg,53,20
Pi-20-10-20-30-62.xml.hg,53,20
Pi-20-10-20-30-63.xml.hg,53,20
Pi-20-10-20-30-64.xml.hg,53,20
Pi-20-10-20-30-65.xml.hg,53,20
Pi-20-10-20-30-66.xml.hg,53,20
Pi-20-10-20-30-67.xml.hg,53,20
Pi-20-10-20-30-68.xml.hg,53,20
Pi-20-10-20-30-69.xml.hg,53,20
Pi-20-10-20-30-70.xml.hg,53,20
Pi-20-10-20-30-71.xml.hg,53,20
Pi-20-10-20-30-72.xml.hg,53,20
Pi-20-10-20-30-73.xml.hg,53,20
Pi-20-10-20-30-74.xml.hg,53,20
Pi-20-10-20-30-75.xml.hg,53,20
Pi-20-10-20-30-76.xml.hg,53,20
Pi-20-10-20-30-77.xml.hg,53,20
Pi-20-10-20-30-78.xml.hg,53,20
Pi-20-10-20-30-79.xml.hg,53,20
Pi-20-10-20-30-80.xml.hg,53,20
Pi-20-10-20-30-81.xml.hg,53,20
Pi-20-10-20-30-82.xml.hg,53,20
Pi-20-10-20-30-83.xml.hg,53,20
Pi-20-10-20-30-84.xml.hg,53,20
Pi-20-10-20-30-85.xml.hg,53,20
Pi-20-10-20-30-86.xml.hg,53,20
Pi-20-10-20-30-87.xml.hg,53,20
Pi-20-10-20-30-88.xml.hg,53,20
Pi-20-10-20-30-89.xml.hg,53,20
Pi-20-10-20-30-90.xml.hg,53,20
Pi-20-10-20-30-91.xml.hg,53,20
Pi-20-10-20-30-92.xml.hg,53,20
Pi-20-10-20-30-93.xml.hg,53,20
Pi-20-10-20-30-94.xml.hg,53,20
Pi-20-10-20-30-95.xml.hg,53,20
Pi-20-10-20-30-96.xml.hg,53,20
Pi-20-10-20-30-97.xml.hg,53,20
Pi-20-10-20-30-98.xml.hg,53,20
Pi-20-10-20-30-99.xml.hg,53,20
Pi-20-10-20-40-00.xml.hg,53,20
Pi-20-10-20-40-01.xml.hg,53,20
Pi-20-10-20-40-02.xml.hg,53,20
Pi-20-10-20-40-03.xml.hg,53,20
Pi-20-10-20-40-04.xml.hg,53,20
Pi-20-10-20-40-05.xml.hg,53,20
Pi-20-10-20-40-06.xml.hg,53,20
Pi-20-10-20-40-07.xml.hg,53,20
Pi-20-10-20-40-08.xml.hg,53,20
Pi-20-10-20-40-09.xml.hg,53,20
Pi-20-10-20-40-10.xml.hg,53,20
Pi-20-10-20-40-11.xml.hg,53,20
Pi-20-10-20-40-12.xml.hg,53,20
Pi-20-10-20-40-13.xml.hg,53,20
Pi-20-10-20-40-14.xml.hg,53,20
Pi-20-10-20-40-15.xml.hg,53,20
Pi-20-10-20-40-16.xml.hg,53,20
Pi-20-10-20-40-17.xml.hg,53,20
Pi-20-10-20-40-18.xml.hg,53,20
Pi-20-10-20-40-19.xml.hg,53,20
Pi-20-10-20-40-20.xml.hg,53,20
Pi-20-10-20-40-21.xml.hg,53,20
Pi-20-10-20-40-22.xml.hg,53,20
Pi-20-10-20-40-23.xml.hg,53,20
Pi-20-10-20-40-24.xml.hg,53,20
Pi-20-10-20-40-25.xml.hg,53,20
Pi-20-10-20-40-26.xml.hg,53,20
Pi-20-10-20-40-27.xml.hg,53,20
Pi-20-10-20-40-28.xml.hg,53,20
Pi-20-10-20-40-29.xml.hg,53,20
Pi-20-10-20-40-30.xml.hg,53,20
Pi-20-10-20-40-31.xml.hg,53,20
Pi-20-10-20-40-32.xml.hg,53,20
Pi-20-10-20-40-33.xml.hg,53,20
Pi-20-10-20-40-34.xml.hg,53,20
Pi-20-10-20-40-35.xml.hg,53,20
Pi-20-10-20-40-36.xml.hg,53,20
Pi-20-10-20-40-37.xml.hg,53,20
Pi-20-10-20-40-38.xml.hg,53,20
Pi-20-10-20-40-39.xml.hg,53,20
Pi-20-10-20-40-40.xml.hg,53,20
Pi-20-10-20-40-41.xml.hg,53,20
Pi-20-10-20-40-42.xml.hg,53,20
Pi-20-10-20-40-43.xml.hg,53,20
Pi-20-10-20-40-44.xml.hg,53,20
Pi-20-10-20-40-45.xml.hg,53,20
Pi-20-10-20-40-46.xml.hg,53,20
Pi-20-10-20-40-47.xml.hg,53,20
Pi-20-10-20-40-48.xml.hg,53,20
Pi-20-10-20-40-49.xml.hg,53,20
Pi-20-10-20-40-50.xml.hg,53,20
Pi-20-10-20-40-51.xml.hg,53,20
Pi-20-10-20-40-52.xml.hg,53,20
Pi-20-10-20-40-53.xml.hg,53,20
Pi-20-10-20-40-54.xml.hg,53,20
Pi-20-10-20-40-55.xml.hg,53,20
Pi-20-10-20-40-56.xml.hg,53,20
Pi-20-10-20-40-57.xml.hg,53,20
Pi-20-10-20-40-58.xml.hg,53,20
Pi-20-10-20-40-59.xml.hg,53,20
Pi-20-10-20-40-60.xml.hg,53,20
Pi-20-10-20-40-61.xml.hg,53,20
Pi-20-10-20-40-62.xml.hg,53,20
Pi-20-10-20-40-63.xml.hg,53,20
Pi-20-10-20-40-64.xml.hg,53,20
Pi-20-10-20-40-65.xml.hg,53,20
Pi-20-10-20-40-66.xml.hg,53,20
Pi-20-10-20-40-67.xml.hg,53,20
Pi-20-10-20-40-68.xml.hg,53,20
Pi-20-10-20-40-69.xml.hg,53,20
Pi-20-10-20-40-70.xml.hg,53,20
Pi-20-10-20-40-71.xml.hg,53,20
Pi-20-10-20-40-72.xml.hg,53,20
Pi-20-10-20-40-73.xml.hg,53,20
Pi-20-10-20-40-74.xml.hg,53,20
Pi-20-10-20-40-75.xml.hg,53,20
Pi-20-10-20-40-76.xml.hg,53,20
Pi-20-10-20-40-77.xml.hg,53,20
Pi-20-10-20-40-78.xml.hg,53,20
Pi-20-10-20-40-79.xml.hg,53,20
Pi-20-10-20-40-80.xml.hg,53,20
Pi-20-10-20-40-81.xml.hg,53,20
Pi-20-10-20-40-82.xml.hg,53,20
Pi-20-10-20-40-83.xml.hg,53,20
Pi-20-10-20-40-84.xml.hg,53,20
Pi-20-10-20-40-85.xml.hg,53,20
Pi-20-10-20-40-86.xml.hg,53,20
Pi-20-10-20-40-87.xml.hg,53,20
Pi-20-10-20-40-88.xml.hg,53,20
Pi-20-10-20-40-89.xml.hg,53,20
Pi-20-10-20-40-90.xml.hg,53,20
Pi-20-10-20-40-91.xml.hg,53,20
Pi-20-10-20-40-92.xml.hg,53,20
Pi-20-10-20-40-93.xml.hg,53,20
Pi-20-10-20-40-94.xml.hg,53,20
Pi-20-10-20-40-95.xml.hg,53,20
Pi-20-10-20-40-96.xml.hg,53,20
Pi-20-10-20-40-97.xml.hg,53,20
Pi-20-10-20-40-98.xml.hg,53,20
Pi-20-10-20-40-99.xml.hg,53,20
Pi-40-10-07948-40-00.xml.hg,98,40
Pi-40-10-07948-40-02.xml.hg,98,40
Pi-40-10-07948-40-04.xml.hg,98,40
Pi-40-10-07948-40-05.xml.hg,98,40
Pi-40-10-07948-40-06.xml.hg,98,40
Pi-40-10-07948-40-08.xml.hg,98,40
Pi-40-10-07948-40-09.xml.hg,98,40
Pi-40-10-07948-40-10.xml.hg,98,40
Pi-40-10-07948-40-15.xml.hg,98,40
Pi-40-10-07948-40-20.xml.hg,98,40
Pi-40-10-07948-40-22.xml.hg,98,40
Pi-40-10-07948-40-23.xml.hg,98,40
Pi-40-10-07948-40-25.xml.hg,98,40
Pi-40-10-07948-40-28.xml.hg,98,40
Pi-40-10-07948-40-30.xml.hg,98,40
Pi-40-10-07948-40-33.xml.hg,98,40
Pi-40-10-07948-40-35.xml.hg,98,40
Pi-40-10-07948-40-36.xml.hg,98,40
Pi-40-10-07948-40-39.xml.hg,98,40
Pi-40-10-07948-40-41.xml.hg,98,40
Pi-40-10-07948-40-42.xml.hg,98,40
Pi-40-10-07948-40-45.xml.hg,98,40
Pi-40-10-07948-40-46.xml.hg,98,40
Pi-40-10-07948-40-51.xml.hg,98,40
Pi-40-10-07948-40-56.xml.hg,98,40
Pi-40-10-07948-40-58.xml.hg,98,40
Pi-40-10-07948-40-59.xml.hg,98,40
Pi-40-10-07948-40-62.xml.hg,98,40
Pi-40-10-07948-40-64.xml.hg,98,40
Pi-40-10-07948-40-70.xml.hg,98,40
Pi-40-10-07948-40-72.xml.hg,98,40
Pi-40-10-07948-40-74.xml.hg,98,40
Pi-40-10-07948-40-76.xml.hg,98,40
Pi-40-10-07948-40-79.xml.hg,98,40
Pi-40-10-07948-40-80.xml.hg,98,40
Pi-40-10-07948-40-82.xml.hg,98,40
Pi-40-10-07948-40-86.xml.hg,98,40
Pi-40-10-07948-40-88.xml.hg,98,40
Pi-40-10-07948-40-93.xml.hg,98,40
Pi-40-10-07948-40-94.xml.hg,98,40
Pi-40-10-07948-40-96.xml.hg,98,40
Pi-40-10-07948-40-98.xml.hg,98,40
Renault-souffleuse-pos.xml.hg,35,32
Renault-souffleuse.xml.hg,35,32
STB-128-q1.hg,3,8
STB-128-q10.hg,4,7
STB-128-q11.hg,6,24
STB-128-q12.hg,6,18
STB-128-q13.hg,6,19
STB-128-q14.hg,6,20
STB-128-q15.hg,6,19
STB-128-q16.hg,8,24
STB-128-q17.hg,8,24
STB-128-q18.hg,8,17
STB-128-q19.hg,8,27
STB-128-q2.hg,3,9
STB-128-q20.hg,8,18
STB-128-q3.hg,3,19
STB-128-q4.hg,3,8
STB-128-q5.hg,3,10
STB-128-q6.hg,4,20
STB-128-q7.hg,4,5
STB-128-q8.hg,4,14
STB-128-q9.hg,4,12
adder_15.hg,76,106
adder_25.hg,126,176
adder_50.hg,251,351
adder_75.hg,376,526
adder_99.hg,496,694
atv_partial_system.hg,88,125
b02.hg,26,27
b06.hg,48,50
bridge_15.hg,137,137
bridge_25.hg,227,227
bridge_50.hg,452,452
bridge_75.hg,677,677
bridge_99.hg,893,893
clique_15.hg,15,105
cnf-2-40-0100-730622.xml.hg,93,40
cnf-2-40-0100-730623.xml.hg,94,39
cnf-2-40-0100-730624.xml.hg,92,40
cnf-2-40-0100-730626.xml.hg,94,39
cnf-2-40-0100-730628.xml.hg,94,40
cnf-2-40-0100-730629.xml.hg,92,39
cnf-2-80-0100-735541.xml.hg,100,76
cnf-2-80-0100-735542.xml.hg,98,72
cnf-2-80-0100-735543.xml.hg,98,70
cnf-2-80-0100-735544.xml.hg,99,74
cnf-2-80-0100-735545.xml.hg,100,75
cnf-2-80-0100-735546.xml.hg,97,75
cnf-2-80-0100-735547.xml.hg,98,72
cnf-2-80-0100-735548.xml.hg,99,75
cnf-2-80-0100-735549.xml.hg,94,72
cnf-2-80-0100-735550.xml.hg,99,73
cril-0_X2.xml.hg,35,86
deep100-q01.hg,2,7
deep100-q02.hg,2,7
deep100-q03.hg,2,7
deep100-q04.hg,2,7
deep100-q05.hg,2,7
deep100-q06.hg,3,10
deep100-q07.hg,3,10
deep100-q08.hg,3,10
deep100-q09.hg,3,10
deep100-q10.hg,3,10
deep100-q11.hg,5,16
deep100-q12.hg,5,16
deep100-q13.hg,5,16
deep100-q14.hg,5,16
deep100-q15.hg,5,16
deep100-q16.hg,8,25
deep100-q17.hg,8,25
deep100-q18.hg,8,25
deep100-q19.hg,8,25
deep100-q20.hg,8,25
deep200-q01.hg,2,7
deep200-q02.hg,2,7
deep200-q03.hg,2,7
deep200-q04.hg,2,7
deep200-q05.hg,2,7
deep200-q06.hg,3,10
deep200-q07.hg,3,10
deep200-q08.hg,3,10
deep200-q09.hg,3,10
deep200-q10.hg,3,10
deep200-q11.hg,5,16
deep200-q12.hg,5,16
deep200-q13.hg,5,16
deep200-q14.hg,5,16
deep200-q15.hg,5,16
deep200-q16.hg,8,25
deep200-q17.hg,8,25
deep200-q18.hg,8,25
deep200-q19.hg,8,25
deep200-q20.hg,8,25
deep300-queries.hg,4,13
doctors100k-q08.hg,3,12
doctors100k-q09.hg,3,12
doctors10k-q08.hg,3,12
doctors10k-q09.hg,3,12
doctors1m-q08.hg,3,12
doctors1m-q09.hg,3,12
doctors500k-q01.hg,3,12
doctors500k-q02.hg,3,12
doctors500k-q03.hg,3,12
doctors500k-q04.hg,3,12
doctors500k-q05.hg,3,12
doctors500k-q07.hg,3,12
doctors500k-q08.hg,3,12
doctors500k-q09.hg,3,12
dubois20.hg,160,60
dubois21.hg,168,63
dubois23.hg,184,69
dubois25.hg,200,75
dubois27.hg,216,81
dubois28.hg,224,84
dubois29.hg,232,87
dubois30.hg,240,90
grid2d_10.hg,50,50
grid3d_5.hg,62,63
grid4d_3.hg,40,41
grid5.hg,40,25
hg_adlerexample.txt,8,10
job-10a.hg,7,36
job-11a.hg,8,31
job-12a.hg,8,33
job-13a.hg,9,34
job-14a.hg,8,27
job-15a.hg,9,43
job-16a.hg,8,47
job-17a.hg,7,40
job-18a.hg,7,36
job-19a.hg,10,55
job-1a.hg,5,22
job-20a.hg,10,42
job-21a.hg,9,35
job-22a.hg,11,38
job-23a.hg,11,37
job-24a.hg,12,59
job-25a.hg,9,40
job-26a.hg,12,47
job-27a.hg,12,40
job-28a.hg,14,43
job-29a.hg,17,69
job-2a.hg,5,26
job-30a.hg,12,45
job-31a.hg,11,50
job-32a.hg,6,31
job-33a.hg,14,59
job-3a.hg,4,20
job-4a.hg,5,21
job-5a.hg,5,22
job-6a.hg,5,30
job-7a.hg,8,42
job-8a.hg,7,44
job-9a.hg,8,50
lubm-q1.hg,2,2
lubm-q10.hg,2,2
lubm-q11.hg,2,2
lubm-q12.hg,4,3
lubm-q13.hg,2,2
lubm-q14.hg,1,1
lubm-q2.hg,6,3
lubm-q3.hg,2,2
lubm-q4.hg,5,5
lubm-q5.hg,2,2
lubm-q6.hg,1,1
lubm-q7.hg,4,3
lubm-q8.hg,5,4
lubm-q9.hg,6,3
mdd-7-25-5-56-01.xml.hg,56,25
mdd-7-25-5-56-02.xml.hg,56,25
mdd-7-25-5-56-03.xml.hg,56,25
mdd-7-25-5-56-04.xml.hg,56,25
mdd-7-25-5-56-05.xml.hg,56,25
mdd-7-25-5-56-06.xml.hg,56,25
mdd-7-25-5-56-07.xml.hg,56,25
mdd-7-25-5-56-08.xml.hg,56,25
mdd-7-25-5-56-09.xml.hg,56,25
mdd-7-25-5-56-10.xml.hg,56,25
mdd-7-25-5-56-11.xml.hg,56,25
mdd-7-25-5-56-12.xml.hg,56,25
mdd-7-25-5-56-13.xml.hg,56,25
mdd-7-25-5-56-14.xml.hg,56,25
mdd-7-25-5-56-15.xml.hg,56,25
mdd-7-25-5-56-16.xml.hg,56,25
mdd-7-25-5-56-17.xml.hg,56,25
mdd-7-25-5-56-18.xml.hg,56,25
mdd-7-25-5-56-19.xml.hg,56,25
mdd-7-25-5-56-20.xml.hg,56,25
mdd-7-25-5-56-21.xml.hg,56,25
mdd-7-25-5-56-22.xml.hg,56,25
mdd-7-25-5-56-23.xml.hg,56,25
mdd-7-25-5-56-24.xml.hg,56,25
mdd-7-25-5-56-25.xml.hg,56,25
mdd-7-25-5-ps05-psh07-1.xml.hg,58,25
mdd-7-25-5-ps05-psh07-2.xml.hg,58,25
mdd-7-25-5-ps05-psh07-3.xml.hg,58,25
mdd-7-25-5-ps05-psh07-4.xml.hg,58,25
mdd-7-25-5-ps05-psh07-5.xml.hg,58,25
mdd-7-25-5-ps05-psh07-6.xml.hg,58,25
mdd-7-25-5-ps05-psh07-7.xml.hg,58,25
mdd-7-25-5-ps05-psh07-8.xml.hg,58,25
mdd-7-25-5-ps05-psh07-9.xml.hg,58,25
mdd-7-25-5-ps05-psh09-0.xml.hg,58,25
mdd-7-25-5-ps05-psh09-1.xml.hg,58,25
mdd-7-25-5-ps05-psh09-2.xml.hg,58,25
mdd-7-25-5-ps05-psh09-3.xml.hg,58,25
mdd-7-25-5-ps05-psh09-4.xml.hg,58,25
mdd-7-25-5-ps05-psh09-5.xml.hg,58,25
mdd-7-25-5-ps05-psh09-6.xml.hg,58,25
mdd-7-25-5-ps05-psh09-7.xml.hg,58,25
mdd-7-25-5-ps05-psh09-8.xml.hg,58,25
mdd-7-25-5-ps05-psh09-9.xml.hg,58,25
par8-1-c.hg,254,64
par8-2-c.hg,270,68
par8-3-c.hg,298,75
par8-4-c.hg,266,67
par8-5-c.hg,298,75
pigeonsPlus-06-03.xml.hg,27,24
pigeonsPlus-06-04.xml.hg,27,30
pigeonsPlus-06-05.xml.hg,27,36
pigeonsPlus-06-06.xml.hg,27,42
pigeonsPlus-06-07.xml.hg,27,48
pigeonsPlus-06-08.xml.hg,27,54
pigeonsPlus-06-09.xml.hg,27,60
pigeonsPlus-06-10.xml.hg,27,66
pigeonsPlus-07-03.xml.hg,35,28
pigeonsPlus-07-04.xml.hg,35,35
pigeonsPlus-07-05.xml.hg,35,42
pigeonsPlus-07-06.xml.hg,35,49
pigeonsPlus-07-07.xml.hg,35,56
pigeonsPlus-07-08.xml.hg,35,63
pigeonsPlus-07-09.xml.hg,35,70
pigeonsPlus-08-03.xml.hg,44,32
pigeonsPlus-08-04.xml.hg,44,40
pigeonsPlus-08-05.xml.hg,44,48
pigeonsPlus-08-06.xml.hg,44,56
pigeonsPlus-08-07.xml.hg,44,64
pigeonsPlus-08-08.xml.hg,44,72
pigeonsPlus-09-03.xml.hg,54,36
pigeonsPlus-09-04.xml.hg,54,45
pigeonsPlus-09-05.xml.hg,54,54
pigeonsPlus-09-06.xml.hg,54,63
pigeonsPlus-09-07.xml.hg,54,72
pigeonsPlus-10-03.xml.hg,65,40
pigeonsPlus-10-04.xml.hg,65,50
pigeonsPlus-10-05.xml.hg,65,60
pigeonsPlus-10-06.xml.hg,65,70
pigeonsPlus-10-07.xml.hg,65,80
pret-060-25.xml.hg,40,60
pret-060-40.xml.hg,40,60
pret-060-60.xml.hg,40,60
pret-060-75.xml.hg,40,60
pret-150-25.xml.hg,100,150
pret-150-40.xml.hg,100,150
pret-150-60.xml.hg,100,150
pret-150-75.xml.hg,100,150
pret60_25.hg,160,60
pret60_60.hg,160,60
rand-10-20-10-5-10000-01.xml.hg,5,19
rand-10-20-10-5-10000-02.xml.hg,5,18
rand-10-20-10-5-10000-03.xml.hg,5,19
rand-10-20-10-5-10000-04.xml.hg,5,20
rand-10-20-10-5-10000-05.xml.hg,5,20
rand-10-20-10-5-10000-06.xml.hg,5,18
rand-10-20-10-5-10000-07.xml.hg,5,20
rand-10-20-10-5-10000-08.xml.hg,5,20
rand-10-20-10-5-10000-09.xml.hg,5,20
rand-10-20-10-5-10000-10.xml.hg,5,19
rand-10-20-10-5-10000-11.xml.hg,5,20
rand-10-20-10-5-10000-12.xml.hg,5,20
rand-10-20-10-5-10000-13.xml.hg,5,19
rand-10-20-10-5-10000-14.xml.hg,5,20
rand-10-20-10-5-10000-15.xml.hg,5,20
rand-10-20-10-5-10000-16.xml.hg,5,19
rand-10-20-10-5-10000-17.xml.hg,5,18
rand-10-20-10-5-10000-18.xml.hg,5,20
rand-10-20-10-5-10000-19.xml.hg,5,20
rand-10-20-10-5-10000-20.xml.hg,5,20
rand-10-60-20-30-51200-01.xml.hg,30,60
rand-10-60-20-30-51200-02.xml.hg,30,59
rand-10-60-20-30-51200-03.xml.hg,30,60
rand-10-60-20-30-51200-04.xml.hg,30,60
rand-10-60-20-30-51200-05.xml.hg,30,60
rand-10-60-20-30-51200-06.xml.hg,30,60
rand-10-60-20-30-51200-07.xml.hg,30,59
rand-10-60-20-30-51200-08.xml.hg,30,60
rand-10-60-20-30-51200-09.xml.hg,30,60
rand-10-60-20-30-51200-10.xml.hg,30,60
rand-10-60-20-30-51200-11.xml.hg,30,60
rand-10-60-20-30-51200-12.xml.hg,30,60
rand-10-60-20-30-51200-13.xml.hg,30,59
rand-10-60-20-30-51200-14.xml.hg,30,59
rand-10-60-20-30-51200-15.xml.hg,30,59
rand-10-60-20-30-51200-16.xml.hg,30,60
rand-10-60-20-30-51200-17.xml.hg,30,59
rand-10-60-20-30-51200-18.xml.hg,30,58
rand-10-60-20-30-51200-19.xml.hg,30,60
rand-10-60-20-30-51200-20.xml.hg,30,59
rand-10-60-20-30-51200-21.xml.hg,30,60
rand-10-60-20-30-51200-22.xml.hg,30,60
rand-10-60-20-30-51200-23.xml.hg,30,60
rand-10-60-20-30-51200-24.xml.hg,30,60
rand-10-60-20-30-51200-25.xml.hg,30,60
rand-10-60-20-30-51200-26.xml.hg,30,58
rand-10-60-20-30-51200-27.xml.hg,30,60
rand-10-60-20-30-51200-28.xml.hg,30,60
rand-10-60-20-30-51200-29.xml.hg,30,60
rand-10-60-20-30-51200-30.xml.hg,30,58
rand-10-60-20-30-51200-31.xml.hg,30,60
rand-10-60-20-30-51200-32.xml.hg,30,60
rand-10-60-20-30-51200-33.xml.hg,30,60
rand-10-60-20-30-51200-34.xml.hg,30,60
rand-10-60-20-30-51200-35.xml.hg,30,60
rand-10-60-20-30-51200-36.xml.hg,30,59
rand-10-60-20-30-51200-37.xml.hg,30,60
rand-10-60-20-30-51200-38.xml.hg,30,60
rand-10-60-20-30-51200-39.xml.hg,30,60
rand-10-60-20-30-51200-40.xml.hg,30,59
rand-10-60-20-30-51200-41.xml.hg,30,60
rand-10-60-20-30-51200-42.xml.hg,30,60
rand-10-60-20-30-51200-43.xml.hg,30,60
rand-10-60-20-30-51200-44.xml.hg,30,60
rand-10-60-20-30-51200-45.xml.hg,30,59
rand-10-60-20-30-51200-46.xml.hg,30,60
rand-10-60-20-30-51200-47.xml.hg,30,60
rand-10-60-20-30-51200-48.xml.hg,30,60
rand-10-60-20-30-51200-49.xml.hg,30,60
rand-10-60-20-30-51200-50.xml.hg,30,60
rand-15-23-3-16-150000-01.xml.hg,16,23
rand-15-23-3-16-150000-02.xml.hg,16,23
rand-15-23-3-16-150000-03.xml.hg,16,23
rand-15-23-3-16-150000-04.xml.hg,16,23
rand-15-23-3-16-150000-05.xml.hg,16,23
rand-15-23-3-16-150000-06.xml.hg,16,23
rand-15-23-3-16-150000-07.xml.hg,16,23
rand-15-23-3-16-150000-08.xml.hg,16,23
rand-15-23-3-16-150000-09.xml.hg,16,23
rand-15-23-3-16-150000-10.xml.hg,16,23
rand-15-23-3-16-150000-11.xml.hg,16,23
rand-15-23-3-16-150000-12.xml.hg,16,23
rand-15-23-3-16-150000-13.xml.hg,16,23
rand-15-23-3-16-150000-14.xml.hg,16,23
rand-15-23-3-16-150000-15.xml.hg,16,23
rand-15-23-3-16-150000-16.xml.hg,16,23
rand-15-23-3-16-150000-17.xml.hg,16,23
rand-15-23-3-16-150000-18.xml.hg,16,23
rand-15-23-3-16-150000-19.xml.hg,16,23
rand-15-23-3-16-150000-20.xml.hg,16,23
rand-15-23-3-16-150000-21.xml.hg,16,23
rand-15-23-3-16-150000-22.xml.hg,16,23
rand-15-23-3-16-150000-23.xml.hg,16,23
rand-15-23-3-16-150000-24.xml.hg,16,23
rand-15-23-3-16-150000-25.xml.hg,16,23
rand-2-40-180-84-090-00.xml.hg,84,40
rand-2-40-180-84-090-01.xml.hg,84,40
rand-2-40-180-84-090-02.xml.hg,84,40
rand-2-40-180-84-090-03.xml.hg,84,40
rand-2-40-180-84-090-04.xml.hg,84,40
rand-2-40-180-84-090-05.xml.hg,84,40
rand-2-40-180-84-090-06.xml.hg,84,40
rand-2-40-180-84-090-07.xml.hg,84,40
rand-2-40-180-84-090-08.xml.hg,84,40
rand-2-40-180-84-090-09.xml.hg,84,40
rand-2-40-180-84-090-10.xml.hg,84,40
rand-2-40-180-84-090-11.xml.hg,84,40
rand-2-40-180-84-090-12.xml.hg,84,40
rand-2-40-180-84-090-13.xml.hg,84,40
rand-2-40-180-84-090-14.xml.hg,84,40
rand-2-40-180-84-090-15.xml.hg,84,40
rand-2-40-180-84-090-16.xml.hg,84,40
rand-2-40-180-84-090-17.xml.hg,84,40
rand-2-40-180-84-090-18.xml.hg,84,40
rand-2-40-180-84-090-19.xml.hg,84,40
rand-2-40-180-84-090-20.xml.hg,84,40
rand-2-40-180-84-090-21.xml.hg,84,40
rand-2-40-180-84-090-22.xml.hg,84,40
rand-2-40-180-84-090-23.xml.hg,84,40
rand-2-40-180-84-090-24.xml.hg,84,40
rand-2-40-180-84-090-25.xml.hg,84,40
rand-2-40-180-84-090-26.xml.hg,84,40
rand-2-40-180-84-090-27.xml.hg,84,40
rand-2-40-180-84-090-28.xml.hg,84,40
rand-2-40-180-84-090-29.xml.hg,84,40
rand-2-40-180-84-090-31.xml.hg,84,40
rand-2-40-180-84-090-32.xml.hg,84,40
rand-2-40-180-84-090-33.xml.hg,84,40
rand-2-40-180-84-090-34.xml.hg,84,40
rand-2-40-180-84-090-35.xml.hg,84,40
rand-2-40-180-84-090-36.xml.hg,84,40
rand-2-40-180-84-090-37.xml.hg,84,40
rand-2-40-180-84-090-38.xml.hg,84,40
rand-2-40-180-84-090-39.xml.hg,84,40
rand-2-40-180-84-090-40.xml.hg,84,40
rand-2-40-180-84-090-41.xml.hg,84,40
rand-2-40-180-84-090-42.xml.hg,84,40
rand-2-40-180-84-090-43.xml.hg,84,40
rand-2-40-180-84-090-44.xml.hg,84,40
rand-2-40-180-84-090-45.xml.hg,84,40
rand-2-40-180-84-090-46.xml.hg,84,40
rand-2-40-180-84-090-47.xml.hg,84,40
rand-2-40-180-84-090-48.xml.hg,84,40
rand-2-40-180-84-090-49.xml.hg,84,40
rand-2-40-180-84-090-50.xml.hg,84,40
rand-2-40-180-84-090-51.xml.hg,84,40
rand-2-40-180-84-090-52.xml.hg,84,40
rand-2-40-180-84-090-53.xml.hg,84,40
rand-2-40-180-84-090-54.xml.hg,84,40
rand-2-40-180-84-090-55.xml.hg,84,40
rand-2-40-180-84-090-56.xml.hg,84,40
rand-2-40-180-84-090-57.xml.hg,84,40
rand-2-40-180-84-090-58.xml.hg,84,40
rand-2-40-180-84-090-59.xml.hg,84,40
rand-2-40-180-84-090-60.xml.hg,84,40
rand-2-40-180-84-090-61.xml.hg,84,40
rand-2-40-180-84-090-62.xml.hg,84,40
rand-2-40-180-84-090-63.xml.hg,84,40
rand-2-40-180-84-090-64.xml.hg,84,40
rand-2-40-180-84-090-65.xml.hg,84,40
rand-2-40-180-84-090-66.xml.hg,84,40
rand-2-40-180-84-090-67.xml.hg,84,40
rand-2-40-180-84-090-68.xml.hg,84,40
rand-2-40-180-84-090-69.xml.hg,84,40
rand-2-40-180-84-090-70.xml.hg,84,40
rand-2-40-180-84-090-71.xml.hg,84,40
rand-2-40-180-84-090-72.xml.hg,84,40
rand-2-40-180-84-090-73.xml.hg,84,40
rand-2-40-180-84-090-74.xml.hg,84,40
rand-2-40-180-84-090-75.xml.hg,84,40
rand-2-40-180-84-090-76.xml.hg,84,40
rand-2-40-180-84-090-77.xml.hg,84,40
rand-2-40-180-84-090-78.xml.hg,84,40
rand-2-40-180-84-090-79.xml.hg,84,40
rand-2-40-180-84-090-80.xml.hg,84,40
rand-2-40-180-84-090-81.xml.hg,84,40
rand-2-40-180-84-090-82.xml.hg,84,40
rand-2-40-180-84-090-83.xml.hg,84,40
rand-2-40-180-84-090-84.xml.hg,84,40
rand-2-40-180-84-090-85.xml.hg,84,40
rand-2-40-180-84-090-86.xml.hg,84,40
rand-2-40-180-84-090-87.xml.hg,84,40
rand-2-40-180-84-090-88.xml.hg,84,40
rand-2-40-180-84-090-89.xml.hg,84,40
rand-2-40-180-84-090-90.xml.hg,84,40
rand-2-40-180-84-090-91.xml.hg,84,40
rand-2-40-180-84-090-92.xml.hg,84,40
rand-2-40-180-84-090-93.xml.hg,84,40
rand-2-40-180-84-090-94.xml.hg,84,40
rand-2-40-180-84-090-95.xml.hg,84,40
rand-2-40-180-84-090-97.xml.hg,84,40
rand-2-40-180-84-090-98.xml.hg,84,40
rand-2-40-180-84-090-99.xml.hg,84,40
rand-25-10-21-85-07.xml.hg,63,25
rand-25-10-21-85-08.xml.hg,63,25
rand-25-10-21-85-09.xml.hg,63,24
rand-25-10-21-85-10.xml.hg,63,25
rand-25-10-21-85-11.xml.hg,63,25
rand-25-10-21-85-12.xml.hg,63,25
rand-25-10-21-85-13.xml.hg,63,25
rand-25-10-21-85-14.xml.hg,63,25
rand-25-10-21-85-15.xml.hg,63,25
rand-25-10-21-85-16.xml.hg,63,25
rand-25-10-21-85-17.xml.hg,63,25
rand-25-10-21-85-18.xml.hg,63,25
rand-25-10-21-85-19.xml.hg,63,25
rand-25-10-21-85-20.xml.hg,63,25
rand-25-10-21-85-21.xml.hg,63,25
rand-25-10-21-85-22.xml.hg,63,25
rand-25-10-21-85-23.xml.hg,63,25
rand-25-10-21-85-24.xml.hg,63,25
rand-25-10-21-85-25.xml.hg,63,25
rand-25-10-21-85-26.xml.hg,63,25
rand-25-10-21-85-27.xml.hg,63,25
rand-25-10-21-85-28.xml.hg,63,25
rand-25-10-21-85-29.xml.hg,63,25
rand-25-10-21-85-30.xml.hg,63,25
rand-25-10-21-85-31.xml.hg,63,25
rand-25-10-21-85-32.xml.hg,63,25
rand-25-10-21-85-33.xml.hg,63,25
rand-25-10-21-85-34.xml.hg,63,25
rand-25-10-21-85-35.xml.hg,63,25
rand-25-10-21-85-36.xml.hg,63,25
rand-25-10-21-85-37.xml.hg,63,25
rand-25-10-21-85-38.xml.hg,63,25
rand-25-10-21-85-39.xml.hg,63,25
rand-25-10-21-85-40.xml.hg,63,25
rand-25-10-21-85-41.xml.hg,63,24
rand-25-10-21-85-42.xml.hg,63,25
rand-25-10-21-85-43.xml.hg,63,25
rand-25-10-21-85-44.xml.hg,63,25
rand-25-10-21-85-45.xml.hg,63,25
rand-25-10-21-85-46.xml.hg,63,25
rand-25-10-21-85-47.xml.hg,63,25
rand-25-10-21-85-48.xml.hg,63,25
rand-25-10-21-85-49.xml.hg,63,25
rand-25-10-21-85-50.xml.hg,63,25
rand-25-10-25-87-01.xml.hg,75,25
rand-25-10-25-87-02.xml.hg,75,25
rand-25-10-25-87-03.xml.hg,75,25
rand-25-10-25-87-04.xml.hg,75,25
rand-25-10-25-87-05.xml.hg,75,25
rand-25-10-25-87-06.xml.hg,75,25
rand-25-10-25-87-07.xml.hg,75,25
rand-25-10-25-87-08.xml.hg,75,25
rand-25-10-25-87-09.xml.hg,75,25
rand-25-10-25-87-10.xml.hg,75,25
rand-25-10-25-87-11.xml.hg,75,25
rand-25-10-25-87-12.xml.hg,75,25
rand-25-10-25-87-13.xml.hg,75,25
rand-25-10-25-87-14.xml.hg,75,25
rand-25-10-25-87-15.xml.hg,75,25
rand-25-10-25-87-16.xml.hg,75,25
rand-25-10-25-87-17.xml.hg,75,25
rand-25-10-25-87-18.xml.hg,75,25
rand-25-10-25-87-19.xml.hg,75,25
rand-25-10-25-87-20.xml.hg,75,25
rand-25-10-25-87-21.xml.hg,75,25
rand-25-10-25-87-22.xml.hg,75,25
rand-25-10-25-87-23.xml.hg,75,25
rand-25-10-25-87-24.xml.hg,75,25
rand-25-10-25-87-25.xml.hg,75,25
rand-25-10-25-87-26.xml.hg,75,25
rand-25-10-25-87-27.xml.hg,75,25
rand-25-10-25-87-28.xml.hg,75,25
rand-25-10-25-87-29.xml.hg,75,25
rand-25-10-25-87-30.xml.hg,75,25
rand-25-10-25-87-31.xml.hg,75,25
rand-25-10-25-87-32.xml.hg,75,25
rand-25-10-25-87-33.xml.hg,75,25
rand-25-10-25-87-34.xml.hg,75,25
rand-25-10-25-87-35.xml.hg,75,25
rand-25-10-25-87-36.xml.hg,75,25
rand-25-10-25-87-37.xml.hg,75,25
rand-25-10-25-87-38.xml.hg,75,25
rand-25-10-25-87-39.xml.hg,75,25
rand-25-10-25-87-40.xml.hg,75,25
rand-25-10-25-87-41.xml.hg,75,25
rand-25-10-25-87-42.xml.hg,75,25
rand-25-10-25-87-43.xml.hg,75,25
rand-25-10-25-87-44.xml.hg,75,25
rand-25-10-25-87-45.xml.hg,75,25
rand-25-10-25-87-46.xml.hg,75,25
rand-25-10-25-87-47.xml.hg,75,25
rand-25-10-25-87-48.xml.hg,75,25
rand-25-10-25-87-49.xml.hg,75,25
rand-25-10-25-87-50.xml.hg,75,25
rand-3-20-20-60-632-01.xml.hg,60,20
rand-3-20-20-60-632-02.xml.hg,60,20
rand-3-20-20-60-632-03.xml.hg,59,20
rand-3-20-20-60-632-04.xml.hg,60,20
rand-3-20-20-60-632-05.xml.hg,55,20
rand-3-20-20-60-632-06.xml.hg,60,20
rand-3-20-20-60-632-07.xml.hg,57,20
rand-3-20-20-60-632-08.xml.hg,58,20
rand-3-20-20-60-632-09.xml.hg,59,20
rand-3-20-20-60-632-10.xml.hg,60,20
rand-3-20-20-60-632-11.xml.hg,60,20
rand-3-20-20-60-632-12.xml.hg,59,20
rand-3-20-20-60-632-13.xml.hg,58,20
rand-3-20-20-60-632-14.xml.hg,59,20
rand-3-20-20-60-632-15.xml.hg,58,20
rand-3-20-20-60-632-16.xml.hg,58,20
rand-3-20-20-60-632-17.xml.hg,58,20
rand-3-20-20-60-632-18.xml.hg,55,20
rand-3-20-20-60-632-19.xml.hg,58,20
rand-3-20-20-60-632-20.xml.hg,56,20
rand-3-20-20-60-632-21.xml.hg,58,20
rand-3-20-20-60-632-22.xml.hg,59,20
rand-3-20-20-60-632-23.xml.hg,57,20
rand-3-20-20-60-632-24.xml.hg,60,20
rand-3-20-20-60-632-25.xml.hg,59,20
rand-3-20-20-60-632-26.xml.hg,57,20
rand-3-20-20-60-632-27.xml.hg,60,20
rand-3-20-20-60-632-28.xml.hg,58,20
rand-3-20-20-60-632-29.xml.hg,57,20
rand-3-20-20-60-632-30.xml.hg,60,20
rand-3-20-20-60-632-31.xml.hg,59,20
rand-3-20-20-60-632-32.xml.hg,58,20
rand-3-20-20-60-632-33.xml.hg,59,20
rand-3-20-20-60-632-34.xml.hg,59,20
rand-3-20-20-60-632-35.xml.hg,57,20
rand-3-20-20-60-632-36.xml.hg,60,20
rand-3-20-20-60-632-37.xml.hg,58,20
rand-3-20-20-60-632-38.xml.hg,56,20
rand-3-20-20-60-632-39.xml.hg,59,20
rand-3-20-20-60-632-40.xml.hg,60,20
rand-3-20-20-60-632-41.xml.hg,60,20
rand-3-20-20-60-632-42.xml.hg,59,20
rand-3-20-20-60-632-43.xml.hg,57,20
rand-3-20-20-60-632-44.xml.hg,58,20
rand-3-20-20-60-632-45.xml.hg,57,20
rand-3-20-20-60-632-46.xml.hg,57,20
rand-3-20-20-60-632-47.xml.hg,58,20
rand-3-20-20-60-632-48.xml.hg,58,20
rand-3-20-20-60-632-49.xml.hg,57,20
rand-3-20-20-60-632-50.xml.hg,59,20
rand-3-20-20-60-632f-01.xml.hg,60,20
rand-3-20-20-60-632f-02.xml.hg,60,20
rand-3-20-20-60-632f-03.xml.hg,59,20
rand-3-20-20-60-632f-04.xml.hg,60,20
rand-3-20-20-60-632f-05.xml.hg,55,20
rand-3-20-20-60-632f-06.xml.hg,60,20
rand-3-20-20-60-632f-07.xml.hg,57,20
rand-3-20-20-60-632f-08.xml.hg,58,20
rand-3-20-20-60-632f-09.xml.hg,59,20
rand-3-20-20-60-632f-10.xml.hg,60,20
rand-3-20-20-60-632f-11.xml.hg,60,20
rand-3-20-20-60-632f-12.xml.hg,59,20
rand-3-20-20-60-632f-13.xml.hg,58,20
rand-3-20-20-60-632f-14.xml.hg,59,20
rand-3-20-20-60-632f-15.xml.hg,58,20
rand-3-20-20-60-632f-16.xml.hg,58,20
rand-3-20-20-60-632f-17.xml.hg,58,20
rand-3-20-20-60-632f-18.xml.hg,55,20
rand-3-20-20-60-632f-19.xml.hg,58,20
rand-3-20-20-60-632f-20.xml.hg,56,20
rand-3-20-20-60-632f-21.xml.hg,58,20
rand-3-20-20-60-632f-22.xml.hg,59,20
rand-3-20-20-60-632f-23.xml.hg,57,20
rand-3-20-20-60-632f-24.xml.hg,60,20
rand-3-20-20-60-632f-25.xml.hg,59,20
rand-3-20-20-60-632f-26.xml.hg,57,20
rand-3-20-20-60-632f-27.xml.hg,60,20
rand-3-20-20-60-632f-28.xml.hg,58,20
rand-3-20-20-60-632f-29.xml.hg,57,20
rand-3-20-20-60-632f-30.xml.hg,60,20
rand-3-20-20-60-632f-31.xml.hg,59,20
rand-3-20-20-60-632f-32.xml.hg,58,20
rand-3-20-20-60-632f-33.xml.hg,59,20
rand-3-20-20-60-632f-34.xml.hg,59,20
rand-3-20-20-60-632f-35.xml.hg,57,20
rand-3-20-20-60-632f-36.xml.hg,60,20
rand-3-20-20-60-632f-37.xml.hg,58,20
rand-3-20-20-60-632f-38.xml.hg,56,20
rand-3-20-20-60-632f-39.xml.hg,59,20
rand-3-20-20-60-632f-40.xml.hg,60,20
rand-3-20-20-60-632f-41.xml.hg,60,20
rand-3-20-20-60-632f-42.xml.hg,59,20
rand-3-20-20-60-632f-43.xml.hg,57,20
rand-3-20-20-60-632f-44.xml.hg,58,20
rand-3-20-20-60-632f-45.xml.hg,57,20
rand-3-20-20-60-632f-46.xml.hg,57,20
rand-3-20-20-60-632f-47.xml.hg,58,20
rand-3-20-20-60-632f-48.xml.hg,58,20
rand-3-20-20-60-632f-49.xml.hg,57,20
rand-3-20-20-60-632f-50.xml.hg,59,20
rand-3-24-24-76-632-01.xml.hg,74,24
rand-3-24-24-76-632-02.xml.hg,73,24
rand-3-24-24-76-632-03.xml.hg,74,24
rand-3-24-24-76-632-04.xml.hg,76,24
rand-3-24-24-76-632-05.xml.hg,74,24
rand-3-24-24-76-632-06.xml.hg,75,24
rand-3-24-24-76-632-07.xml.hg,74,24
rand-3-24-24-76-632-08.xml.hg,76,24
rand-3-24-24-76-632-09.xml.hg,74,24
rand-3-24-24-76-632-10.xml.hg,76,24
rand-3-24-24-76-632-11.xml.hg,74,24
rand-3-24-24-76-632-12.xml.hg,73,24
rand-3-24-24-76-632-13.xml.hg,74,24
rand-3-24-24-76-632-14.xml.hg,75,24
rand-3-24-24-76-632-15.xml.hg,76,24
rand-3-24-24-76-632-16.xml.hg,74,24
rand-3-24-24-76-632-17.xml.hg,74,24
rand-3-24-24-76-632-18.xml.hg,74,24
rand-3-24-24-76-632-19.xml.hg,76,24
rand-3-24-24-76-632-20.xml.hg,76,24
rand-3-24-24-76-632-21.xml.hg,74,24
rand-3-24-24-76-632-22.xml.hg,76,24
rand-3-24-24-76-632-23.xml.hg,75,24
rand-3-24-24-76-632-24.xml.hg,72,24
rand-3-24-24-76-632-25.xml.hg,76,24
rand-3-24-24-76-632-26.xml.hg,75,24
rand-3-24-24-76-632-27.xml.hg,74,24
rand-3-24-24-76-632-28.xml.hg,72,24
rand-3-24-24-76-632-29.xml.hg,74,24
rand-3-24-24-76-632-30.xml.hg,72,24
rand-3-24-24-76-632-31.xml.hg,72,24
rand-3-24-24-76-632-32.xml.hg,72,24
rand-3-24-24-76-632-33.xml.hg,76,24
rand-3-24-24-76-632-34.xml.hg,76,24
rand-3-24-24-76-632-35.xml.hg,75,24
rand-3-24-24-76-632-36.xml.hg,74,24
rand-3-24-24-76-632-37.xml.hg,75,24
rand-3-24-24-76-632-38.xml.hg,75,24
rand-3-24-24-76-632-39.xml.hg,75,24
rand-3-24-24-76-632-40.xml.hg,75,24
rand-3-24-24-76-632-41.xml.hg,76,24
rand-3-24-24-76-632-42.xml.hg,72,24
rand-3-24-24-76-632-43.xml.hg,76,24
rand-3-24-24-76-632-44.xml.hg,76,24
rand-3-24-24-76-632-45.xml.hg,75,24
rand-3-24-24-76-632-46.xml.hg,75,24
rand-3-24-24-76-632-47.xml.hg,75,24
rand-3-24-24-76-632-48.xml.hg,76,24
rand-3-24-24-76-632-49.xml.hg,73,24
rand-3-24-24-76-632-50.xml.hg,76,24
rand-3-24-24-76-632f-01.xml.hg,74,24
rand-3-24-24-76-632f-02.xml.hg,73,24
rand-3-24-24-76-632f-03.xml.hg,74,24
rand-3-24-24-76-632f-04.xml.hg,76,24
rand-3-24-24-76-632f-05.xml.hg,74,24
rand-3-24-24-76-632f-06.xml.hg,75,24
rand-3-24-24-76-632f-07.xml.hg,74,24
rand-3-24-24-76-632f-08.xml.hg,76,24
rand-3-24-24-76-632f-09.xml.hg,74,24
rand-3-24-24-76-632f-10.xml.hg,76,24
rand-3-24-24-76-632f-11.xml.hg,74,24
rand-3-24-24-76-632f-12.xml.hg,73,24
rand-3-24-24-76-632f-13.xml.hg,74,24
rand-3-24-24-76-632f-14.xml.hg,75,24
rand-3-24-24-76-632f-15.xml.hg,76,24
rand-3-24-24-76-632f-16.xml.hg,74,24
rand-3-24-24-76-632f-17.xml.hg,74,24
rand-3-24-24-76-632f-18.xml.hg,74,24
rand-3-24-24-76-632f-19.xml.hg,76,24
rand-3-24-24-76-632f-20.xml.hg,76,24
rand-3-24-24-76-632f-21.xml.hg,74,24
rand-3-24-24-76-632f-22.xml.hg,76,24
rand-3-24-24-76-632f-23.xml.hg,75,24
rand-3-24-24-76-632f-24.xml.hg,72,24
rand-3-24-24-76-632f-25.xml.hg,76,24
rand-3-24-24-76-632f-26.xml.hg,75,24
rand-3-24-24-76-632f-27.xml.hg,74,24
rand-3-24-24-76-632f-28.xml.hg,72,24
rand-3-24-24-76-632f-29.xml.hg,74,24
rand-3-24-24-76-632f-30.xml.hg,72,24
rand-3-24-24-76-632f-31.xml.hg,72,24
rand-3-24-24-76-632f-32.xml.hg,72,24
rand-3-24-24-76-632f-33.xml.hg,76,24
rand-3-24-24-76-632f-34.xml.hg,76,24
rand-3-24-24-76-632f-35.xml.hg,75,24
rand-3-24-24-76-632f-36.xml.hg,74,24
rand-3-24-24-76-632f-37.xml.hg,75,24
rand-3-24-24-76-632f-38.xml.hg,75,24
rand-3-24-24-76-632f-39.xml.hg,75,24
rand-3-24-24-76-632f-40.xml.hg,75,24
rand-3-24-24-76-632f-41.xml.hg,76,24
rand-3-24-24-76-632f-42.xml.hg,72,24
rand-3-24-24-76-632f-43.xml.hg,76,24
rand-3-24-24-76-632f-44.xml.hg,76,24
rand-3-24-24-76-632f-45.xml.hg,75,24
rand-3-24-24-76-632f-46.xml.hg,75,24
rand-3-24-24-76-632f-47.xml.hg,75,24
rand-3-24-24-76-632f-48.xml.hg,76,24
rand-3-24-24-76-632f-49.xml.hg,73,24
rand-3-24-24-76-632f-50.xml.hg,76,24
rand-3-28-28-93-632-10.xml.hg,93,28
rand-3-28-28-93-632-14.xml.hg,93,28
rand-3-28-28-93-632-20.xml.hg,93,28
rand-3-28-28-93-632-24.xml.hg,93,28
rand-3-28-28-93-632-31.xml.hg,93,28
rand-3-28-28-93-632-35.xml.hg,93,28
rand-3-28-28-93-632-36.xml.hg,93,28
rand-3-28-28-93-632-43.xml.hg,93,28
rand-3-28-28-93-632-45.xml.hg,93,28
rand-3-28-28-93-632f-10.xml.hg,93,28
rand-3-28-28-93-632f-14.xml.hg,93,28
rand-3-28-28-93-632f-20.xml.hg,93,28
rand-3-28-28-93-632f-24.xml.hg,93,28
rand-3-28-28-93-632f-31.xml.hg,93,28
rand-3-28-28-93-632f-35.xml.hg,93,28
rand-3-28-28-93-632f-36.xml.hg,93,28
rand-3-28-28-93-632f-43.xml.hg,93,28
rand-3-28-28-93-632f-45.xml.hg,93,28
rand-5-10-10-15-08-0.xml.hg,15,10
rand-5-10-10-15-08-1.xml.hg,15,10
rand-5-10-10-15-08-2.xml.hg,15,10
rand-5-10-10-15-08-3.xml.hg,15,10
rand-5-10-10-15-08-4.xml.hg,15,10
rand-5-10-10-15-08-5.xml.hg,15,10
rand-5-10-10-15-08-6.xml.hg,15,10
rand-5-10-10-15-08-7.xml.hg,15,10
rand-5-10-10-15-08-8.xml.hg,15,10
rand-5-10-10-15-08-9.xml.hg,15,10
rand-5-2X-05c-01.xml.hg,94,12
rand-5-2X-05c-02.xml.hg,91,12
rand-5-2X-05c-04.xml.hg,95,12
rand-5-2X-05c-06.xml.hg,93,12
rand-5-2X-05c-07.xml.hg,93,12
rand-5-2X-05c-08.xml.hg,94,12
rand-5-2X-05c-10.xml.hg,97,12
rand-5-2X-05c-11.xml.hg,100,12
rand-5-2X-05c-12.xml.hg,90,12
rand-5-2X-05c-14.xml.hg,82,12
rand-5-2X-05c-16.xml.hg,90,12
rand-5-2X-05c-17.xml.hg,95,12
rand-5-2X-05c-18.xml.hg,96,12
rand-5-2X-05c-20.xml.hg,93,12
rand-5-2X-05c-21.xml.hg,94,12
rand-5-2X-05c-25.xml.hg,100,12
rand-5-2X-05c-28.xml.hg,91,12
rand-5-2X-05c-30.xml.hg,95,12
rand-5-2X-05c-31.xml.hg,95,12
rand-5-2X-05c-32.xml.hg,99,12
rand-5-2X-05c-33.xml.hg,99,12
rand-5-2X-05c-34.xml.hg,97,12
rand-5-2X-05c-38.xml.hg,93,12
rand-5-2X-05c-39.xml.hg,95,12
rand-5-2X-05c-40.xml.hg,96,12
rand-5-2X-05c-47.xml.hg,85,12
rand-5-2X-05c-48.xml.hg,100,12
rand-5-2X-05c-50.xml.hg,98,12
rand-5-4X-05c-02.xml.hg,98,12
rand-5-4X-05c-03.xml.hg,100,12
rand-5-4X-05c-04.xml.hg,100,12
rand-5-4X-05c-05.xml.hg,89,12
rand-5-4X-05c-07.xml.hg,91,12
rand-5-4X-05c-11.xml.hg,98,12
rand-5-4X-05c-13.xml.hg,98,12
rand-5-4X-05c-16.xml.hg,89,12
rand-5-4X-05c-19.xml.hg,100,12
rand-5-4X-05c-20.xml.hg,99,12
rand-5-4X-05c-21.xml.hg,100,12
rand-5-4X-05c-23.xml.hg,98,12
rand-5-4X-05c-24.xml.hg,93,12
rand-5-4X-05c-25.xml.hg,94,12
rand-5-4X-05c-26.xml.hg,90,12
rand-5-4X-05c-28.xml.hg,99,12
rand-5-4X-05c-32.xml.hg,88,12
rand-5-4X-05c-33.xml.hg,91,12
rand-5-4X-05c-34.xml.hg,96,12
rand-5-4X-05c-38.xml.hg,97,12
rand-5-4X-05c-39.xml.hg,96,12
rand-5-4X-05c-41.xml.hg,99,12
rand-5-4X-05c-42.xml.hg,98,12
rand-5-4X-05c-44.xml.hg,92,12
rand-5-4X-05c-46.xml.hg,91,12
rand-5-4X-05c-48.xml.hg,91,12
rand-5-4X-05c-49.xml.hg,96,12
rand-5-8X-05c-01.xml.hg,83,12
rand-5-8X-05c-02.xml.hg,95,12
rand-5-8X-05c-03.xml.hg,99,12
rand-5-8X-05c-05.xml.hg,99,12
rand-5-8X-05c-06.xml.hg,91,12
rand-5-8X-05c-07.xml.hg,96,12
rand-5-8X-05c-13.xml.hg,99,12
rand-5-8X-05c-16.xml.hg,97,12
rand-5-8X-05c-17.xml.hg,90,12
rand-5-8X-05c-19.xml.hg,90,12
rand-5-8X-05c-22.xml.hg,94,12
rand-5-8X-05c-23.xml.hg,87,12
rand-5-8X-05c-24.xml.hg,92,12
rand-5-8X-05c-25.xml.hg,88,12
rand-5-8X-05c-26.xml.hg,92,12
rand-5-8X-05c-27.xml.hg,96,12
rand-5-8X-05c-28.xml.hg,92,12
rand-5-8X-05c-29.xml.hg,95,12
rand-5-8X-05c-30.xml.hg,92,12
rand-5-8X-05c-31.xml.hg,99,12
rand-5-8X-05c-33.xml.hg,93,12
rand-5-8X-05c-36.xml.hg,93,12
rand-5-8X-05c-37.xml.hg,88,12
rand-5-8X-05c-39.xml.hg,92,12
rand-5-8X-05c-40.xml.hg,98,12
rand-5-8X-05c-41.xml.hg,96,12
rand-5-8X-05c-42.xml.hg,95,12
rand-5-8X-05c-44.xml.hg,95,12
rand-5-8X-05c-47.xml.hg,95,12
rand-7-40-8-40-02500-0.xml.hg,40,40
rand-7-40-8-40-02500-1.xml.hg,40,40
rand-7-40-8-40-02500-2.xml.hg,40,40
rand-7-40-8-40-02500-3.xml.hg,40,40
rand-7-40-8-40-02500-4.xml.hg,40,40
rand-7-40-8-40-02500-5.xml.hg,40,40
rand-7-40-8-40-02500-6.xml.hg,40,40
rand-7-40-8-40-02500-7.xml.hg,40,40
rand-7-40-8-40-02500-8.xml.hg,40,40
rand-7-40-8-40-02500-9.xml.hg,40,40
rand-7-40-8-40-05000-0.xml.hg,40,40
rand-7-40-8-40-05000-1.xml.hg,40,40
rand-7-40-8-40-05000-2.xml.hg,40,40
rand-7-40-8-40-05000-3.xml.hg,40,40
rand-7-40-8-40-05000-4.xml.hg,40,40
rand-7-40-8-40-05000-5.xml.hg,40,40
rand-7-40-8-40-05000-6.xml.hg,40,40
rand-7-40-8-40-05000-7.xml.hg,40,40
rand-7-40-8-40-05000-8.xml.hg,40,40
rand-7-40-8-40-05000-9.xml.hg,40,40
rand-7-40-8-40-07500-0.xml.hg,40,40
rand-7-40-8-40-07500-1.xml.hg,40,40
rand-7-40-8-40-07500-2.xml.hg,40,40
rand-7-40-8-40-07500-3.xml.hg,40,40
rand-7-40-8-40-07500-4.xml.hg,40,40
rand-7-40-8-40-07500-5.xml.hg,40,40
rand-7-40-8-40-07500-6.xml.hg,40,40
rand-7-40-8-40-07500-7.xml.hg,40,40
rand-7-40-8-40-07500-8.xml.hg,40,40
rand-7-40-8-40-07500-9.xml.hg,40,40
rand-7-40-8-40-10000-0.xml.hg,40,40
rand-7-40-8-40-10000-1.xml.hg,40,40
rand-7-40-8-40-10000-2.xml.hg,40,40
rand-7-40-8-40-10000-3.xml.hg,40,40
rand-7-40-8-40-10000-4.xml.hg,40,40
rand-7-40-8-40-10000-5.xml.hg,40,40
rand-7-40-8-40-10000-6.xml.hg,40,40
rand-7-40-8-40-10000-7.xml.hg,40,40
rand-7-40-8-40-10000-8.xml.hg,40,40
rand-7-40-8-40-10000-9.xml.hg,40,40
rand-7-40-8-40-12500-0.xml.hg,40,40
rand-7-40-8-40-12500-1.xml.hg,40,40
rand-7-40-8-40-12500-2.xml.hg,40,40
rand-7-40-8-40-12500-3.xml.hg,40,40
rand-7-40-8-40-12500-4.xml.hg,40,40
rand-7-40-8-40-12500-5.xml.hg,40,40
rand-7-40-8-40-12500-6.xml.hg,40,40
rand-7-40-8-40-12500-7.xml.hg,40,40
rand-7-40-8-40-12500-8.xml.hg,40,40
rand-7-40-8-40-12500-9.xml.hg,40,40
rand-7-40-8-40-15000-0.xml.hg,40,40
rand-7-40-8-40-15000-1.xml.hg,40,40
rand-7-40-8-40-15000-2.xml.hg,40,40
rand-7-40-8-40-15000-3.xml.hg,40,40
rand-7-40-8-40-15000-4.xml.hg,40,40
rand-7-40-8-40-15000-5.xml.hg,40,40
rand-7-40-8-40-15000-6.xml.hg,40,40
rand-7-40-8-40-15000-7.xml.hg,40,40
rand-7-40-8-40-15000-8.xml.hg,40,40
rand-7-40-8-40-15000-9.xml.hg,40,40
rand-7-40-8-40-17500-0.xml.hg,40,40
rand-7-40-8-40-17500-1.xml.hg,40,40
rand-7-40-8-40-17500-2.xml.hg,40,40
rand-7-40-8-40-17500-3.xml.hg,40,40
rand-7-40-8-40-17500-4.xml.hg,40,40
rand-7-40-8-40-17500-5.xml.hg,40,40
rand-7-40-8-40-17500-6.xml.hg,40,40
rand-7-40-8-40-17500-7.xml.hg,40,40
rand-7-40-8-40-17500-8.xml.hg,40,40
rand-7-40-8-40-17500-9.xml.hg,40,40
rand-7-40-8-40-20000-0.xml.hg,40,40
rand-7-40-8-40-20000-1.xml.hg,40,40
rand-7-40-8-40-20000-2.xml.hg,40,40
rand-7-40-8-40-20000-3.xml.hg,40,40
rand-7-40-8-40-20000-4.xml.hg,40,40
rand-7-40-8-40-20000-5.xml.hg,40,40
rand-7-40-8-40-20000-6.xml.hg,40,40
rand-7-40-8-40-20000-7.xml.hg,40,40
rand-7-40-8-40-20000-8.xml.hg,40,40
rand-7-40-8-40-20000-9.xml.hg,40,40
rand-7-40-8-40-22500-0.xml.hg,40,40
rand-7-40-8-40-22500-1.xml.hg,40,40
rand-7-40-8-40-22500-2.xml.hg,40,40
rand-7-40-8-40-22500-3.xml.hg,40,40
rand-7-40-8-40-22500-4.xml.hg,40,40
rand-7-40-8-40-22500-5.xml.hg,40,40
rand-7-40-8-40-22500-6.xml.hg,40,40
rand-7-40-8-40-22500-7.xml.hg,40,40
rand-7-40-8-40-22500-8.xml.hg,40,40
rand-7-40-8-40-22500-9.xml.hg,40,40
rand-7-40-8-40-25000-0.xml.hg,40,40
rand-7-40-8-40-25000-1.xml.hg,40,40
rand-7-40-8-40-25000-2.xml.hg,40,40
rand-7-40-8-40-25000-3.xml.hg,40,40
rand-7-40-8-40-25000-4.xml.hg,40,40
rand-7-40-8-40-25000-5.xml.hg,40,40
rand-7-40-8-40-25000-6.xml.hg,40,40
rand-7-40-8-40-25000-7.xml.hg,40,40
rand-7-40-8-40-25000-8.xml.hg,40,40
rand-7-40-8-40-25000-9.xml.hg,40,40
rand-7-40-8-40-30000-0.xml.hg,40,40
rand-7-40-8-40-30000-1.xml.hg,40,40
rand-7-40-8-40-30000-2.xml.hg,40,40
rand-7-40-8-40-30000-3.xml.hg,40,40
rand-7-40-8-40-30000-4.xml.hg,40,40
rand-7-40-8-40-30000-5.xml.hg,40,40
rand-7-40-8-40-30000-6.xml.hg,40,40
rand-7-40-8-40-30000-7.xml.hg,40,40
rand-7-40-8-40-30000-8.xml.hg,40,40
rand-7-40-8-40-30000-9.xml.hg,40,40
rand-8-20-5-18-800-01.xml.hg,18,20
rand-8-20-5-18-800-02.xml.hg,18,20
rand-8-20-5-18-800-03.xml.hg,18,20
rand-8-20-5-18-800-04.xml.hg,18,20
rand-8-20-5-18-800-05.xml.hg,18,20
rand-8-20-5-18-800-06.xml.hg,18,20
rand-8-20-5-18-800-07.xml.hg,18,20
rand-8-20-5-18-800-08.xml.hg,18,20
rand-8-20-5-18-800-09.xml.hg,18,20
rand-8-20-5-18-800-10.xml.hg,18,20
rand-8-20-5-18-800-11.xml.hg,18,20
rand-8-20-5-18-800-12.xml.hg,18,20
rand-8-20-5-18-800-13.xml.hg,18,20
rand-8-20-5-18-800-14.xml.hg,18,20
rand-8-20-5-18-800-15.xml.hg,18,20
rand-8-20-5-18-800-16.xml.hg,18,20
rand-8-20-5-18-800-17.xml.hg,18,20
rand-8-20-5-18-800-18.xml.hg,18,20
rand-8-20-5-18-800-19.xml.hg,18,20
rand-8-20-5-18-800-20.xml.hg,18,20
rand_q0001.hg,4,33
rand_q0002.hg,13,9
rand_q0003.hg,49,69
rand_q0004.hg,24,58
rand_q0005.hg,45,33
rand_q0006.hg,30,34
rand_q0007.hg,5,14
rand_q0008.hg,24,78
rand_q0009.hg,44,75
rand_q0010.hg,22,85
rand_q0011.hg,26,16
rand_q0012.hg,5,28
rand_q0013.hg,13,32
rand_q0014.hg,37,60
rand_q0015.hg,35,63
rand_q0016.hg,7,56
rand_q0017.hg,33,66
rand_q0018.hg,18,34
rand_q0019.hg,13,48
rand_q0020.hg,30,43
rand_q0021.hg,33,12
rand_q0022.hg,8,24
rand_q0023.hg,34,79
rand_q0024.hg,19,89
rand_q0025.hg,23,36
rand_q0026.hg,34,55
rand_q0027.hg,39,72
rand_q0028.hg,49,75
rand_q0029.hg,48,72
rand_q0030.hg,28,62
rand_q0031.hg,10,54
rand_q0032.hg,6,12
rand_q0033.hg,22,88
rand_q0034.hg,32,33
rand_q0035.hg,43,25
rand_q0036.hg,19,21
rand_q0037.hg,18,29
rand_q0038.hg,50,49
rand_q0039.hg,36,18
rand_q0040.hg,6,42
rand_q0041.hg,22,37
rand_q0042.hg,17,64
rand_q0043.hg,43,30
rand_q0044.hg,24,90
rand_q0045.hg,16,56
rand_q0046.hg,34,50
rand_q0047.hg,29,49
rand_q0048.hg,31,38
rand_q0050.hg,34,46
rand_q0051.hg,46,23
rand_q0052.hg,8,41
rand_q0053.hg,5,47
rand_q0055.hg,35,73
rand_q0056.hg,41,34
rand_q0057.hg,22,68
rand_q0058.hg,30,77
rand_q0059.hg,25,37
rand_q0060.hg,10,71
rand_q0061.hg,17,52
rand_q0062.hg,43,71
rand_q0063.hg,22,73
rand_q0064.hg,23,29
rand_q0065.hg,49,67
rand_q0066.hg,21,49
rand_q0067.hg,38,29
rand_q0068.hg,44,66
rand_q0069.hg,17,60
rand_q0070.hg,23,63
rand_q0071.hg,9,39
rand_q0072.hg,4,34
rand_q0073.hg,20,68
rand_q0074.hg,21,32
rand_q0075.hg,48,41
rand_q0076.hg,7,30
rand_q0077.hg,40,78
rand_q0078.hg,9,69
rand_q0079.hg,16,17
rand_q0080.hg,7,30
rand_q0081.hg,17,36
rand_q0082.hg,19,79
rand_q0083.hg,37,30
rand_q0085.hg,42,43
rand_q0086.hg,26,48
rand_q0087.hg,16,75
rand_q0089.hg,30,66
rand_q0090.hg,33,64
rand_q0091.hg,20,40
rand_q0092.hg,46,9
rand_q0094.hg,16,14
rand_q0095.hg,18,67
rand_q0096.hg,6,42
rand_q0097.hg,33,76
rand_q0098.hg,25,51
rand_q0099.hg,30,35
rand_q0100.hg,14,42
rand_q0101.hg,39,40
rand_q0102.hg,43,17
rand_q0103.hg,33,96
rand_q0104.hg,32,71
rand_q0105.hg,50,50
rand_q0106.hg,15,59
rand_q0107.hg,37,57
rand_q0108.hg,15,58
rand_q0109.hg,3,25
rand_q0110.hg,20,71
rand_q0111.hg,8,55
rand_q0112.hg,11,15
rand_q0113.hg,44,44
rand_q0114.hg,49,66
rand_q0115.hg,32,56
rand_q0116.hg,11,65
rand_q0117.hg,44,18
rand_q0118.hg,31,59
rand_q0119.hg,37,36
rand_q0120.hg,15,19
rand_q0121.hg,29,9
rand_q0122.hg,25,29
rand_q0123.hg,21,41
rand_q0124.hg,41,19
rand_q0125.hg,16,11
rand_q0126.hg,9,47
rand_q0127.hg,10,48
rand_q0128.hg,46,5
rand_q0129.hg,18,33
rand_q0130.hg,24,36
rand_q0131.hg,30,17
rand_q0132.hg,21,11
rand_q0133.hg,47,13
rand_q0134.hg,9,68
rand_q0135.hg,7,30
rand_q0136.hg,4,8
rand_q0137.hg,44,12
rand_q0138.hg,26,15
rand_q0139.hg,22,47
rand_q0140.hg,43,43
rand_q0141.hg,42,60
rand_q0142.hg,49,69
rand_q0143.hg,33,44
rand_q0144.hg,39,61
rand_q0145.hg,14,26
rand_q0146.hg,8,43
rand_q0147.hg,9,46
rand_q0148.hg,44,53
rand_q0149.hg,22,84
rand_q0150.hg,29,37
rand_q0151.hg,47,62
rand_q0152.hg,6,21
rand_q0153.hg,45,6
rand_q0154.hg,48,42
rand_q0155.hg,40,21
rand_q0156.hg,37,41
rand_q0157.hg,39,44
rand_q0158.hg,33,5
rand_q0159.hg,24,21
rand_q0160.hg,12,79
rand_q0161.hg,16,65
rand_q0162.hg,29,93
rand_q0163.hg,35,47
rand_q0164.hg,30,31
rand_q0165.hg,22,25
rand_q0166.hg,45,91
rand_q0167.hg,7,37
rand_q0168.hg,13,68
rand_q0169.hg,14,55
rand_q0170.hg,4,37
rand_q0171.hg,46,17
rand_q0172.hg,39,10
rand_q0173.hg,12,43
rand_q0174.hg,27,69
rand_q0175.hg,8,17
rand_q0176.hg,38,38
rand_q0177.hg,3,21
rand_q0178.hg,19,9
rand_q0179.hg,13,77
rand_q0180.hg,12,38
rand_q0181.hg,36,77
rand_q0182.hg,14,40
rand_q0184.hg,48,57
rand_q0185.hg,12,50
rand_q0186.hg,50,30
rand_q0187.hg,41,25
rand_q0188.hg,17,41
rand_q0189.hg,46,41
rand_q0190.hg,20,55
rand_q0191.hg,42,50
rand_q0192.hg,28,93
rand_q0193.hg,39,97
rand_q0194.hg,21,35
rand_q0195.hg,25,58
rand_q0196.hg,36,67
rand_q0197.hg,23,67
rand_q0198.hg,35,77
rand_q0199.hg,29,88
rand_q0200.hg,39,39
rand_q0201.hg,20,55
rand_q0202.hg,39,69
rand_q0203.hg,42,73
rand_q0205.hg,18,27
rand_q0206.hg,30,71
rand_q0207.hg,24,73
rand_q0208.hg,38,65
rand_q0209.hg,8,51
rand_q0210.hg,30,84
rand_q0211.hg,40,59
rand_q0212.hg,7,56
rand_q0213.hg,19,53
rand_q0214.hg,48,41
rand_q0215.hg,47,5
rand_q0216.hg,41,34
rand_q0217.hg,5,10
rand_q0218.hg,29,53
rand_q0219.hg,19,61
rand_q0220.hg,38,77
rand_q0221.hg,32,86
rand_q0222.hg,14,34
rand_q0223.hg,27,68
rand_q0225.hg,35,67
rand_q0226.hg,43,42
rand_q0227.hg,44,47
rand_q0228.hg,4,16
rand_q0230.hg,40,47
rand_q0231.hg,22,13
rand_q0232.hg,14,32
rand_q0233.hg,43,9
rand_q0234.hg,47,5
rand_q0235.hg,38,89
rand_q0236.hg,18,9
rand_q0237.hg,11,42
rand_q0238.hg,6,39
rand_q0240.hg,18,83
rand_q0241.hg,23,81
rand_q0242.hg,23,99
rand_q0243.hg,22,29
rand_q0244.hg,42,12
rand_q0245.hg,47,6
rand_q0246.hg,14,47
rand_q0247.hg,45,11
rand_q0248.hg,29,52
rand_q0249.hg,20,79
rand_q0250.hg,26,76
rand_q0251.hg,20,56
rand_q0252.hg,50,49
rand_q0253.hg,41,55
rand_q0254.hg,27,59
rand_q0255.hg,7,64
rand_q0256.hg,35,70
rand_q0257.hg,48,65
rand_q0258.hg,29,14
rand_q0259.hg,40,93
rand_q0260.hg,41,42
rand_q0261.hg,25,53
rand_q0262.hg,38,90
rand_q0263.hg,29,82
rand_q0264.hg,30,77
rand_q0265.hg,45,22
rand_q0266.hg,10,53
rand_q0267.hg,46,15
rand_q0268.hg,39,32
rand_q0269.hg,49,36
rand_q0270.hg,32,34
rand_q0271.hg,19,64
rand_q0272.hg,37,21
rand_q0273.hg,29,43
rand_q0274.hg,40,47
rand_q0275.hg,3,39
rand_q0276.hg,16,25
rand_q0277.hg,19,84
rand_q0278.hg,20,92
rand_q0279.hg,32,67
rand_q0280.hg,40,75
rand_q0281.hg,4,38
rand_q0282.hg,8,31
rand_q0283.hg,6,49
rand_q0284.hg,49,82
rand_q0285.hg,22,27
rand_q0286.hg,24,27
rand_q0287.hg,27,54
rand_q0288.hg,17,31
rand_q0289.hg,42,72
rand_q0290.hg,36,78
rand_q0291.hg,24,49
rand_q0292.hg,31,5
rand_q0293.hg,34,81
rand_q0294.hg,27,74
rand_q0296.hg,35,22
rand_q0297.hg,39,15
rand_q0298.hg,17,81
rand_q0299.hg,29,53
rand_q0300.hg,29,67
rand_q0301.hg,16,40
rand_q0302.hg,38,17
rand_q0303.hg,7,24
rand_q0305.hg,6,17
rand_q0306.hg,30,70
rand_q0307.hg,42,67
rand_q0308.hg,22,86
rand_q0309.hg,28,94
rand_q0310.hg,14,60
rand_q0311.hg,19,56
rand_q0312.hg,38,68
rand_q0313.hg,3,9
rand_q0314.hg,33,55
rand_q0315.hg,22,29
rand_q0316.hg,29,44
rand_q0317.hg,35,14
rand_q0318.hg,31,35
rand_q0319.hg,34,45
rand_q0320.hg,32,95
rand_q0321.hg,45,35
rand_q0322.hg,31,69
rand_q0323.hg,25,23
rand_q0324.hg,3,11
rand_q0325.hg,22,36
rand_q0326.hg,18,94
rand_q0327.hg,22,60
rand_q0328.hg,40,72
rand_q0329.hg,38,63
rand_q0330.hg,35,73
rand_q0331.hg,48,57
rand_q0332.hg,32,11
rand_q0333.hg,21,77
rand_q0334.hg,22,48
rand_q0335.hg,4,53
rand_q0336.hg,36,14
rand_q0337.hg,14,20
rand_q0338.hg,20,12
rand_q0339.hg,24,27
rand_q0340.hg,23,48
rand_q0341.hg,21,95
rand_q0342.hg,9,63
rand_q0343.hg,34,23
rand_q0344.hg,50,25
rand_q0345.hg,12,15
rand_q0346.hg,34,11
rand_q0347.hg,47,7
rand_q0348.hg,21,57
rand_q0350.hg,14,56
rand_q0351.hg,8,27
rand_q0352.hg,14,13
rand_q0353.hg,38,95
rand_q0354.hg,24,15
rand_q0355.hg,23,59
rand_q0357.hg,31,86
rand_q0358.hg,23,19
rand_q0359.hg,32,16
rand_q0360.hg,43,8
rand_q0361.hg,20,50
rand_q0362.hg,10,9
rand_q0363.hg,35,37
rand_q0364.hg,43,55
rand_q0366.hg,11,30
rand_q0367.hg,22,86
rand_q0368.hg,7,20
rand_q0369.hg,33,90
rand_q0370.hg,7,21
rand_q0371.hg,41,38
rand_q0372.hg,31,55
rand_q0373.hg,11,74
rand_q0374.hg,47,55
rand_q0375.hg,42,43
rand_q0376.hg,26,72
rand_q0377.hg,11,73
rand_q0378.hg,7,49
rand_q0380.hg,50,56
rand_q0381.hg,43,80
rand_q0383.hg,9,24
rand_q0384.hg,38,75
rand_q0385.hg,31,6
rand_q0386.hg,12,21
rand_q0387.hg,14,67
rand_q0388.hg,3,16
rand_q0389.hg,12,27
rand_q0390.hg,38,33
rand_q0391.hg,24,92
rand_q0392.hg,7,13
rand_q0394.hg,19,67
rand_q0395.hg,34,39
rand_q0396.hg,26,33
rand_q0397.hg,15,55
rand_q0398.hg,33,86
rand_q0399.hg,42,64
rand_q0400.hg,34,16
rand_q0401.hg,44,54
rand_q0402.hg,19,31
rand_q0403.hg,8,55
rand_q0404.hg,27,24
rand_q0405.hg,25,56
rand_q0406.hg,30,32
rand_q0407.hg,5,42
rand_q0408.hg,8,35
rand_q0409.hg,44,39
rand_q0410.hg,43,21
rand_q0411.hg,16,5
rand_q0412.hg,18,6
rand_q0413.hg,46,23
rand_q0414.hg,33,72
rand_q0416.hg,19,17
rand_q0417.hg,5,6
rand_q0418.hg,6,53
rand_q0419.hg,25,76
rand_q0420.hg,39,68
rand_q0421.hg,39,5
rand_q0422.hg,11,86
rand_q0423.hg,27,39
rand_q0424.hg,39,22
rand_q0425.hg,17,74
rand_q0426.hg,26,74
rand_q0427.hg,41,74
rand_q0428.hg,42,5
rand_q0430.hg,20,59
rand_q0431.hg,11,28
rand_q0432.hg,49,90
rand_q0433.hg,25,43
rand_q0434.hg,3,11
rand_q0435.hg,3,12
rand_q0436.hg,22,21
rand_q0437.hg,44,44
rand_q0438.hg,17,90
rand_q0439.hg,17,37
rand_q0440.hg,26,65
rand_q0441.hg,27,31
rand_q0442.hg,43,24
rand_q0443.hg,31,17
rand_q0444.hg,49,27
rand_q0446.hg,30,22
rand_q0447.hg,14,16
rand_q0448.hg,19,62
rand_q0449.hg,5,10
rand_q0450.hg,36,82
rand_q0451.hg,22,20
rand_q0452.hg,24,38
rand_q0453.hg,13,62
rand_q0454.hg,35,54
rand_q0455.hg,3,30
rand_q0456.hg,24,56
rand_q0457.hg,7,24
rand_q0458.hg,42,74
rand_q0459.hg,35,57
rand_q0460.hg,22,33
rand_q0461.hg,32,40
rand_q0462.hg,49,17
rand_q0463.hg,5,12
rand_q0464.hg,32,52
rand_q0465.hg,5,17
rand_q0466.hg,4,24
rand_q0467.hg,4,24
rand_q0468.hg,45,81
rand_q0469.hg,15,5
rand_q0470.hg,20,75
rand_q0471.hg,42,65
rand_q0473.hg,20,68
rand_q0474.hg,18,63
rand_q0475.hg,7,28
rand_q0476.hg,10,17
rand_q0477.hg,31,78
rand_q0478.hg,33,82
rand_q0479.hg,9,54
rand_q0480.hg,48,91
rand_q0481.hg,9,79
rand_q0482.hg,31,63
rand_q0483.hg,47,40
rand_q0484.hg,19,50
rand_q0485.hg,41,90
rand_q0486.hg,40,29
rand_q0487.hg,30,43
rand_q0488.hg,39,65
rand_q0489.hg,14,45
rand_q0490.hg,48,62
rand_q0491.hg,29,51
rand_q0492.hg,43,15
rand_q0493.hg,5,60
rand_q0494.hg,50,12
rand_q0495.hg,37,79
rand_q0496.hg,43,12
rand_q0497.hg,45,43
rand_q0498.hg,34,85
rand_q0499.hg,40,13
rand_q0500.hg,43,38
s208.hg,104,115
s27.hg,13,17
s298.hg,133,136
s344.hg,175,184
s349.hg,176,185
s382.hg,179,182
s400.hg,183,186
s444.hg,202,205
sqlshare_q1002.hg,3,2
sqlshare_q10051.hg,3,5
sqlshare_q10053.hg,4,7
sqlshare_q10056.hg,6,9
sqlshare_q10062.hg,7,11
sqlshare_q10063.hg,9,13
sqlshare_q10064.hg,10,14
sqlshare_q10065.hg,11,15
sqlshare_q10066.hg,15,16
sqlshare_q10067.hg,16,17
sqlshare_q10096.hg,5,16
sqlshare_q10130.hg,3,15
sqlshare_q10473.hg,3,4
sqlshare_q10534.hg,3,8
sqlshare_q10536.hg,4,9
sqlshare_q10746.hg,3,1
sqlshare_q10747.hg,8,1
sqlshare_q11089.hg,3,5
sqlshare_q1197.hg,3,28
sqlshare_q2275.hg,4,3
sqlshare_q2295.hg,4,20
sqlshare_q2313.hg,3,20
sqlshare_q2380.hg,3,17
sqlshare_q2491.hg,4,13
sqlshare_q2495.hg,3,10
sqlshare_q2496.hg,3,8
sqlshare_q2547.hg,3,9
sqlshare_q2548.hg,3,8
sqlshare_q2557.hg,3,9
sqlshare_q2562.hg,4,12
sqlshare_q2563.hg,5,15
sqlshare_q2565.hg,6,18
sqlshare_q2627.hg,4,9
sqlshare_q2630.hg,3,7
sqlshare_q2635.hg,4,11
sqlshare_q2636.hg,3,7
sqlshare_q2693.hg,4,9
sqlshare_q2702.hg,4,11
sqlshare_q2714.hg,3,9
sqlshare_q2715.hg,3,10
sqlshare_q2717.hg,4,11
sqlshare_q2721.hg,3,9
sqlshare_q2888.hg,3,1
sqlshare_q2891.hg,3,3
sqlshare_q3365.hg,3,3
sqlshare_q3371.hg,25,25
sqlshare_q3425.hg,4,7
sqlshare_q3426.hg,49,97
sqlshare_q3586.hg,49,97
sqlshare_q3587.hg,49,95
sqlshare_q3594.hg,3,162
sqlshare_q3598.hg,4,7
sqlshare_q3599.hg,4,7
sqlshare_q3605.hg,3,3
sqlshare_q3608.hg,4,20
sqlshare_q3610.hg,4,3
sqlshare_q3611.hg,4,7
sqlshare_q3612.hg,4,7
sqlshare_q3613.hg,4,7
sqlshare_q3614.hg,4,7
sqlshare_q3615.hg,4,7
sqlshare_q3616.hg,4,7
sqlshare_q3617.hg,4,5
sqlshare_q3618.hg,4,7
sqlshare_q3619.hg,4,7
sqlshare_q3620.hg,4,7
sqlshare_q3621.hg,4,7
sqlshare_q3622.hg,4,7
sqlshare_q3623.hg,4,7
sqlshare_q3624.hg,4,7
sqlshare_q3655.hg,18,17
sqlshare_q3658.hg,3,5
sqlshare_q3660.hg,5,9
sqlshare_q3661.hg,6,11
sqlshare_q3662.hg,7,13
sqlshare_q3663.hg,8,15
sqlshare_q3664.hg,9,17
sqlshare_q3665.hg,10,19
sqlshare_q3666.hg,11,21
sqlshare_q3667.hg,12,23
sqlshare_q3668.hg,13,25
sqlshare_q3669.hg,14,27
sqlshare_q3670.hg,15,29
sqlshare_q3671.hg,16,31
sqlshare_q3672.hg,17,33
sqlshare_q3673.hg,18,35
sqlshare_q3674.hg,19,37
sqlshare_q3675.hg,20,39
sqlshare_q3676.hg,21,41
sqlshare_q3677.hg,22,43
sqlshare_q3678.hg,23,45
sqlshare_q3679.hg,24,47
sqlshare_q3680.hg,25,49
sqlshare_q3681.hg,26,51
sqlshare_q3682.hg,27,51
sqlshare_q3684.hg,4,7
sqlshare_q3685.hg,49,97
sqlshare_q3694.hg,18,34
sqlshare_q3741.hg,18,34
sqlshare_q3747.hg,3,19
sqlshare_q3755.hg,3,99
sqlshare_q3808.hg,4,20
sqlshare_q3810.hg,4,3
sqlshare_q3822.hg,3,12
sqlshare_q3823.hg,3,15
sqlshare_q3833.hg,4,4
sqlshare_q3838.hg,4,4
sqlshare_q3843.hg,4,3
sqlshare_q3943.hg,50,55
sqlshare_q3965.hg,4,13
sqlshare_q3983.hg,16,21
sqlshare_q4009.hg,3,17
sqlshare_q4028.hg,3,9
sqlshare_q4034.hg,3,8
sqlshare_q4040.hg,3,8
sqlshare_q4046.hg,4,46
sqlshare_q4052.hg,5,60
sqlshare_q4070.hg,4,40
sqlshare_q4071.hg,4,81
sqlshare_q4083.hg,4,19
sqlshare_q4084.hg,3,15
sqlshare_q4214.hg,4,8
sqlshare_q4215.hg,5,10
sqlshare_q4216.hg,6,12
sqlshare_q4217.hg,59,118
sqlshare_q4221.hg,60,119
sqlshare_q4222.hg,61,121
sqlshare_q4290.hg,47,157
sqlshare_q4297.hg,7,22
sqlshare_q4352.hg,7,25
sqlshare_q4362.hg,13,55
sqlshare_q4371.hg,3,9
sqlshare_q4374.hg,13,55
sqlshare_q4444.hg,83,165
sqlshare_q4446.hg,84,167
sqlshare_q4514.hg,24,93
sqlshare_q4578.hg,55,109
sqlshare_q4579.hg,56,110
sqlshare_q4606.hg,9,76
sqlshare_q4654.hg,3,55
sqlshare_q4657.hg,23,135
sqlshare_q4663.hg,35,183
sqlshare_q4757.hg,83,165
sqlshare_q4761.hg,11,21
sqlshare_q4762.hg,11,21
sqlshare_q4763.hg,11,21
sqlshare_q4764.hg,11,21
sqlshare_q4765.hg,11,21
sqlshare_q4772.hg,11,21
sqlshare_q4773.hg,11,21
sqlshare_q4774.hg,13,25
sqlshare_q4829.hg,6,6
sqlshare_q4883.hg,3,1
sqlshare_q4884.hg,3,2
sqlshare_q4887.hg,4,2
sqlshare_q4902.hg,3,2
sqlshare_q5176.hg,3,17
sqlshare_q5177.hg,3,5
sqlshare_q5230.hg,3,11
sqlshare_q5273.hg,3,15
sqlshare_q5275.hg,4,16
sqlshare_q5277.hg,5,25
sqlshare_q5466.hg,3,26
sqlshare_q547.hg,3,3
sqlshare_q5631.hg,3,7
sqlshare_q588.hg,3,2
sqlshare_q5978.hg,3,20
sqlshare_q6031.hg,3,15
sqlshare_q6032.hg,7,43
sqlshare_q6034.hg,4,22
sqlshare_q6036.hg,7,38
sqlshare_q6104.hg,3,15
sqlshare_q6105.hg,4,19
sqlshare_q6106.hg,4,23
sqlshare_q6107.hg,4,22
sqlshare_q6145.hg,4,8
sqlshare_q6195.hg,3,20
sqlshare_q6239.hg,3,31
sqlshare_q6250.hg,4,25
sqlshare_q6251.hg,6,37
sqlshare_q6305.hg,3,7
sqlshare_q6323.hg,3,4
sqlshare_q6330.hg,3,5
sqlshare_q6331.hg,3,4
sqlshare_q6342.hg,3,13
sqlshare_q6351.hg,3,22
sqlshare_q643.hg,3,12
sqlshare_q6437.hg,4,18
sqlshare_q6440.hg,3,18
sqlshare_q6507.hg,3,18
sqlshare_q6522.hg,4,15
sqlshare_q6544.hg,4,18
sqlshare_q6546.hg,3,18
sqlshare_q6556.hg,3,17
sqlshare_q6562.hg,3,36
sqlshare_q6905.hg,2,2
sqlshare_q6952.hg,4,29
sqlshare_q7026.hg,2,9
sqlshare_q7213.hg,3,2
sqlshare_q741.hg,3,2
sqlshare_q8567.hg,3,60
sqlshare_q8666.hg,3,51
sqlshare_q8668.hg,3,58
sqlshare_q8676.hg,4,72
sqlshare_q8677.hg,4,71
sqlshare_q8678.hg,3,35
sqlshare_q8680.hg,4,70
sqlshare_q8682.hg,3,46
sqlshare_q8683.hg,3,74
sqlshare_q8685.hg,4,91
sqlshare_q8687.hg,4,55
sqlshare_q8714.hg,3,67
sqlshare_q8733.hg,3,56
sqlshare_q8734.hg,4,73
sqlshare_q8735.hg,5,97
sqlshare_q8773.hg,5,97
sqlshare_q8821.hg,3,13
sqlshare_q8863.hg,3,11
sqlshare_q8872.hg,3,34
sqlshare_q8874.hg,3,33
sqlshare_q8875.hg,3,27
sqlshare_q9862.hg,3,14
sqlshare_q9863.hg,3,13
sqlshare_q9879.hg,3,13
sqlshare_q9880.hg,3,13
sqlshare_q9881.hg,3,14
sqlshare_q9884.hg,3,14
sqlshare_q9886.hg,3,14
sqlshare_q9889.hg,3,14
sqlshare_q9891.hg,3,13
sqlshare_q9906.hg,2,4
sqlshare_v143.hg,2,77
sqlshare_v147.hg,2,22
sqlshare_v148.hg,2,22
sqlshare_v149.hg,2,61
sqlshare_v157.hg,2,38
sqlshare_v170.hg,2,59
sqlshare_v185.hg,2,60
sqlshare_v192.hg,2,52
sqlshare_v201.hg,2,77
sqlshare_v207.hg,2,60
sqlshare_v212.hg,2,78
sqlshare_v218.hg,2,76
sqlshare_v2194.hg,2,4
sqlshare_v221.hg,2,52
sqlshare_v225.hg,2,58
sqlshare_v229.hg,2,59
sqlshare_v2362.hg,4,26
sqlshare_v2379.hg,7,12
sqlshare_v2403.hg,3,6
sqlshare_v246.hg,2,59
sqlshare_v2522.hg,2,21
sqlshare_v2523.hg,2,6
sqlshare_v256.hg,2,59
sqlshare_v264.hg,2,58
sqlshare_v274.hg,2,58
sqlshare_v2972.hg,2,22
sqlshare_v2974.hg,2,50
sqlshare_v2980.hg,2,8
sqlshare_v2982.hg,3,14
sqlshare_v3006.hg,4,77
sqlshare_v3009.hg,2,7
sqlshare_v3023.hg,5,103
sqlshare_v3025.hg,2,32
sqlshare_v3026.hg,2,4
sqlshare_v3028.hg,2,14
sqlshare_v3049.hg,2,5
sqlshare_v3050.hg,3,11
sqlshare_v3066.hg,2,23
sqlshare_v3321.hg,3,14
sqlshare_v3346.hg,2,17
sqlshare_v3553.hg,3,31
sqlshare_v3555.hg,3,23
sqlshare_v3556.hg,3,27
sqlshare_v3679.hg,2,30
sqlshare_v3688.hg,3,6
sqlshare_v3704.hg,2,43
sqlshare_v3706.hg,3,35
sqlshare_v3710.hg,2,30
sqlshare_v3719.hg,3,10
sqlshare_v3726.hg,2,34
sqlshare_v3757.hg,3,6
sqlshare_v378.hg,2,4
sqlshare_v3900.hg,5,31
sqlshare_v3910.hg,6,7
sqlshare_v3914.hg,4,5
sqlshare_v3938.hg,6,11
sqlshare_v3939.hg,4,5
sqlshare_v488.hg,2,17
sqlshare_v492.hg,2,21
tpcds10_0.hg,3,38
tpcds10a_1.hg,2,61
tpcds10a_2.hg,2,61
tpcds11_0.hg,4,37
tpcds12_0.hg,3,82
tpcds13_0.hg,6,105
tpcds14_0.hg,1,6
tpcds14_1.hg,3,71
tpcds14_10.hg,2,50
tpcds14_11.hg,2,61
tpcds14_12.hg,2,61
tpcds14_13.hg,3,71
tpcds14_14.hg,3,82
tpcds14_15.hg,3,82
tpcds14_2.hg,3,82
tpcds14_28.hg,6,139
tpcds14_29.hg,2,22
tpcds14_3.hg,3,82
tpcds14_30.hg,1,28
tpcds14_31.hg,1,2
tpcds14_4.hg,2,22
tpcds14a_0.hg,1,6
tpcds14a_1.hg,1,6
tpcds14a_141.hg,6,139
tpcds14a_2.hg,1,6
tpcds14a_3.hg,1,6
tpcds14a_4.hg,1,6
tpcds14a_5.hg,1,6
tpcds15_0.hg,4,90
tpcds16_0.hg,4,103
tpcds17_0.hg,8,202
tpcds18_0.hg,7,127
tpcds18a_0.hg,1,11
tpcds18a_1.hg,7,127
tpcds18a_2.hg,7,127
tpcds18a_3.hg,7,127
tpcds18a_4.hg,7,127
tpcds18a_5.hg,7,127
tpcds19_0.hg,6,128
tpcds1_0.hg,4,92
tpcds20_0.hg,3,82
tpcds21_0.hg,4,65
tpcds22_0.hg,3,52
tpcds22a_0.hg,1,5
tpcds22a_1.hg,4,65
tpcds22a_2.hg,4,65
tpcds22a_3.hg,4,65
tpcds22a_4.hg,4,65
tpcds22a_5.hg,4,65
tpcds23_0.hg,1,1
tpcds23_1.hg,2,61
tpcds23_10.hg,3,78
tpcds23_11.hg,3,78
tpcds23_12.hg,3,71
tpcds23_13.hg,2,40
tpcds23_16.hg,3,69
tpcds23_2.hg,2,61
tpcds23_7.hg,3,69
tpcds23_9.hg,1,3
tpcds24_0.hg,6,118
tpcds24_1.hg,6,118
tpcds25_0.hg,8,202
tpcds26_0.hg,5,108
tpcds27_0.hg,5,107
tpcds27a_0.hg,1,7
tpcds27a_1.hg,5,107
tpcds27a_2.hg,5,107
tpcds27a_3.hg,5,107
tpcds28_0.hg,6,138
tpcds29_0.hg,8,202
tpcds2_0.hg,6,114
tpcds2_1.hg,1,34
tpcds2_2.hg,1,34
tpcds30_0.hg,5,92
tpcds31_0.hg,18,400
tpcds32_0.hg,3,82
tpcds33_0.hg,1,2
tpcds33_1.hg,4,83
tpcds33_2.hg,4,94
tpcds33_3.hg,4,94
tpcds33_4.hg,1,22
tpcds34_0.hg,5,99
tpcds35_0.hg,3,38
tpcds35a_1.hg,2,61
tpcds35a_2.hg,2,61
tpcds36_0.hg,4,99
tpcds36a_0.hg,1,6
tpcds36a_1.hg,4,99
tpcds36a_2.hg,4,99
tpcds36a_3.hg,4,99
tpcds37_0.hg,4,85
tpcds38_0.hg,1,3
tpcds38_1.hg,3,67
tpcds38_2.hg,3,78
tpcds38_3.hg,3,78
tpcds39_0.hg,8,134
tpcds3_0.hg,3,71
tpcds40_0.hg,5,120
tpcds41_0.hg,1,22
tpcds42_0.hg,3,71
tpcds43_0.hg,3,78
tpcds44_0.hg,4,87
tpcds44_1.hg,1,23
tpcds45_0.hg,5,111
tpcds45_1.hg,1,22
tpcds46_0.hg,7,123
tpcds47_0.hg,12,298
tpcds48_0.hg,5,100
tpcds49_0.hg,1,5
tpcds49_1.hg,3,86
tpcds49_2.hg,3,89
tpcds49_3.hg,3,71
tpcds4_0.hg,6,55
tpcds50_0.hg,5,122
tpcds51_0.hg,4,113
tpcds51a_0.hg,16,451
tpcds52_0.hg,3,71
tpcds53_0.hg,4,99
tpcds54_0.hg,8,164
tpcds54_1.hg,1,28
tpcds54_2.hg,1,28
tpcds54_3.hg,1,34
tpcds54_4.hg,1,34
tpcds55_0.hg,3,71
tpcds56_0.hg,1,2
tpcds56_1.hg,4,83
tpcds56_2.hg,4,94
tpcds56_3.hg,4,94
tpcds57_0.hg,12,339
tpcds58_0.hg,9,233
tpcds58_1.hg,1,28
tpcds59_0.hg,8,211
tpcds5_0.hg,1,5
tpcds5_1.hg,3,61
tpcds5_2.hg,3,41
tpcds5_3.hg,3,58
tpcds5_4.hg,1,34
tpcds5_5.hg,2,56
tpcds5_6.hg,1,34
tpcds5_7.hg,1,27
tpcds5_8.hg,1,23
tpcds5_9.hg,1,20
tpcds5a_0.hg,1,5
tpcds5a_1.hg,1,5
tpcds5a_2.hg,1,5
tpcds5a_3.hg,1,5
tpcds61_0.hg,13,274
tpcds62_0.hg,5,104
tpcds63_0.hg,4,99
tpcds64_0.hg,38,633
tpcds65_0.hg,6,149
tpcds66_0.hg,1,32
tpcds66_1.hg,5,88
tpcds66_2.hg,5,88
tpcds67_0.hg,4,102
tpcds67a_0.hg,1,9
tpcds67a_1.hg,4,99
tpcds67a_2.hg,4,99
tpcds67a_3.hg,4,99
tpcds67a_4.hg,4,99
tpcds67a_5.hg,4,99
tpcds67a_6.hg,4,99
tpcds67a_7.hg,4,99
tpcds67a_8.hg,4,99
tpcds67a_9.hg,4,99
tpcds68_0.hg,7,123
tpcds69_0.hg,3,38
tpcds6_0.hg,5,100
tpcds6_1.hg,1,28
tpcds70_0.hg,3,78
tpcds70_1.hg,3,78
tpcds70a_0.hg,1,6
tpcds70a_1.hg,3,78
tpcds70a_2.hg,3,78
tpcds70a_3.hg,3,78
tpcds70a_4.hg,3,78
tpcds71_0.hg,3,34
tpcds71_1.hg,2,61
tpcds71_2.hg,2,61
tpcds71_3.hg,2,50
tpcds72_0.hg,11,206
tpcds73_0.hg,5,99
tpcds74_0.hg,4,21
tpcds75_0.hg,2,10
tpcds76_0.hg,1,6
tpcds76_1.hg,3,71
tpcds76_2.hg,3,82
tpcds76_3.hg,3,82
tpcds77_1.hg,6,152
tpcds77_2.hg,4,115
tpcds77_3.hg,6,137
tpcds77a_0.hg,1,5
tpcds77a_2.hg,1,5
tpcds77a_3.hg,1,5
tpcds78_0.hg,9,231
tpcds79_0.hg,5,99
tpcds7_0.hg,5,97
tpcds80_1.hg,6,135
tpcds80_2.hg,6,133
tpcds80_3.hg,6,147
tpcds81_0.hg,5,95
tpcds82_0.hg,4,74
tpcds83_0.hg,9,213
tpcds84_0.hg,6,63
tpcds85_0.hg,8,126
tpcds86_0.hg,3,82
tpcds86a_0.hg,1,6
tpcds86a_1.hg,3,82
tpcds86a_2.hg,3,82
tpcds86a_3.hg,3,82
tpcds87_0.hg,1,3
tpcds88_0.hg,32,512
tpcds89_0.hg,4,99
tpcds8_0.hg,4,79
tpcds8_1.hg,1,13
tpcds8_2.hg,2,30
tpcds90_0.hg,8,120
tpcds91_0.hg,7,125
tpcds92_0.hg,3,82
tpcds93_0.hg,3,43
tpcds94_0.hg,4,98
tpcds95_1.hg,2,67
tpcds95_2.hg,3,90
tpcds96_0.hg,4,64
tpcds97_0.hg,4,109
tpcds98_0.hg,3,71
tpcds99_0.hg,5,109
tpcds9_0.hg,1,3
tpch10_0.hg,4,34
tpch11_0.hg,3,14
tpch11_1.hg,3,14
tpch12_0.hg,2,24
tpch13_0.hg,2,16
tpch14_0.hg,2,24
tpch15_0.hg,2,22
tpch15_1.hg,1,16
tpch16_0.hg,2,13
tpch16_1.hg,1,7
tpch17_0.hg,2,24
tpch18_0.hg,3,31
tpch18_1.hg,1,16
tpch19_0.hg,2,25
tpch1_0.hg,1,16
tpch20_0.hg,2,10
tpch20_1.hg,1,5
tpch20_2.hg,1,9
tpch21_0.hg,4,33
tpch22_0.hg,1,8
tpch22_1.hg,1,8
tpch2_0.hg,5,24
tpch3_0.hg,3,31
tpch4_0.hg,1,9
tpch5_0.hg,6,41
tpch6_0.hg,1,16
tpch7_0.hg,6,43
tpch8_0.hg,8,53
tpch9_0.hg,6,44
uf20-01.hg,91,20
uf20-099.hg,91,20
wiki_1000.dtl,6,4
wiki_100000.dtl,8,7
wiki_100013.dtl,6,7
wiki_100058.dtl,5,6
wiki_100074.dtl,5,6
wiki_100088.dtl,11,8
wiki_1001.dtl,7,8
wiki_1002.dtl,13,8
wiki_1004.dtl,14,10
wiki_1005.dtl,8,5
wiki_1006.dtl,11,9
wiki_1007.dtl,5,5
wiki_1008.dtl,8,8
wiki_100881.dtl,15,10
wiki_1009.dtl,9,5
wiki_101.dtl,8,9
wiki_1011.dtl,7,5
wiki_1012.dtl,7,7
wiki_1013.dtl,5,7
wiki_1014.dtl,10,10
wiki_1015.dtl,9,6
wiki_1016.dtl,14,13
wiki_102.dtl,5,4
wiki_1023.dtl,5,6
wiki_1024.dtl,12,8
wiki_1028.dtl,12,7
wiki_1029.dtl,11,7
wiki_1031.dtl,7,7
wiki_1032.dtl,7,7
wiki_1033.dtl,7,8
wiki_1036.dtl,6,6
wiki_1037.dtl,12,8
wiki_1039.dtl,8,7
wiki_104.dtl,11,8
wiki_1042.dtl,15,8
wiki_1044.dtl,5,5
wiki_1048.dtl,9,4
wiki_1049.dtl,10,7
wiki_1051.dtl,10,8
wiki_105267.dtl,9,6
wiki_1053.dtl,7,7
wiki_1054.dtl,6,6
wiki_1056.dtl,10,7
wiki_1059.dtl,8,6
wiki_106.dtl,11,8
wiki_1060.dtl,6,6
wiki_1062.dtl,8,7
wiki_1064.dtl,5,6
wiki_1066.dtl,8,6
wiki_1067.dtl,8,9
wiki_1068.dtl,5,5
wiki_107.dtl,6,4
wiki_1070.dtl,12,7
wiki_1071.dtl,5,6
wiki_1074.dtl,7,8
wiki_1076.dtl,15,8
wiki_1077.dtl,7,7
wiki_1080.dtl,9,9
wiki_1081.dtl,11,8
wiki_1082.dtl,8,7
wiki_1087.dtl,10,8
wiki_1088.dtl,7,7
wiki_109.dtl,12,7
wiki_1090.dtl,15,10
wiki_1092.dtl,16,10
wiki_1094.dtl,7,5
wiki_1097.dtl,5,4
wiki_1098.dtl,11,9
wiki_11.dtl,6,7
wiki_1105.dtl,6,7
wiki_111.dtl,6,4
wiki_1110.dtl,4,4
wiki_1111.dtl,5,5
wiki_1112.dtl,10,6
wiki_1114.dtl,17,8
wiki_1115.dtl,5,4
wiki_1120.dtl,4,5
wiki_1121.dtl,10,8
wiki_1122.dtl,17,8
wiki_1123.dtl,11,7
wiki_1124.dtl,5,4
wiki_1125.dtl,8,5
wiki_1129.dtl,9,6
wiki_113.dtl,8,6
wiki_1130.dtl,6,4
wiki_1132.dtl,9,6
wiki_1133.dtl,9,6
wiki_1134.dtl,9,8
wiki_1135.dtl,6,4
wiki_1136.dtl,17,10
wiki_1137.dtl,9,6
wiki_1139.dtl,19,12
wiki_1146.dtl,8,6
wiki_1149.dtl,8,7
wiki_115.dtl,6,7
wiki_115045.dtl,16,9
wiki_1151.dtl,8,7
wiki_1154.dtl,10,8
wiki_1155.dtl,7,7
wiki_1156.dtl,9,7
wiki_1159.dtl,17,15
wiki_1163.dtl,5,4
wiki_1165.dtl,6,6
wiki_1169.dtl,9,6
wiki_1170.dtl,11,7
wiki_1172.dtl,5,6
wiki_1174.dtl,11,7
wiki_1175.dtl,6,5
wiki_121.dtl,8,9
wiki_12519.dtl,7,7
wiki_125700.dtl,12,7
wiki_126.dtl,12,8
wiki_129.dtl,9,8
wiki_133.dtl,7,6
wiki_134.dtl,14,9
wiki_136430.dtl,8,8
wiki_140.dtl,14,8
wiki_142.dtl,3,3
wiki_144.dtl,4,3
wiki_145521.dtl,13,8
wiki_146.dtl,8,6
wiki_147.dtl,7,7
wiki_148876.dtl,14,8
wiki_15.dtl,11,8
wiki_151.dtl,14,10
wiki_156.dtl,12,8
wiki_157.dtl,9,9
wiki_160.dtl,6,5
wiki_17.dtl,3,4
wiki_179594.dtl,10,7
wiki_18.dtl,6,6
wiki_180.dtl,9,7
wiki_182.dtl,7,5
wiki_184.dtl,19,8
wiki_186.dtl,5,3
wiki_190.dtl,6,4
wiki_192.dtl,9,6
wiki_19320.dtl,7,6
wiki_195.dtl,11,8
wiki_198.dtl,8,6
wiki_201.dtl,5,4
wiki_204.dtl,9,6
wiki_206.dtl,5,3
wiki_206427.dtl,7,6
wiki_207.dtl,15,7
wiki_207186.dtl,13,9
wiki_209.dtl,11,7
wiki_210.dtl,9,6
wiki_214.dtl,7,6
wiki_215.dtl,6,5
wiki_217.dtl,8,8
wiki_218.dtl,5,6
wiki_22.dtl,13,8
wiki_221.dtl,12,4
wiki_224.dtl,5,7
wiki_224030.dtl,13,8
wiki_229.dtl,10,7
wiki_23.dtl,5,4
wiki_230.dtl,6,6
wiki_234.dtl,6,4
wiki_235.dtl,14,8
wiki_238.dtl,10,9
wiki_24.dtl,13,8
wiki_240.dtl,8,10
wiki_241.dtl,11,7
wiki_243.dtl,10,8
wiki_252.dtl,4,5
wiki_254.dtl,4,4
wiki_256.dtl,10,8
wiki_257.dtl,6,5
wiki_260.dtl,7,5
wiki_264.dtl,5,6
wiki_270.dtl,14,9
wiki_271.dtl,12,10
wiki_273.dtl,4,4
wiki_273526.dtl,11,8
wiki_273527.dtl,8,5
wiki_273530.dtl,8,9
wiki_273531.dtl,6,6
wiki_273532.dtl,13,9
wiki_273533.dtl,7,4
wiki_273534.dtl,8,8
wiki_273536.dtl,6,7
wiki_273537.dtl,9,6
wiki_273538.dtl,7,8
wiki_273539.dtl,4,4
wiki_273540.dtl,10,8
wiki_273541.dtl,11,7
wiki_273542.dtl,8,9
wiki_273543.dtl,8,5
wiki_273544.dtl,19,10
wiki_273546.dtl,5,4
wiki_273547.dtl,12,12
wiki_273548.dtl,7,8
wiki_273551.dtl,16,10
wiki_273552.dtl,6,6
wiki_273553.dtl,7,6
wiki_273554.dtl,12,9
wiki_273556.dtl,9,9
wiki_273558.dtl,6,4
wiki_273563.dtl,12,9
wiki_273566.dtl,8,8
wiki_273567.dtl,11,12
wiki_273571.dtl,8,6
wiki_273572.dtl,9,7
wiki_273573.dtl,12,9
wiki_273574.dtl,8,9
wiki_273585.dtl,19,14
wiki_273587.dtl,6,4
wiki_273588.dtl,15,10
wiki_273589.dtl,9,7
wiki_273590.dtl,7,5
wiki_273591.dtl,9,9
wiki_273698.dtl,14,10
wiki_273718.dtl,19,13
wiki_274.dtl,10,8
wiki_276.dtl,11,10
wiki_284.dtl,11,8
wiki_286.dtl,7,6
wiki_289.dtl,5,4
wiki_297.dtl,17,8
wiki_30.dtl,7,5
wiki_301.dtl,16,10
wiki_302.dtl,7,6
wiki_305.dtl,7,8
wiki_308.dtl,8,7
wiki_319.dtl,6,7
wiki_320.dtl,6,7
wiki_326.dtl,15,14
wiki_333.dtl,5,7
wiki_341.dtl,13,8
wiki_347.dtl,10,6
wiki_360.dtl,10,10
wiki_374.dtl,5,5
wiki_375.dtl,7,7
wiki_387.dtl,6,6
wiki_388.dtl,15,8
wiki_399.dtl,8,6
wiki_40.dtl,7,6
wiki_402.dtl,7,6
wiki_42.dtl,7,5
wiki_420.dtl,5,4
wiki_421.dtl,5,6
wiki_430.dtl,10,8
wiki_438.dtl,6,5
wiki_445.dtl,14,8
wiki_451.dtl,9,6
wiki_453.dtl,6,6
wiki_455.dtl,11,5
wiki_456.dtl,3,3
wiki_457.dtl,17,8
wiki_459.dtl,10,7
wiki_464.dtl,18,12
wiki_467.dtl,14,8
wiki_469.dtl,17,8
wiki_47.dtl,12,8
wiki_470.dtl,16,10
wiki_475.dtl,9,8
wiki_478.dtl,7,6
wiki_482.dtl,11,7
wiki_485.dtl,20,8
wiki_487.dtl,6,7
wiki_488.dtl,6,5
wiki_491.dtl,9,6
wiki_495.dtl,16,10
wiki_509.dtl,6,6
wiki_510.dtl,3,3
wiki_511.dtl,6,4
wiki_515.dtl,4,3
wiki_518.dtl,14,8
wiki_521.dtl,6,6
wiki_522.dtl,18,8
wiki_526.dtl,7,6
wiki_527.dtl,7,8
wiki_530.dtl,3,5
wiki_532.dtl,17,8
wiki_535.dtl,14,8
wiki_538.dtl,8,4
wiki_543.dtl,7,6
wiki_559.dtl,7,5
wiki_56.dtl,8,4
wiki_567.dtl,9,8
wiki_568.dtl,6,5
wiki_584.dtl,6,7
wiki_58438.dtl,12,9
wiki_592.dtl,13,13
wiki_593.dtl,8,4
wiki_60158.dtl,13,9
wiki_612.dtl,7,8
wiki_615.dtl,6,7
wiki_616.dtl,7,5
wiki_618.dtl,5,5
wiki_622.dtl,8,7
wiki_623.dtl,7,7
wiki_640.dtl,6,7
wiki_644.dtl,6,5
wiki_648.dtl,6,7
wiki_660.dtl,6,5
wiki_664.dtl,8,5
wiki_665.dtl,17,11
wiki_670.dtl,14,7
wiki_673.dtl,11,7
wiki_68.dtl,12,5
wiki_682.dtl,11,8
wiki_686.dtl,13,8
wiki_699.dtl,6,4
wiki_702.dtl,9,6
wiki_708.dtl,8,8
wiki_715.dtl,3,5
wiki_720.dtl,17,8
wiki_722.dtl,14,7
wiki_734.dtl,4,4
wiki_739.dtl,16,8
wiki_744.dtl,9,6
wiki_763.dtl,9,7
wiki_770.dtl,13,8
wiki_774.dtl,6,5
wiki_781.dtl,17,8
wiki_783.dtl,10,7
wiki_792.dtl,11,8
wiki_793.dtl,6,6
wiki_795.dtl,7,5
wiki_798.dtl,8,8
wiki_817.dtl,9,6
wiki_819.dtl,7,7
wiki_833.dtl,7,5
wiki_840.dtl,9,7
wiki_842.dtl,18,8
wiki_846.dtl,15,7
wiki_851.dtl,5,6
wiki_852.dtl,6,7
wiki_855.dtl,15,8
wiki_864.dtl,14,8
wiki_868.dtl,7,8
wiki_869.dtl,13,13
wiki_885.dtl,8,8
wiki_89.dtl,11,9
wiki_898.dtl,9,8
wiki_902.dtl,12,7
wiki_915.dtl,13,11
wiki_925.dtl,15,9
wiki_930.dtl,15,9
wiki_933.dtl,7,7
wiki_941.dtl,21,16
wiki_944.dtl,5,7
wiki_945.dtl,8,5
wiki_949.dtl,14,13
wiki_954.dtl,7,6
wiki_962.dtl,12,7
wiki_976.dtl,6,6
wiki_98.dtl,11,7
wiki_987.dtl,5,6
wiki_988.dtl,14,8
wiki_989.dtl,14,11


==> data/solved_newdetk.csv <==
graph,edges,vertices
1.dtl,13,10
10.dtl,7,5
11.dtl,7,5
12.dtl,6,6
13.dtl,5,10
14.dtl,6,8
15.dtl,5,5
16.dtl,15,19
17.dtl,6,10
18.dtl,12,16
19.dtl,18,17
2.dtl,3,3
20.dtl,12,13
21.dtl,12,15
22.dtl,6,9
23.dtl,15,19
24.dtl,9,11
25.dtl,6,9
26.dtl,6,9
27.dtl,14,21
28.dtl,6,11
29.dtl,6,9
3.dtl,5,8
30.dtl,21,27
31.dtl,3,4
32.dtl,4,4
33.dtl,3,3
34.dtl,3,4
35.dtl,3,3
36.dtl,4,6
37.dtl,4,6
38.dtl,4,6
39.dtl,4,6
4.dtl,13,10
40.dtl,4,6
41.dtl,5,5
42.dtl,4,6
43.dtl,4,6
44.dtl,4,6
45.dtl,4,6
46.dtl,4,6
47.dtl,4,6
48.dtl,4,6
49.dtl,4,6
5.dtl,13,10
50.dtl,4,6
51.dtl,4,6
52.dtl,4,6
53.dtl,4,6
54.dtl,4,4
55.dtl,4,6
56.dtl,4,6
57.dtl,4,6
58.dtl,4,4
59.dtl,5,5
6.dtl,5,7
60.dtl,4,6
61.dtl,4,6
62.dtl,4,6
63.dtl,4,6
64.dtl,5,4
65.dtl,6,5
66.dtl,5,4
67.dtl,7,5
68.dtl,4,3
69.dtl,5,6
7.dtl,6,9
70.dtl,5,6
8.dtl,6,7
9.dtl,5,9
Dubois-015.xml.hg,30,45
Dubois-016.xml.hg,32,48
Dubois-017.xml.hg,34,51
Dubois-018.xml.hg,36,54
Dubois-019.xml.hg,38,57
Dubois-020.xml.hg,40,60
Dubois-021.xml.hg,42,63
Dubois-022.xml.hg,44,66
Dubois-023.xml.hg,46,69
Dubois-024.xml.hg,48,72
Dubois-025.xml.hg,50,75
Dubois-026.xml.hg,52,78
Dubois-027.xml.hg,54,81
Dubois-028.xml.hg,56,84
Dubois-029.xml.hg,58,87
Dubois-030.xml.hg,60,90
Dubois-035.xml.hg,70,105
Dubois-040.xml.hg,80,120
Dubois-045.xml.hg,90,135
Dubois-050.xml.hg,100,150
Kakuro-easy-000-ext.xml.hg,12,18
Kakuro-easy-001-ext.xml.hg,24,36
Kakuro-easy-002-ext.xml.hg,52,71
Kakuro-easy-003-ext.xml.hg,48,73
Kakuro-easy-004-ext.xml.hg,48,76
Kakuro-easy-005-ext.xml.hg,50,72
Kakuro-easy-006-ext.xml.hg,54,80
Kakuro-easy-007-ext.xml.hg,58,86
Kakuro-easy-008-ext.xml.hg,54,79
Kakuro-easy-009-ext.xml.hg,56,78
Kakuro-easy-010-ext.xml.hg,58,83
Kakuro-easy-011-ext.xml.hg,52,80
Kakuro-easy-012-ext.xml.hg,58,81
Kakuro-easy-013-ext.xml.hg,54,87
Kakuro-easy-014-ext.xml.hg,52,74
Kakuro-easy-015-ext.xml.hg,54,82
Kakuro-easy-016-ext.xml.hg,58,86
Kakuro-easy-017-ext.xml.hg,58,89
Kakuro-easy-018-ext.xml.hg,56,82
Kakuro-easy-019-ext.xml.hg,58,86
Kakuro-easy-020-ext.xml.hg,54,81
Kakuro-easy-021-ext.xml.hg,56,86
Kakuro-easy-022-ext.xml.hg,54,84
Kakuro-easy-023-ext.xml.hg,60,81
Kakuro-easy-024-ext.xml.hg,58,84
Kakuro-easy-025-ext.xml.hg,54,83
Kakuro-easy-026-ext.xml.hg,50,80
Kakuro-easy-027-ext.xml.hg,56,88
Kakuro-easy-028-ext.xml.hg,54,88
Kakuro-easy-029-ext.xml.hg,52,80
Kakuro-easy-030-ext.xml.hg,52,81
Kakuro-easy-031-ext.xml.hg,48,76
Kakuro-easy-032-ext.xml.hg,58,85
Kakuro-easy-033-ext.xml.hg,54,80
Kakuro-easy-034-ext.xml.hg,58,88
Kakuro-easy-035-ext.xml.hg,52,83
Kakuro-easy-036-ext.xml.hg,52,82
Kakuro-easy-038-ext.xml.hg,52,90
Kakuro-easy-039-ext.xml.hg,54,89
Kakuro-easy-040-ext.xml.hg,54,86
Kakuro-easy-042-ext.xml.hg,56,84
Kakuro-easy-043-ext.xml.hg,56,83
Kakuro-easy-044-ext.xml.hg,58,82
Kakuro-easy-046-ext.xml.hg,54,82
Kakuro-easy-048-ext.xml.hg,60,84
Kakuro-easy-049-ext.xml.hg,66,108
Kakuro-easy-050-ext.xml.hg,62,110
Kakuro-easy-052-ext.xml.hg,68,103
Kakuro-easy-054-ext.xml.hg,66,104
Kakuro-easy-055-ext.xml.hg,64,103
Kakuro-easy-056-ext.xml.hg,66,100
Kakuro-easy-057-ext.xml.hg,62,99
Kakuro-easy-058-ext.xml.hg,82,121
Kakuro-easy-059-ext.xml.hg,76,122
Kakuro-easy-060-ext.xml.hg,78,120
Kakuro-easy-061-ext.xml.hg,98,148
Kakuro-easy-062-ext.xml.hg,98,144
Kakuro-easy-064-ext.xml.hg,96,150
Kakuro-easy-065-ext.xml.hg,98,144
Kakuro-easy-068-ext.xml.hg,94,148
Kakuro-easy-069-ext.xml.hg,94,148
Kakuro-easy-070-ext.xml.hg,98,155
Kakuro-easy-071-ext.xml.hg,94,152
Kakuro-easy-073-ext.xml.hg,98,148
Kakuro-easy-074-ext.xml.hg,96,150
Kakuro-easy-075-ext.xml.hg,98,148
Kakuro-easy-076-ext.xml.hg,96,142
Kakuro-easy-083-ext.xml.hg,98,153
Kakuro-easy-086-ext.xml.hg,88,150
Kakuro-easy-087-ext.xml.hg,90,148
Kakuro-easy-088-ext.xml.hg,100,153
Kakuro-easy-089-ext.xml.hg,88,142
Kakuro-easy-091-ext.xml.hg,96,157
Kakuro-easy-093-ext.xml.hg,96,150
Kakuro-easy-094-ext.xml.hg,96,157
Kakuro-easy-096-ext.xml.hg,96,151
Kakuro-easy-098-ext.xml.hg,96,157
Kakuro-easy-099-ext.xml.hg,96,159
Kakuro-easy-118-ext.xml.hg,88,154
Kakuro-easy-129-ext.xml.hg,96,169
Kakuro-easy-134-ext.xml.hg,92,156
Kakuro-easy-135-ext.xml.hg,90,157
Kakuro-easy-162-ext.xml.hg,100,165
Kakuro-hard-000-ext.xml.hg,12,18
Kakuro-hard-001-ext.xml.hg,24,36
Kakuro-hard-002-ext.xml.hg,52,71
Kakuro-hard-003-ext.xml.hg,48,73
Kakuro-hard-004-ext.xml.hg,48,76
Kakuro-hard-005-ext.xml.hg,50,72
Kakuro-hard-006-ext.xml.hg,54,80
Kakuro-hard-007-ext.xml.hg,58,86
Kakuro-hard-008-ext.xml.hg,54,79
Kakuro-hard-009-ext.xml.hg,56,78
Kakuro-hard-010-ext.xml.hg,58,83
Kakuro-hard-011-ext.xml.hg,52,80
Kakuro-hard-012-ext.xml.hg,58,81
Kakuro-hard-013-ext.xml.hg,54,87
Kakuro-hard-014-ext.xml.hg,52,74
Kakuro-hard-015-ext.xml.hg,54,82
Kakuro-hard-016-ext.xml.hg,58,86
Kakuro-hard-017-ext.xml.hg,58,89
Kakuro-hard-018-ext.xml.hg,56,82
Kakuro-hard-019-ext.xml.hg,58,86
Kakuro-hard-020-ext.xml.hg,54,81
Kakuro-hard-021-ext.xml.hg,56,86
Kakuro-hard-022-ext.xml.hg,54,84
Kakuro-hard-023-ext.xml.hg,60,81
Kakuro-hard-024-ext.xml.hg,58,84
Kakuro-hard-025-ext.xml.hg,54,83
Kakuro-hard-026-ext.xml.hg,50,80
Kakuro-hard-027-ext.xml.hg,56,88
Kakuro-hard-028-ext.xml.hg,54,88
Kakuro-hard-029-ext.xml.hg,52,80
Kakuro-hard-030-ext.xml.hg,52,81
Kakuro-hard-031-ext.xml.hg,48,76
Kakuro-hard-032-ext.xml.hg,58,85
Kakuro-hard-033-ext.xml.hg,54,80
Kakuro-hard-034-ext.xml.hg,58,88
Kakuro-hard-035-ext.xml.hg,52,83
Kakuro-hard-036-ext.xml.hg,52,82
Kakuro-hard-038-ext.xml.hg,52,90
Kakuro-hard-039-ext.xml.hg,54,89
Kakuro-hard-040-ext.xml.hg,54,86
Kakuro-hard-042-ext.xml.hg,56,84
Kakuro-hard-043-ext.xml.hg,56,83
Kakuro-hard-044-ext.xml.hg,58,82
Kakuro-hard-046-ext.xml.hg,54,82
Kakuro-hard-048-ext.xml.hg,60,84
Kakuro-hard-049-ext.xml.hg,66,108
Kakuro-hard-050-ext.xml.hg,62,110
Kakuro-hard-052-ext.xml.hg,68,103
Kakuro-hard-054-ext.xml.hg,66,104
Kakuro-hard-055-ext.xml.hg,64,103
Kakuro-hard-056-ext.xml.hg,66,100
Kakuro-hard-057-ext.xml.hg,62,99
Kakuro-hard-058-ext.xml.hg,82,121
Kakuro-hard-059-ext.xml.hg,76,122
Kakuro-hard-060-ext.xml.hg,78,120
Kakuro-hard-061-ext.xml.hg,98,148
Kakuro-hard-062-ext.xml.hg,98,144
Kakuro-hard-064-ext.xml.hg,96,150
Kakuro-hard-065-ext.xml.hg,98,144
Kakuro-hard-068-ext.xml.hg,94,148
Kakuro-hard-069-ext.xml.hg,94,148
Kakuro-hard-070-ext.xml.hg,98,155
Kakuro-hard-071-ext.xml.hg,94,152
Kakuro-hard-073-ext.xml.hg,98,148
Kakuro-hard-074-ext.xml.hg,96,150
Kakuro-hard-075-ext.xml.hg,96,142
Kakuro-hard-083-ext.xml.hg,98,153
Kakuro-hard-086-ext.xml.hg,88,150
Kakuro-hard-087-ext.xml.hg,90,148
Kakuro-hard-088-ext.xml.hg,100,153
Kakuro-hard-090-ext.xml.hg,96,157
Kakuro-hard-092-ext.xml.hg,96,150
Kakuro-hard-093-ext.xml.hg,96,153
Kakuro-hard-094-ext.xml.hg,96,157
Kakuro-hard-096-ext.xml.hg,96,151
Kakuro-hard-098-ext.xml.hg,96,157
Kakuro-hard-099-ext.xml.hg,96,159
Kakuro-hard-119-ext.xml.hg,88,154
Kakuro-hard-130-ext.xml.hg,96,169
Kakuro-hard-135-ext.xml.hg,92,156
Kakuro-hard-136-ext.xml.hg,90,157
Kakuro-hard-149-ext.xml.hg,92,173
Kakuro-hard-170-ext.xml.hg,100,165
Kakuro-medium-000-ext.xml.hg,12,18
Kakuro-medium-001-ext.xml.hg,24,36
Kakuro-medium-002-ext.xml.hg,52,71
Kakuro-medium-003-ext.xml.hg,48,73
Kakuro-medium-004-ext.xml.hg,48,76
Kakuro-medium-005-ext.xml.hg,50,72
Kakuro-medium-006-ext.xml.hg,54,80
Kakuro-medium-007-ext.xml.hg,58,86
Kakuro-medium-008-ext.xml.hg,54,79
Kakuro-medium-009-ext.xml.hg,56,78
Kakuro-medium-010-ext.xml.hg,58,83
Kakuro-medium-011-ext.xml.hg,52,80
Kakuro-medium-012-ext.xml.hg,58,81
Kakuro-medium-013-ext.xml.hg,54,87
Kakuro-medium-014-ext.xml.hg,52,74
Kakuro-medium-015-ext.xml.hg,54,82
Kakuro-medium-016-ext.xml.hg,58,86
Kakuro-medium-017-ext.xml.hg,58,89
Kakuro-medium-018-ext.xml.hg,56,82
Kakuro-medium-019-ext.xml.hg,58,86
Kakuro-medium-020-ext.xml.hg,54,81
Kakuro-medium-021-ext.xml.hg,56,86
Kakuro-medium-022-ext.xml.hg,54,84
Kakuro-medium-023-ext.xml.hg,60,81
Kakuro-medium-024-ext.xml.hg,58,84
Kakuro-medium-025-ext.xml.hg,54,83
Kakuro-medium-026-ext.xml.hg,50,80
Kakuro-medium-027-ext.xml.hg,56,88
Kakuro-medium-028-ext.xml.hg,54,88
Kakuro-medium-029-ext.xml.hg,52,80
Kakuro-medium-030-ext.xml.hg,52,81
Kakuro-medium-031-ext.xml.hg,48,76
Kakuro-medium-032-ext.xml.hg,58,85
Kakuro-medium-033-ext.xml.hg,54,80
Kakuro-medium-034-ext.xml.hg,58,88
Kakuro-medium-035-ext.xml.hg,52,83
Kakuro-medium-036-ext.xml.hg,52,82
Kakuro-medium-038-ext.xml.hg,52,90
Kakuro-medium-039-ext.xml.hg,54,89
Kakuro-medium-040-ext.xml.hg,54,86
Kakuro-medium-042-ext.xml.hg,56,84
Kakuro-medium-043-ext.xml.hg,56,83
Kakuro-medium-044-ext.xml.hg,58,82
Kakuro-medium-046-ext.xml.hg,54,82
Kakuro-medium-048-ext.xml.hg,60,84
Kakuro-medium-049-ext.xml.hg,66,108
Kakuro-medium-050-ext.xml.hg,62,110
Kakuro-medium-052-ext.xml.hg,68,103
Kakuro-medium-053-ext.xml.hg,66,104
Kakuro-medium-054-ext.xml.hg,64,103
Kakuro-medium-055-ext.xml.hg,66,100
Kakuro-medium-056-ext.xml.hg,62,99
Kakuro-medium-057-ext.xml.hg,82,121
Kakuro-medium-058-ext.xml.hg,76,122
Kakuro-medium-059-ext.xml.hg,78,120
Kakuro-medium-060-ext.xml.hg,98,148
Kakuro-medium-061-ext.xml.hg,98,144
Kakuro-medium-063-ext.xml.hg,96,150
Kakuro-medium-064-ext.xml.hg,98,144
Kakuro-medium-067-ext.xml.hg,94,148
Kakuro-medium-068-ext.xml.hg,94,148
Kakuro-medium-069-ext.xml.hg,98,155
Kakuro-medium-070-ext.xml.hg,98,152
Kakuro-medium-071-ext.xml.hg,98,148
Kakuro-medium-072-ext.xml.hg,96,150
Kakuro-medium-073-ext.xml.hg,98,148
Kakuro-medium-074-ext.xml.hg,96,142
Kakuro-medium-081-ext.xml.hg,98,153
Kakuro-medium-084-ext.xml.hg,88,150
Kakuro-medium-085-ext.xml.hg,90,148
Kakuro-medium-086-ext.xml.hg,100,153
Kakuro-medium-089-ext.xml.hg,96,150
Kakuro-medium-090-ext.xml.hg,96,153
Kakuro-medium-091-ext.xml.hg,96,157
Kakuro-medium-094-ext.xml.hg,96,157
Kakuro-medium-115-ext.xml.hg,88,154
Kakuro-medium-126-ext.xml.hg,96,169
Kakuro-medium-131-ext.xml.hg,92,156
Kakuro-medium-132-ext.xml.hg,90,157
Kakuro-medium-145-ext.xml.hg,92,173
Kakuro-medium-166-ext.xml.hg,100,165
MaxCSP-connell.xml.hg,15,13
MaxCSP-eye.xml.hg,53,37
MaxCSP-simple.xml.hg,6,6
MaxCSP-spot5-0008.xml.hg,15,9
MaxCSP-wijsmanguo.xml.hg,68,50
NewSystem1.hg,84,142
NewSystem2.hg,200,345
Ontology-256-q1.hg,3,4
Ontology-256-q10.hg,4,10
Ontology-256-q11.hg,6,16
Ontology-256-q12.hg,6,13
Ontology-256-q13.hg,6,19
Ontology-256-q14.hg,6,11
Ontology-256-q15.hg,6,12
Ontology-256-q16.hg,8,21
Ontology-256-q17.hg,8,24
Ontology-256-q18.hg,8,22
Ontology-256-q19.hg,8,17
Ontology-256-q2.hg,3,7
Ontology-256-q20.hg,8,19
Ontology-256-q3.hg,3,9
Ontology-256-q4.hg,3,6
Ontology-256-q5.hg,3,7
Ontology-256-q6.hg,4,13
Ontology-256-q7.hg,4,8
Ontology-256-q8.hg,4,11
Ontology-256-q9.hg,4,8
Pi-20-10-20-30-00.xml.hg,53,20
Pi-20-10-20-30-01.xml.hg,53,20
Pi-20-10-20-30-02.xml.hg,53,20
Pi-20-10-20-30-03.xml.hg,53,20
Pi-20-10-20-30-06.xml.hg,53,20
Pi-20-10-20-30-07.xml.hg,53,20
Pi-20-10-20-30-09.xml.hg,53,20
Pi-20-10-20-30-10.xml.hg,53,20
Pi-20-10-20-30-11.xml.hg,53,20
Pi-20-10-20-30-12.xml.hg,53,20
Pi-20-10-20-30-14.xml.hg,53,20
Pi-20-10-20-30-15.xml.hg,53,20
Pi-20-10-20-30-18.xml.hg,53,20
Pi-20-10-20-30-19.xml.hg,53,20
Pi-20-10-20-30-20.xml.hg,53,20
Pi-20-10-20-30-21.xml.hg,53,20
Pi-20-10-20-30-22.xml.hg,53,20
Pi-20-10-20-30-23.xml.hg,53,20
Pi-20-10-20-30-25.xml.hg,53,20
Pi-20-10-20-30-26.xml.hg,53,20
Pi-20-10-20-30-27.xml.hg,53,20
Pi-20-10-20-30-28.xml.hg,53,20
Pi-20-10-20-30-29.xml.hg,53,20
Pi-20-10-20-30-32.xml.hg,53,20
Pi-20-10-20-30-33.xml.hg,53,20
Pi-20-10-20-30-37.xml.hg,53,20
Pi-20-10-20-30-38.xml.hg,53,20
Pi-20-10-20-30-39.xml.hg,53,20
Pi-20-10-20-30-40.xml.hg,53,20
Pi-20-10-20-30-41.xml.hg,53,20
Pi-20-10-20-30-43.xml.hg,53,20
Pi-20-10-20-30-45.xml.hg,53,20
Pi-20-10-20-30-48.xml.hg,53,20
Pi-20-10-20-30-50.xml.hg,53,20
Pi-20-10-20-30-51.xml.hg,53,20
Pi-20-10-20-30-57.xml.hg,53,20
Pi-20-10-20-30-58.xml.hg,53,20
Pi-20-10-20-30-60.xml.hg,53,20
Pi-20-10-20-30-61.xml.hg,53,20
Pi-20-10-20-30-63.xml.hg,53,20
Pi-20-10-20-30-64.xml.hg,53,20
Pi-20-10-20-30-65.xml.hg,53,20
Pi-20-10-20-30-66.xml.hg,53,20
Pi-20-10-20-30-68.xml.hg,53,20
Pi-20-10-20-30-69.xml.hg,53,20
Pi-20-10-20-30-70.xml.hg,53,20
Pi-20-10-20-30-72.xml.hg,53,20
Pi-20-10-20-30-73.xml.hg,53,20
Pi-20-10-20-30-74.xml.hg,53,20
Pi-20-10-20-30-77.xml.hg,53,20
Pi-20-10-20-30-79.xml.hg,53,20
Pi-20-10-20-30-82.xml.hg,53,20
Pi-20-10-20-30-86.xml.hg,53,20
Pi-20-10-20-30-87.xml.hg,53,20
Pi-20-10-20-30-90.xml.hg,53,20
Pi-20-10-20-30-92.xml.hg,53,20
Pi-20-10-20-30-93.xml.hg,53,20
Pi-20-10-20-30-95.xml.hg,53,20
Pi-20-10-20-30-96.xml.hg,53,20
Pi-20-10-20-30-97.xml.hg,53,20
Pi-20-10-20-30-98.xml.hg,53,20
Pi-20-10-20-30-99.xml.hg,53,20
Pi-20-10-20-40-00.xml.hg,53,20
Pi-20-10-20-40-01.xml.hg,53,20
Pi-20-10-20-40-02.xml.hg,53,20
Pi-20-10-20-40-03.xml.hg,53,20
Pi-20-10-20-40-05.xml.hg,53,20
Pi-20-10-20-40-06.xml.hg,53,20
Pi-20-10-20-40-07.xml.hg,53,20
Pi-20-10-20-40-08.xml.hg,53,20
Pi-20-10-20-40-10.xml.hg,53,20
Pi-20-10-20-40-11.xml.hg,53,20
Pi-20-10-20-40-13.xml.hg,53,20
Pi-20-10-20-40-14.xml.hg,53,20
Pi-20-10-20-40-15.xml.hg,53,20
Pi-20-10-20-40-16.xml.hg,53,20
Pi-20-10-20-40-17.xml.hg,53,20
Pi-20-10-20-40-18.xml.hg,53,20
Pi-20-10-20-40-19.xml.hg,53,20
Pi-20-10-20-40-20.xml.hg,53,20
Pi-20-10-20-40-21.xml.hg,53,20
Pi-20-10-20-40-26.xml.hg,53,20
Pi-20-10-20-40-30.xml.hg,53,20
Pi-20-10-20-40-31.xml.hg,53,20
Pi-20-10-20-40-32.xml.hg,53,20
Pi-20-10-20-40-33.xml.hg,53,20
Pi-20-10-20-40-37.xml.hg,53,20
Pi-20-10-20-40-38.xml.hg,53,20
Pi-20-10-20-40-39.xml.hg,53,20
Pi-20-10-20-40-40.xml.hg,53,20
Pi-20-10-20-40-41.xml.hg,53,20
Pi-20-10-20-40-42.xml.hg,53,20
Pi-20-10-20-40-43.xml.hg,53,20
Pi-20-10-20-40-44.xml.hg,53,20
Pi-20-10-20-40-45.xml.hg,53,20
Pi-20-10-20-40-46.xml.hg,53,20
Pi-20-10-20-40-47.xml.hg,53,20
Pi-20-10-20-40-50.xml.hg,53,20
Pi-20-10-20-40-57.xml.hg,53,20
Pi-20-10-20-40-59.xml.hg,53,20
Pi-20-10-20-40-60.xml.hg,53,20
Pi-20-10-20-40-61.xml.hg,53,20
Pi-20-10-20-40-62.xml.hg,53,20
Pi-20-10-20-40-63.xml.hg,53,20
Pi-20-10-20-40-65.xml.hg,53,20
Pi-20-10-20-40-66.xml.hg,53,20
Pi-20-10-20-40-67.xml.hg,53,20
Pi-20-10-20-40-68.xml.hg,53,20
Pi-20-10-20-40-71.xml.hg,53,20
Pi-20-10-20-40-72.xml.hg,53,20
Pi-20-10-20-40-74.xml.hg,53,20
Pi-20-10-20-40-78.xml.hg,53,20
Pi-20-10-20-40-79.xml.hg,53,20
Pi-20-10-20-40-82.xml.hg,53,20
Pi-20-10-20-40-84.xml.hg,53,20
Pi-20-10-20-40-85.xml.hg,53,20
Pi-20-10-20-40-88.xml.hg,53,20
Pi-20-10-20-40-89.xml.hg,53,20
Pi-20-10-20-40-90.xml.hg,53,20
Pi-20-10-20-40-91.xml.hg,53,20
Pi-20-10-20-40-92.xml.hg,53,20
Pi-20-10-20-40-94.xml.hg,53,20
Pi-20-10-20-40-96.xml.hg,53,20
Pi-20-10-20-40-97.xml.hg,53,20
Pi-20-10-20-40-98.xml.hg,53,20
Pi-20-10-20-40-99.xml.hg,53,20
Renault-souffleuse-pos.xml.hg,35,32
Renault-souffleuse.xml.hg,35,32
STB-128-q1.hg,3,8
STB-128-q10.hg,4,7
STB-128-q11.hg,6,24
STB-128-q12.hg,6,18
STB-128-q13.hg,6,19
STB-128-q14.hg,6,20
STB-128-q15.hg,6,19
STB-128-q16.hg,8,24
STB-128-q17.hg,8,24
STB-128-q18.hg,8,17
STB-128-q19.hg,8,27
STB-128-q2.hg,3,9
STB-128-q20.hg,8,18
STB-128-q3.hg,3,19
STB-128-q4.hg,3,8
STB-128-q5.hg,3,10
STB-128-q6.hg,4,20
STB-128-q7.hg,4,5
STB-128-q8.hg,4,14
STB-128-q9.hg,4,12
adder_15.hg,76,106
adder_25.hg,126,176
adder_50.hg,251,351
adder_75.hg,376,526
adder_99.hg,496,694
atv_partial_system.hg,88,125
b02.hg,26,27
b06.hg,48,50
bridge_15.hg,137,137
bridge_25.hg,227,227
bridge_50.hg,452,452
bridge_75.hg,677,677
bridge_99.hg,893,893
clique_15.hg,15,105
cril-0_X2.xml.hg,35,86
deep100-q01.hg,2,7
deep100-q02.hg,2,7
deep100-q03.hg,2,7
deep100-q04.hg,2,7
deep100-q05.hg,2,7
deep100-q06.hg,3,10
deep100-q07.hg,3,10
deep100-q08.hg,3,10
deep100-q09.hg,3,10
deep100-q10.hg,3,10
deep100-q11.hg,5,16
deep100-q12.hg,5,16
deep100-q13.hg,5,16
deep100-q14.hg,5,16
deep100-q15.hg,5,16
deep100-q16.hg,8,25
deep100-q17.hg,8,25
deep100-q18.hg,8,25
deep100-q19.hg,8,25
deep100-q20.hg,8,25
deep200-q01.hg,2,7
deep200-q02.hg,2,7
deep200-q03.hg,2,7
deep200-q04.hg,2,7
deep200-q05.hg,2,7
deep200-q06.hg,3,10
deep200-q07.hg,3,10
deep200-q08.hg,3,10
deep200-q09.hg,3,10
deep200-q10.hg,3,10
deep200-q11.hg,5,16
deep200-q12.hg,5,16
deep200-q13.hg,5,16
deep200-q14.hg,5,16
deep200-q15.hg,5,16
deep200-q16.hg,8,25
deep200-q17.hg,8,25
deep200-q18.hg,8,25
deep200-q19.hg,8,25
deep200-q20.hg,8,25
deep300-queries.hg,4,13
doctors100k-q08.hg,3,12
doctors100k-q09.hg,3,12
doctors10k-q08.hg,3,12
doctors10k-q09.hg,3,12
doctors1m-q08.hg,3,12
doctors1m-q09.hg,3,12
doctors500k-q01.hg,3,12
doctors500k-q02.hg,3,12
doctors500k-q03.hg,3,12
doctors500k-q04.hg,3,12
doctors500k-q05.hg,3,12
doctors500k-q07.hg,3,12
doctors500k-q08.hg,3,12
doctors500k-q09.hg,3,12
dubois20.hg,160,60
dubois21.hg,168,63
dubois23.hg,184,69
dubois25.hg,200,75
dubois27.hg,216,81
dubois28.hg,224,84
dubois29.hg,232,87
dubois30.hg,240,90
grid2d_10.hg,50,50
grid5.hg,40,25
job-10a.hg,7,36
job-11a.hg,8,31
job-12a.hg,8,33
job-13a.hg,9,34
job-14a.hg,8,27
job-15a.hg,9,43
job-16a.hg,8,47
job-17a.hg,7,40
job-18a.hg,7,36
job-19a.hg,10,55
job-1a.hg,5,22
job-20a.hg,10,42
job-21a.hg,9,35
job-22a.hg,11,38
job-23a.hg,11,37
job-24a.hg,12,59
job-25a.hg,9,40
job-26a.hg,12,47
job-27a.hg,12,40
job-28a.hg,14,43
job-29a.hg,17,69
job-2a.hg,5,26
job-30a.hg,12,45
job-31a.hg,11,50
job-32a.hg,6,31
job-33a.hg,14,59
job-3a.hg,4,20
job-4a.hg,5,21
job-5a.hg,5,22
job-6a.hg,5,30
job-7a.hg,8,42
job-8a.hg,7,44
job-9a.hg,8,50
lubm-q1.hg,2,2
lubm-q10.hg,2,2
lubm-q11.hg,2,2
lubm-q12.hg,4,3
lubm-q13.hg,2,2
lubm-q14.hg,1,1
lubm-q2.hg,6,3
lubm-q3.hg,2,2
lubm-q4.hg,5,5
lubm-q5.hg,2,2
lubm-q6.hg,1,1
lubm-q7.hg,4,3
lubm-q8.hg,5,4
lubm-q9.hg,6,3
mdd-7-25-5-56-01.xml.hg,56,25
mdd-7-25-5-56-03.xml.hg,56,25
mdd-7-25-5-56-04.xml.hg,56,25
mdd-7-25-5-56-06.xml.hg,56,25
mdd-7-25-5-56-07.xml.hg,56,25
mdd-7-25-5-56-08.xml.hg,56,25
mdd-7-25-5-56-09.xml.hg,56,25
mdd-7-25-5-56-10.xml.hg,56,25
mdd-7-25-5-56-11.xml.hg,56,25
mdd-7-25-5-56-12.xml.hg,56,25
mdd-7-25-5-56-13.xml.hg,56,25
mdd-7-25-5-56-14.xml.hg,56,25
mdd-7-25-5-56-15.xml.hg,56,25
mdd-7-25-5-56-16.xml.hg,56,25
mdd-7-25-5-56-17.xml.hg,56,25
mdd-7-25-5-56-18.xml.hg,56,25
mdd-7-25-5-56-19.xml.hg,56,25
mdd-7-25-5-56-20.xml.hg,56,25
mdd-7-25-5-56-21.xml.hg,56,25
mdd-7-25-5-56-22.xml.hg,56,25
mdd-7-25-5-56-24.xml.hg,56,25
mdd-7-25-5-56-25.xml.hg,56,25
mdd-7-25-5-ps05-psh07-1.xml.hg,58,25
mdd-7-25-5-ps05-psh07-2.xml.hg,58,25
mdd-7-25-5-ps05-psh07-3.xml.hg,58,25
mdd-7-25-5-ps05-psh07-4.xml.hg,58,25
mdd-7-25-5-ps05-psh07-5.xml.hg,58,25
mdd-7-25-5-ps05-psh07-6.xml.hg,58,25
mdd-7-25-5-ps05-psh07-7.xml.hg,58,25
mdd-7-25-5-ps05-psh07-8.xml.hg,58,25
mdd-7-25-5-ps05-psh07-9.xml.hg,58,25
mdd-7-25-5-ps05-psh09-0.xml.hg,58,25
mdd-7-25-5-ps05-psh09-2.xml.hg,58,25
mdd-7-25-5-ps05-psh09-3.xml.hg,58,25
mdd-7-25-5-ps05-psh09-4.xml.hg,58,25
mdd-7-25-5-ps05-psh09-5.xml.hg,58,25
mdd-7-25-5-ps05-psh09-6.xml.hg,58,25
mdd-7-25-5-ps05-psh09-7.xml.hg,58,25
pigeonsPlus-06-03.xml.hg,27,24
pigeonsPlus-06-04.xml.hg,27,30
pigeonsPlus-06-05.xml.hg,27,36
pigeonsPlus-06-06.xml.hg,27,42
pigeonsPlus-06-07.xml.hg,27,48
pigeonsPlus-06-08.xml.hg,27,54
pigeonsPlus-06-09.xml.hg,27,60
pigeonsPlus-06-10.xml.hg,27,66
pigeonsPlus-07-03.xml.hg,35,28
pigeonsPlus-07-04.xml.hg,35,35
pigeonsPlus-07-05.xml.hg,35,42
pigeonsPlus-07-06.xml.hg,35,49
pigeonsPlus-07-07.xml.hg,35,56
pigeonsPlus-07-08.xml.hg,35,63
pigeonsPlus-07-09.xml.hg,35,70
pigeonsPlus-08-03.xml.hg,44,32
pigeonsPlus-08-04.xml.hg,44,40
pigeonsPlus-08-05.xml.hg,44,48
pigeonsPlus-08-06.xml.hg,44,56
pigeonsPlus-08-07.xml.hg,44,64
pigeonsPlus-08-08.xml.hg,44,72
pret-060-25.xml.hg,40,60
pret-060-40.xml.hg,40,60
pret-060-60.xml.hg,40,60
pret-060-75.xml.hg,40,60
rand-10-20-10-5-10000-01.xml.hg,5,19
rand-10-20-10-5-10000-02.xml.hg,5,18
rand-10-20-10-5-10000-03.xml.hg,5,19
rand-10-20-10-5-10000-04.xml.hg,5,20
rand-10-20-10-5-10000-05.xml.hg,5,20
rand-10-20-10-5-10000-06.xml.hg,5,18
rand-10-20-10-5-10000-07.xml.hg,5,20
rand-10-20-10-5-10000-08.xml.hg,5,20
rand-10-20-10-5-10000-09.xml.hg,5,20
rand-10-20-10-5-10000-10.xml.hg,5,19
rand-10-20-10-5-10000-11.xml.hg,5,20
rand-10-20-10-5-10000-12.xml.hg,5,20
rand-10-20-10-5-10000-13.xml.hg,5,19
rand-10-20-10-5-10000-14.xml.hg,5,20
rand-10-20-10-5-10000-15.xml.hg,5,20
rand-10-20-10-5-10000-16.xml.hg,5,19
rand-10-20-10-5-10000-17.xml.hg,5,18
rand-10-20-10-5-10000-18.xml.hg,5,20
rand-10-20-10-5-10000-19.xml.hg,5,20
rand-10-20-10-5-10000-20.xml.hg,5,20
rand-15-23-3-16-150000-01.xml.hg,16,23
rand-15-23-3-16-150000-02.xml.hg,16,23
rand-15-23-3-16-150000-03.xml.hg,16,23
rand-15-23-3-16-150000-04.xml.hg,16,23
rand-15-23-3-16-150000-05.xml.hg,16,23
rand-15-23-3-16-150000-06.xml.hg,16,23
rand-15-23-3-16-150000-07.xml.hg,16,23
rand-15-23-3-16-150000-08.xml.hg,16,23
rand-15-23-3-16-150000-09.xml.hg,16,23
rand-15-23-3-16-150000-10.xml.hg,16,23
rand-15-23-3-16-150000-11.xml.hg,16,23
rand-15-23-3-16-150000-12.xml.hg,16,23
rand-15-23-3-16-150000-13.xml.hg,16,23
rand-15-23-3-16-150000-14.xml.hg,16,23
rand-15-23-3-16-150000-15.xml.hg,16,23
rand-15-23-3-16-150000-16.xml.hg,16,23
rand-15-23-3-16-150000-17.xml.hg,16,23
rand-15-23-3-16-150000-18.xml.hg,16,23
rand-15-23-3-16-150000-19.xml.hg,16,23
rand-15-23-3-16-150000-20.xml.hg,16,23
rand-15-23-3-16-150000-21.xml.hg,16,23
rand-15-23-3-16-150000-22.xml.hg,16,23
rand-15-23-3-16-150000-23.xml.hg,16,23
rand-15-23-3-16-150000-24.xml.hg,16,23
rand-15-23-3-16-150000-25.xml.hg,16,23
rand-25-10-21-85-29.xml.hg,63,25
rand-25-10-21-85-31.xml.hg,63,25
rand-5-10-10-15-08-0.xml.hg,15,10
rand-5-10-10-15-08-1.xml.hg,15,10
rand-5-10-10-15-08-2.xml.hg,15,10
rand-5-10-10-15-08-3.xml.hg,15,10
rand-5-10-10-15-08-4.xml.hg,15,10
rand-5-10-10-15-08-5.xml.hg,15,10
rand-5-10-10-15-08-6.xml.hg,15,10
rand-5-10-10-15-08-7.xml.hg,15,10
rand-5-10-10-15-08-8.xml.hg,15,10
rand-5-10-10-15-08-9.xml.hg,15,10
rand-5-2X-05c-01.xml.hg,94,12
rand-5-2X-05c-02.xml.hg,91,12
rand-5-2X-05c-04.xml.hg,95,12
rand-5-2X-05c-06.xml.hg,93,12
rand-5-2X-05c-07.xml.hg,93,12
rand-5-2X-05c-08.xml.hg,94,12
rand-5-2X-05c-10.xml.hg,97,12
rand-5-2X-05c-11.xml.hg,100,12
rand-5-2X-05c-12.xml.hg,90,12
rand-5-2X-05c-14.xml.hg,82,12
rand-5-2X-05c-16.xml.hg,90,12
rand-5-2X-05c-17.xml.hg,95,12
rand-5-2X-05c-18.xml.hg,96,12
rand-5-2X-05c-20.xml.hg,93,12
rand-5-2X-05c-21.xml.hg,94,12
rand-5-2X-05c-25.xml.hg,100,12
rand-5-2X-05c-28.xml.hg,91,12
rand-5-2X-05c-30.xml.hg,95,12
rand-5-2X-05c-31.xml.hg,95,12
rand-5-2X-05c-32.xml.hg,99,12
rand-5-2X-05c-33.xml.hg,99,12
rand-5-2X-05c-34.xml.hg,97,12
rand-5-2X-05c-38.xml.hg,93,12
rand-5-2X-05c-39.xml.hg,95,12
rand-5-2X-05c-40.xml.hg,96,12
rand-5-2X-05c-47.xml.hg,85,12
rand-5-2X-05c-48.xml.hg,100,12
rand-5-2X-05c-50.xml.hg,98,12
rand-5-4X-05c-02.xml.hg,98,12
rand-5-4X-05c-03.xml.hg,100,12
rand-5-4X-05c-04.xml.hg,100,12
rand-5-4X-05c-05.xml.hg,89,12
rand-5-4X-05c-07.xml.hg,91,12
rand-5-4X-05c-11.xml.hg,98,12
rand-5-4X-05c-13.xml.hg,98,12
rand-5-4X-05c-16.xml.hg,89,12
rand-5-4X-05c-19.xml.hg,100,12
rand-5-4X-05c-20.xml.hg,99,12
rand-5-4X-05c-21.xml.hg,100,12
rand-5-4X-05c-23.xml.hg,98,12
rand-5-4X-05c-24.xml.hg,93,12
rand-5-4X-05c-25.xml.hg,94,12
rand-5-4X-05c-26.xml.hg,90,12
rand-5-4X-05c-28.xml.hg,99,12
rand-5-4X-05c-32.xml.hg,88,12
rand-5-4X-05c-33.xml.hg,91,12
rand-5-4X-05c-34.xml.hg,96,12
rand-5-4X-05c-38.xml.hg,97,12
rand-5-4X-05c-39.xml.hg,96,12
rand-5-4X-05c-41.xml.hg,99,12
rand-5-4X-05c-42.xml.hg,98,12
rand-5-4X-05c-44.xml.hg,92,12
rand-5-4X-05c-46.xml.hg,91,12
rand-5-4X-05c-48.xml.hg,91,12
rand-5-4X-05c-49.xml.hg,96,12
rand-5-8X-05c-01.xml.hg,83,12
rand-5-8X-05c-02.xml.hg,95,12
rand-5-8X-05c-03.xml.hg,99,12
rand-5-8X-05c-05.xml.hg,99,12
rand-5-8X-05c-06.xml.hg,91,12
rand-5-8X-05c-07.xml.hg,96,12
rand-5-8X-05c-13.xml.hg,99,12
rand-5-8X-05c-16.xml.hg,97,12
rand-5-8X-05c-17.xml.hg,90,12
rand-5-8X-05c-19.xml.hg,90,12
rand-5-8X-05c-22.xml.hg,94,12
rand-5-8X-05c-23.xml.hg,87,12
rand-5-8X-05c-24.xml.hg,92,12
rand-5-8X-05c-25.xml.hg,88,12
rand-5-8X-05c-26.xml.hg,92,12
rand-5-8X-05c-27.xml.hg,96,12
rand-5-8X-05c-28.xml.hg,92,12
rand-5-8X-05c-29.xml.hg,95,12
rand-5-8X-05c-30.xml.hg,92,12
rand-5-8X-05c-31.xml.hg,99,12
rand-5-8X-05c-33.xml.hg,93,12
rand-5-8X-05c-36.xml.hg,93,12
rand-5-8X-05c-37.xml.hg,88,12
rand-5-8X-05c-39.xml.hg,92,12
rand-5-8X-05c-40.xml.hg,98,12
rand-5-8X-05c-41.xml.hg,96,12
rand-5-8X-05c-42.xml.hg,95,12
rand-5-8X-05c-44.xml.hg,95,12
rand-5-8X-05c-47.xml.hg,95,12
rand-8-20-5-18-800-01.xml.hg,18,20
rand-8-20-5-18-800-02.xml.hg,18,20
rand-8-20-5-18-800-03.xml.hg,18,20
rand-8-20-5-18-800-04.xml.hg,18,20
rand-8-20-5-18-800-05.xml.hg,18,20
rand-8-20-5-18-800-06.xml.hg,18,20
rand-8-20-5-18-800-07.xml.hg,18,20
rand-8-20-5-18-800-08.xml.hg,18,20
rand-8-20-5-18-800-09.xml.hg,18,20
rand-8-20-5-18-800-10.xml.hg,18,20
rand-8-20-5-18-800-11.xml.hg,18,20
rand-8-20-5-18-800-12.xml.hg,18,20
rand-8-20-5-18-800-13.xml.hg,18,20
rand-8-20-5-18-800-14.xml.hg,18,20
rand-8-20-5-18-800-15.xml.hg,18,20
rand-8-20-5-18-800-16.xml.hg,18,20
rand-8-20-5-18-800-17.xml.hg,18,20
rand-8-20-5-18-800-18.xml.hg,18,20
rand-8-20-5-18-800-19.xml.hg,18,20
rand-8-20-5-18-800-20.xml.hg,18,20
rand_q0001.hg,4,33
rand_q0002.hg,13,9
rand_q0004.hg,24,58
rand_q0006.hg,30,34
rand_q0007.hg,5,14
rand_q0011.hg,26,16
rand_q0012.hg,5,28
rand_q0013.hg,13,32
rand_q0016.hg,7,56
rand_q0018.hg,18,34
rand_q0019.hg,13,48
rand_q0021.hg,33,12
rand_q0022.hg,8,24
rand_q0024.hg,19,89
rand_q0025.hg,23,36
rand_q0026.hg,34,55
rand_q0031.hg,10,54
rand_q0032.hg,6,12
rand_q0034.hg,32,33
rand_q0035.hg,43,25
rand_q0036.hg,19,21
rand_q0037.hg,18,29
rand_q0038.hg,50,49
rand_q0039.hg,36,18
rand_q0040.hg,6,42
rand_q0041.hg,22,37
rand_q0042.hg,17,64
rand_q0045.hg,16,56
rand_q0046.hg,34,50
rand_q0048.hg,31,38
rand_q0050.hg,34,46
rand_q0051.hg,46,23
rand_q0052.hg,8,41
rand_q0053.hg,5,47
rand_q0056.hg,41,34
rand_q0059.hg,25,37
rand_q0060.hg,10,71
rand_q0061.hg,17,52
rand_q0062.hg,43,71
rand_q0063.hg,22,73
rand_q0064.hg,23,29
rand_q0066.hg,21,49
rand_q0067.hg,38,29
rand_q0069.hg,17,60
rand_q0071.hg,9,39
rand_q0072.hg,4,34
rand_q0073.hg,20,68
rand_q0074.hg,21,32
rand_q0076.hg,7,30
rand_q0078.hg,9,69
rand_q0079.hg,16,17
rand_q0080.hg,7,30
rand_q0081.hg,17,36
rand_q0082.hg,19,79
rand_q0087.hg,16,75
rand_q0090.hg,33,64
rand_q0091.hg,20,40
rand_q0092.hg,46,9
rand_q0094.hg,16,14
rand_q0095.hg,18,67
rand_q0096.hg,6,42
rand_q0098.hg,25,51
rand_q0099.hg,30,35
rand_q0100.hg,14,42
rand_q0101.hg,39,40
rand_q0102.hg,43,17
rand_q0106.hg,15,59
rand_q0108.hg,15,58
rand_q0109.hg,3,25
rand_q0110.hg,20,71
rand_q0111.hg,8,55
rand_q0112.hg,11,15
rand_q0115.hg,32,56
rand_q0116.hg,11,65
rand_q0118.hg,31,59
rand_q0120.hg,15,19
rand_q0121.hg,29,9
rand_q0122.hg,25,29
rand_q0123.hg,21,41
rand_q0124.hg,41,19
rand_q0125.hg,16,11
rand_q0126.hg,9,47
rand_q0127.hg,10,48
rand_q0128.hg,46,5
rand_q0129.hg,18,33
rand_q0130.hg,24,36
rand_q0131.hg,30,17
rand_q0132.hg,21,11
rand_q0133.hg,47,13
rand_q0134.hg,9,68
rand_q0135.hg,7,30
rand_q0136.hg,4,8
rand_q0137.hg,44,12
rand_q0138.hg,26,15
rand_q0139.hg,22,47
rand_q0145.hg,14,26
rand_q0146.hg,8,43
rand_q0147.hg,9,46
rand_q0149.hg,22,84
rand_q0150.hg,29,37
rand_q0152.hg,6,21
rand_q0153.hg,45,6
rand_q0155.hg,40,21
rand_q0156.hg,37,41
rand_q0158.hg,33,5
rand_q0159.hg,24,21
rand_q0160.hg,12,79
rand_q0161.hg,16,65
rand_q0163.hg,35,47
rand_q0164.hg,30,31
rand_q0165.hg,22,25
rand_q0167.hg,7,37
rand_q0168.hg,13,68
rand_q0169.hg,14,55
rand_q0170.hg,4,37
rand_q0171.hg,46,17
rand_q0172.hg,39,10
rand_q0173.hg,12,43
rand_q0175.hg,8,17
rand_q0177.hg,3,21
rand_q0178.hg,19,9
rand_q0179.hg,13,77
rand_q0180.hg,12,38
rand_q0182.hg,14,40
rand_q0185.hg,12,50
rand_q0188.hg,17,41
rand_q0190.hg,20,55
rand_q0194.hg,21,35
rand_q0201.hg,20,55
rand_q0205.hg,18,27
rand_q0207.hg,24,73
rand_q0209.hg,8,51
rand_q0212.hg,7,56
rand_q0213.hg,19,53
rand_q0215.hg,47,5
rand_q0217.hg,5,10
rand_q0219.hg,19,61
rand_q0222.hg,14,34
rand_q0228.hg,4,16
rand_q0231.hg,22,13
rand_q0232.hg,14,32
rand_q0233.hg,43,9
rand_q0234.hg,47,5
rand_q0236.hg,18,9
rand_q0237.hg,11,42
rand_q0238.hg,6,39
rand_q0240.hg,18,83
rand_q0243.hg,22,29
rand_q0244.hg,42,12
rand_q0245.hg,47,6
rand_q0246.hg,14,47
rand_q0247.hg,45,11
rand_q0249.hg,20,79
rand_q0251.hg,20,56
rand_q0252.hg,50,49
rand_q0254.hg,27,59
rand_q0255.hg,7,64
rand_q0258.hg,29,14
rand_q0260.hg,41,42
rand_q0265.hg,45,22
rand_q0266.hg,10,53
rand_q0267.hg,46,15
rand_q0271.hg,19,64
rand_q0272.hg,37,21
rand_q0273.hg,29,43
rand_q0275.hg,3,39
rand_q0276.hg,16,25
rand_q0277.hg,19,84
rand_q0278.hg,20,92
rand_q0281.hg,4,38
rand_q0282.hg,8,31
rand_q0283.hg,6,49
rand_q0285.hg,22,27
rand_q0286.hg,24,27
rand_q0288.hg,17,31
rand_q0291.hg,24,49
rand_q0292.hg,31,5
rand_q0296.hg,35,22
rand_q0297.hg,39,15
rand_q0298.hg,17,81
rand_q0301.hg,16,40
rand_q0302.hg,38,17
rand_q0303.hg,7,24
rand_q0305.hg,6,17
rand_q0310.hg,14,60
rand_q0311.hg,19,56
rand_q0313.hg,3,9
rand_q0314.hg,33,55
rand_q0315.hg,22,29
rand_q0316.hg,29,44
rand_q0317.hg,35,14
rand_q0323.hg,25,23
rand_q0324.hg,3,11
rand_q0325.hg,22,36
rand_q0326.hg,18,94
rand_q0327.hg,22,60
rand_q0332.hg,32,11
rand_q0334.hg,22,48
rand_q0335.hg,4,53
rand_q0336.hg,36,14
rand_q0337.hg,14,20
rand_q0338.hg,20,12
rand_q0339.hg,24,27
rand_q0340.hg,23,48
rand_q0342.hg,9,63
rand_q0344.hg,50,25
rand_q0345.hg,12,15
rand_q0346.hg,34,11
rand_q0347.hg,47,7
rand_q0348.hg,21,57
rand_q0350.hg,14,56
rand_q0351.hg,8,27
rand_q0352.hg,14,13
rand_q0354.hg,24,15
rand_q0355.hg,23,59
rand_q0358.hg,23,19
rand_q0359.hg,32,16
rand_q0360.hg,43,8
rand_q0361.hg,20,50
rand_q0362.hg,10,9
rand_q0366.hg,11,30
rand_q0368.hg,7,20
rand_q0370.hg,7,21
rand_q0373.hg,11,74
rand_q0377.hg,11,73
rand_q0378.hg,7,49
rand_q0383.hg,9,24
rand_q0385.hg,31,6
rand_q0386.hg,12,21
rand_q0387.hg,14,67
rand_q0388.hg,3,16
rand_q0389.hg,12,27
rand_q0390.hg,38,33
rand_q0392.hg,7,13
rand_q0394.hg,19,67
rand_q0395.hg,34,39
rand_q0396.hg,26,33
rand_q0397.hg,15,55
rand_q0400.hg,34,16
rand_q0402.hg,19,31
rand_q0403.hg,8,55
rand_q0404.hg,27,24
rand_q0405.hg,25,56
rand_q0406.hg,30,32
rand_q0407.hg,5,42
rand_q0408.hg,8,35
rand_q0409.hg,44,39
rand_q0410.hg,43,21
rand_q0411.hg,16,5
rand_q0412.hg,18,6
rand_q0413.hg,46,23
rand_q0416.hg,19,17
rand_q0417.hg,5,6
rand_q0418.hg,6,53
rand_q0421.hg,39,5
rand_q0422.hg,11,86
rand_q0423.hg,27,39
rand_q0424.hg,39,22
rand_q0425.hg,17,74
rand_q0428.hg,42,5
rand_q0430.hg,20,59
rand_q0431.hg,11,28
rand_q0433.hg,25,43
rand_q0434.hg,3,11
rand_q0435.hg,3,12
rand_q0436.hg,22,21
rand_q0438.hg,17,90
rand_q0439.hg,17,37
rand_q0441.hg,27,31
rand_q0442.hg,43,24
rand_q0443.hg,31,17
rand_q0446.hg,30,22
rand_q0447.hg,14,16
rand_q0448.hg,19,62
rand_q0449.hg,5,10
rand_q0451.hg,22,20
rand_q0452.hg,24,38
rand_q0453.hg,13,62
rand_q0454.hg,35,54
rand_q0455.hg,3,30
rand_q0456.hg,24,56
rand_q0457.hg,7,24
rand_q0460.hg,22,33
rand_q0462.hg,49,17
rand_q0463.hg,5,12
rand_q0465.hg,5,17
rand_q0466.hg,4,24
rand_q0467.hg,4,24
rand_q0469.hg,15,5
rand_q0470.hg,20,75
rand_q0473.hg,20,68
rand_q0474.hg,18,63
rand_q0475.hg,7,28
rand_q0476.hg,10,17
rand_q0479.hg,9,54
rand_q0481.hg,9,79
rand_q0484.hg,19,50
rand_q0489.hg,14,45
rand_q0491.hg,29,51
rand_q0492.hg,43,15
rand_q0493.hg,5,60
rand_q0494.hg,50,12
rand_q0496.hg,43,12
rand_q0499.hg,40,13
s27.hg,13,17
sqlshare_q1002.hg,3,2
sqlshare_q10051.hg,3,5
sqlshare_q10053.hg,4,7
sqlshare_q10056.hg,6,9
sqlshare_q10062.hg,7,11
sqlshare_q10063.hg,9,13
sqlshare_q10064.hg,10,14
sqlshare_q10065.hg,11,15
sqlshare_q10066.hg,15,16
sqlshare_q10067.hg,16,17
sqlshare_q10096.hg,5,16
sqlshare_q10130.hg,3,15
sqlshare_q10473.hg,3,4
sqlshare_q10534.hg,3,8
sqlshare_q10536.hg,4,9
sqlshare_q10746.hg,3,1
sqlshare_q10747.hg,8,1
sqlshare_q11089.hg,3,5
sqlshare_q1197.hg,3,28
sqlshare_q2275.hg,4,3
sqlshare_q2295.hg,4,20
sqlshare_q2313.hg,3,20
sqlshare_q2380.hg,3,17
sqlshare_q2491.hg,4,13
sqlshare_q2495.hg,3,10
sqlshare_q2496.hg,3,8
sqlshare_q2547.hg,3,9
sqlshare_q2548.hg,3,8
sqlshare_q2557.hg,3,9
sqlshare_q2562.hg,4,12
sqlshare_q2563.hg,5,15
sqlshare_q2565.hg,6,18
sqlshare_q2627.hg,4,9
sqlshare_q2630.hg,3,7
sqlshare_q2635.hg,4,11
sqlshare_q2636.hg,3,7
sqlshare_q2693.hg,4,9
sqlshare_q2702.hg,4,11
sqlshare_q2714.hg,3,9
sqlshare_q2715.hg,3,10
sqlshare_q2717.hg,4,11
sqlshare_q2721.hg,3,9
sqlshare_q2888.hg,3,1
sqlshare_q2891.hg,3,3
sqlshare_q3365.hg,3,3
sqlshare_q3371.hg,25,25
sqlshare_q3425.hg,4,7
sqlshare_q3426.hg,49,97
sqlshare_q3586.hg,49,97
sqlshare_q3587.hg,49,95
sqlshare_q3594.hg,3,162
sqlshare_q3598.hg,4,7
sqlshare_q3599.hg,4,7
sqlshare_q3605.hg,3,3
sqlshare_q3608.hg,4,20
sqlshare_q3610.hg,4,3
sqlshare_q3611.hg,4,7
sqlshare_q3612.hg,4,7
sqlshare_q3613.hg,4,7
sqlshare_q3614.hg,4,7
sqlshare_q3615.hg,4,7
sqlshare_q3616.hg,4,7
sqlshare_q3617.hg,4,5
sqlshare_q3618.hg,4,7
sqlshare_q3619.hg,4,7
sqlshare_q3620.hg,4,7
sqlshare_q3621.hg,4,7
sqlshare_q3622.hg,4,7
sqlshare_q3623.hg,4,7
sqlshare_q3624.hg,4,7
sqlshare_q3655.hg,18,17
sqlshare_q3658.hg,3,5
sqlshare_q3660.hg,5,9
sqlshare_q3661.hg,6,11
sqlshare_q3662.hg,7,13
sqlshare_q3663.hg,8,15
sqlshare_q3664.hg,9,17
sqlshare_q3665.hg,10,19
sqlshare_q3666.hg,11,21
sqlshare_q3667.hg,12,23
sqlshare_q3668.hg,13,25
sqlshare_q3669.hg,14,27
sqlshare_q3670.hg,15,29
sqlshare_q3671.hg,16,31
sqlshare_q3672.hg,17,33
sqlshare_q3673.hg,18,35
sqlshare_q3674.hg,19,37
sqlshare_q3675.hg,20,39
sqlshare_q3676.hg,21,41
sqlshare_q3677.hg,22,43
sqlshare_q3678.hg,23,45
sqlshare_q3679.hg,24,47
sqlshare_q3680.hg,25,49
sqlshare_q3681.hg,26,51
sqlshare_q3682.hg,27,51
sqlshare_q3684.hg,4,7
sqlshare_q3685.hg,49,97
sqlshare_q3694.hg,18,34
sqlshare_q3741.hg,18,34
sqlshare_q3747.hg,3,19
sqlshare_q3755.hg,3,99
sqlshare_q3808.hg,4,20
sqlshare_q3810.hg,4,3
sqlshare_q3822.hg,3,12
sqlshare_q3823.hg,3,15
sqlshare_q3833.hg,4,4
sqlshare_q3838.hg,4,4
sqlshare_q3843.hg,4,3
sqlshare_q3943.hg,50,55
sqlshare_q3965.hg,4,13
sqlshare_q3983.hg,16,21
sqlshare_q4009.hg,3,17
sqlshare_q4028.hg,3,9
sqlshare_q4034.hg,3,8
sqlshare_q4040.hg,3,8
sqlshare_q4046.hg,4,46
sqlshare_q4052.hg,5,60
sqlshare_q4070.hg,4,40
sqlshare_q4071.hg,4,81
sqlshare_q4083.hg,4,19
sqlshare_q4084.hg,3,15
sqlshare_q4214.hg,4,8
sqlshare_q4215.hg,5,10
sqlshare_q4216.hg,6,12
sqlshare_q4217.hg,59,118
sqlshare_q4221.hg,60,119
sqlshare_q4222.hg,61,121
sqlshare_q4290.hg,47,157
sqlshare_q4297.hg,7,22
sqlshare_q4352.hg,7,25
sqlshare_q4362.hg,13,55
sqlshare_q4371.hg,3,9
sqlshare_q4374.hg,13,55
sqlshare_q4444.hg,83,165
sqlshare_q4446.hg,84,167
sqlshare_q4514.hg,24,93
sqlshare_q4578.hg,55,109
sqlshare_q4579.hg,56,110
sqlshare_q4606.hg,9,76
sqlshare_q4654.hg,3,55
sqlshare_q4657.hg,23,135
sqlshare_q4663.hg,35,183
sqlshare_q4757.hg,83,165
sqlshare_q4761.hg,11,21
sqlshare_q4762.hg,11,21
sqlshare_q4763.hg,11,21
sqlshare_q4764.hg,11,21
sqlshare_q4765.hg,11,21
sqlshare_q4772.hg,11,21
sqlshare_q4773.hg,11,21
sqlshare_q4774.hg,13,25
sqlshare_q4829.hg,6,6
sqlshare_q4883.hg,3,1
sqlshare_q4884.hg,3,2
sqlshare_q4887.hg,4,2
sqlshare_q4902.hg,3,2
sqlshare_q5176.hg,3,17
sqlshare_q5177.hg,3,5
sqlshare_q5230.hg,3,11
sqlshare_q5273.hg,3,15
sqlshare_q5275.hg,4,16
sqlshare_q5277.hg,5,25
sqlshare_q5466.hg,3,26
sqlshare_q547.hg,3,3
sqlshare_q5631.hg,3,7
sqlshare_q588.hg,3,2
sqlshare_q5978.hg,3,20
sqlshare_q6031.hg,3,15
sqlshare_q6032.hg,7,43
sqlshare_q6034.hg,4,22
sqlshare_q6036.hg,7,38
sqlshare_q6104.hg,3,15
sqlshare_q6105.hg,4,19
sqlshare_q6106.hg,4,23
sqlshare_q6107.hg,4,22
sqlshare_q6145.hg,4,8
sqlshare_q6195.hg,3,20
sqlshare_q6239.hg,3,31
sqlshare_q6250.hg,4,25
sqlshare_q6251.hg,6,37
sqlshare_q6305.hg,3,7
sqlshare_q6323.hg,3,4
sqlshare_q6330.hg,3,5
sqlshare_q6331.hg,3,4
sqlshare_q6342.hg,3,13
sqlshare_q6351.hg,3,22
sqlshare_q643.hg,3,12
sqlshare_q6437.hg,4,18
sqlshare_q6440.hg,3,18
sqlshare_q6507.hg,3,18
sqlshare_q6522.hg,4,15
sqlshare_q6544.hg,4,18
sqlshare_q6546.hg,3,18
sqlshare_q6556.hg,3,17
sqlshare_q6562.hg,3,36
sqlshare_q6905.hg,2,2
sqlshare_q6952.hg,4,29
sqlshare_q7026.hg,2,9
sqlshare_q7213.hg,3,2
sqlshare_q741.hg,3,2
sqlshare_q8567.hg,3,60
sqlshare_q8666.hg,3,51
sqlshare_q8668.hg,3,58
sqlshare_q8676.hg,4,72
sqlshare_q8677.hg,4,71
sqlshare_q8678.hg,3,35
sqlshare_q8680.hg,4,70
sqlshare_q8682.hg,3,46
sqlshare_q8683.hg,3,74
sqlshare_q8685.hg,4,91
sqlshare_q8687.hg,4,55
sqlshare_q8714.hg,3,67
sqlshare_q8733.hg,3,56
sqlshare_q8734.hg,4,73
sqlshare_q8735.hg,5,97
sqlshare_q8773.hg,5,97
sqlshare_q8821.hg,3,13
sqlshare_q8863.hg,3,11
sqlshare_q8872.hg,3,34
sqlshare_q8874.hg,3,33
sqlshare_q8875.hg,3,27
sqlshare_q9862.hg,3,14
sqlshare_q9863.hg,3,13
sqlshare_q9879.hg,3,13
sqlshare_q9880.hg,3,13
sqlshare_q9881.hg,3,14
sqlshare_q9884.hg,3,14
sqlshare_q9886.hg,3,14
sqlshare_q9889.hg,3,14
sqlshare_q9891.hg,3,13
sqlshare_q9906.hg,2,4
sqlshare_v143.hg,2,77
sqlshare_v147.hg,2,22
sqlshare_v148.hg,2,22
sqlshare_v149.hg,2,61
sqlshare_v157.hg,2,38
sqlshare_v170.hg,2,59
sqlshare_v185.hg,2,60
sqlshare_v192.hg,2,52
sqlshare_v201.hg,2,77
sqlshare_v207.hg,2,60
sqlshare_v212.hg,2,78
sqlshare_v218.hg,2,76
sqlshare_v2194.hg,2,4
sqlshare_v221.hg,2,52
sqlshare_v225.hg,2,58
sqlshare_v229.hg,2,59
sqlshare_v2362.hg,4,26
sqlshare_v2379.hg,7,12
sqlshare_v2403.hg,3,6
sqlshare_v246.hg,2,59
sqlshare_v2522.hg,2,21
sqlshare_v2523.hg,2,6
sqlshare_v256.hg,2,59
sqlshare_v264.hg,2,58
sqlshare_v274.hg,2,58
sqlshare_v2972.hg,2,22
sqlshare_v2974.hg,2,50
sqlshare_v2980.hg,2,8
sqlshare_v2982.hg,3,14
sqlshare_v3006.hg,4,77
sqlshare_v3009.hg,2,7
sqlshare_v3023.hg,5,103
sqlshare_v3025.hg,2,32
sqlshare_v3026.hg,2,4
sqlshare_v3028.hg,2,14
sqlshare_v3049.hg,2,5
sqlshare_v3050.hg,3,11
sqlshare_v3066.hg,2,23
sqlshare_v3321.hg,3,14
sqlshare_v3346.hg,2,17
sqlshare_v3553.hg,3,31
sqlshare_v3555.hg,3,23
sqlshare_v3556.hg,3,27
sqlshare_v3679.hg,2,30
sqlshare_v3688.hg,3,6
sqlshare_v3704.hg,2,43
sqlshare_v3706.hg,3,35
sqlshare_v3710.hg,2,30
sqlshare_v3719.hg,3,10
sqlshare_v3726.hg,2,34
sqlshare_v3757.hg,3,6
sqlshare_v378.hg,2,4
sqlshare_v3900.hg,5,31
sqlshare_v3910.hg,6,7
sqlshare_v3914.hg,4,5
sqlshare_v3938.hg,6,11
sqlshare_v3939.hg,4,5
sqlshare_v488.hg,2,17
sqlshare_v492.hg,2,21
tpcds10_0.hg,3,38
tpcds10a_1.hg,2,61
tpcds10a_2.hg,2,61
tpcds11_0.hg,4,37
tpcds12_0.hg,3,82
tpcds13_0.hg,6,105
tpcds14_0.hg,1,6
tpcds14_1.hg,3,71
tpcds14_10.hg,2,50
tpcds14_11.hg,2,61
tpcds14_12.hg,2,61
tpcds14_13.hg,3,71
tpcds14_14.hg,3,82
tpcds14_15.hg,3,82
tpcds14_2.hg,3,82
tpcds14_28.hg,6,139
tpcds14_29.hg,2,22
tpcds14_3.hg,3,82
tpcds14_30.hg,1,28
tpcds14_31.hg,1,2
tpcds14_4.hg,2,22
tpcds14a_0.hg,1,6
tpcds14a_1.hg,1,6
tpcds14a_141.hg,6,139
tpcds14a_2.hg,1,6
tpcds14a_3.hg,1,6
tpcds14a_4.hg,1,6
tpcds14a_5.hg,1,6
tpcds15_0.hg,4,90
tpcds16_0.hg,4,103
tpcds17_0.hg,8,202
tpcds18_0.hg,7,127
tpcds18a_0.hg,1,11
tpcds18a_1.hg,7,127
tpcds18a_2.hg,7,127
tpcds18a_3.hg,7,127
tpcds18a_4.hg,7,127
tpcds18a_5.hg,7,127
tpcds19_0.hg,6,128
tpcds1_0.hg,4,92
tpcds20_0.hg,3,82
tpcds21_0.hg,4,65
tpcds22_0.hg,3,52
tpcds22a_0.hg,1,5
tpcds22a_1.hg,4,65
tpcds22a_2.hg,4,65
tpcds22a_3.hg,4,65
tpcds22a_4.hg,4,65
tpcds22a_5.hg,4,65
tpcds23_0.hg,1,1
tpcds23_1.hg,2,61
tpcds23_10.hg,3,78
tpcds23_11.hg,3,78
tpcds23_12.hg,3,71
tpcds23_13.hg,2,40
tpcds23_16.hg,3,69
tpcds23_2.hg,2,61
tpcds23_7.hg,3,69
tpcds23_9.hg,1,3
tpcds24_0.hg,6,118
tpcds24_1.hg,6,118
tpcds25_0.hg,8,202
tpcds26_0.hg,5,108
tpcds27_0.hg,5,107
tpcds27a_0.hg,1,7
tpcds27a_1.hg,5,107
tpcds27a_2.hg,5,107
tpcds27a_3.hg,5,107
tpcds28_0.hg,6,138
tpcds29_0.hg,8,202
tpcds2_0.hg,6,114
tpcds2_1.hg,1,34
tpcds2_2.hg,1,34
tpcds30_0.hg,5,92
tpcds31_0.hg,18,400
tpcds32_0.hg,3,82
tpcds33_0.hg,1,2
tpcds33_1.hg,4,83
tpcds33_2.hg,4,94
tpcds33_3.hg,4,94
tpcds33_4.hg,1,22
tpcds34_0.hg,5,99
tpcds35_0.hg,3,38
tpcds35a_1.hg,2,61
tpcds35a_2.hg,2,61
tpcds36_0.hg,4,99
tpcds36a_0.hg,1,6
tpcds36a_1.hg,4,99
tpcds36a_2.hg,4,99
tpcds36a_3.hg,4,99
tpcds37_0.hg,4,85
tpcds38_0.hg,1,3
tpcds38_1.hg,3,67
tpcds38_2.hg,3,78
tpcds38_3.hg,3,78
tpcds39_0.hg,8,134
tpcds3_0.hg,3,71
tpcds40_0.hg,5,120
tpcds41_0.hg,1,22
tpcds42_0.hg,3,71
tpcds43_0.hg,3,78
tpcds44_0.hg,4,87
tpcds44_1.hg,1,23
tpcds45_0.hg,5,111
tpcds45_1.hg,1,22
tpcds46_0.hg,7,123
tpcds47_0.hg,12,298
tpcds48_0.hg,5,100
tpcds49_0.hg,1,5
tpcds49_1.hg,3,86
tpcds49_2.hg,3,89
tpcds49_3.hg,3,71
tpcds4_0.hg,6,55
tpcds50_0.hg,5,122
tpcds51_0.hg,4,113
tpcds51a_0.hg,16,451
tpcds52_0.hg,3,71
tpcds53_0.hg,4,99
tpcds54_0.hg,8,164
tpcds54_1.hg,1,28
tpcds54_2.hg,1,28
tpcds54_3.hg,1,34
tpcds54_4.hg,1,34
tpcds55_0.hg,3,71
tpcds56_0.hg,1,2
tpcds56_1.hg,4,83
tpcds56_2.hg,4,94
tpcds56_3.hg,4,94
tpcds57_0.hg,12,339
tpcds58_0.hg,9,233
tpcds58_1.hg,1,28
tpcds59_0.hg,8,211
tpcds5_0.hg,1,5
tpcds5_1.hg,3,61
tpcds5_2.hg,3,41
tpcds5_3.hg,3,58
tpcds5_4.hg,1,34
tpcds5_5.hg,2,56
tpcds5_6.hg,1,34
tpcds5_7.hg,1,27
tpcds5_8.hg,1,23
tpcds5_9.hg,1,20
tpcds5a_0.hg,1,5
tpcds5a_1.hg,1,5
tpcds5a_2.hg,1,5
tpcds5a_3.hg,1,5
tpcds61_0.hg,13,274
tpcds62_0.hg,5,104
tpcds63_0.hg,4,99
tpcds64_0.hg,38,633
tpcds65_0.hg,6,149
tpcds66_0.hg,1,32
tpcds66_1.hg,5,88
tpcds66_2.hg,5,88
tpcds67_0.hg,4,102
tpcds67a_0.hg,1,9
tpcds67a_1.hg,4,99
tpcds67a_2.hg,4,99
tpcds67a_3.hg,4,99
tpcds67a_4.hg,4,99
tpcds67a_5.hg,4,99
tpcds67a_6.hg,4,99
tpcds67a_7.hg,4,99
tpcds67a_8.hg,4,99
tpcds67a_9.hg,4,99
tpcds68_0.hg,7,123
tpcds69_0.hg,3,38
tpcds6_0.hg,5,100
tpcds6_1.hg,1,28
tpcds70_0.hg,3,78
tpcds70_1.hg,3,78
tpcds70a_0.hg,1,6
tpcds70a_1.hg,3,78
tpcds70a_2.hg,3,78
tpcds70a_3.hg,3,78
tpcds70a_4.hg,3,78
tpcds71_0.hg,3,34
tpcds71_1.hg,2,61
tpcds71_2.hg,2,61
tpcds71_3.hg,2,50
tpcds72_0.hg,11,206
tpcds73_0.hg,5,99
tpcds74_0.hg,4,21
tpcds75_0.hg,2,10
tpcds76_0.hg,1,6
tpcds76_1.hg,3,71
tpcds76_2.hg,3,82
tpcds76_3.hg,3,82
tpcds77_1.hg,6,152
tpcds77_2.hg,4,115
tpcds77_3.hg,6,137
tpcds77a_0.hg,1,5
tpcds77a_2.hg,1,5
tpcds77a_3.hg,1,5
tpcds78_0.hg,9,231
tpcds79_0.hg,5,99
tpcds7_0.hg,5,97
tpcds80_1.hg,6,135
tpcds80_2.hg,6,133
tpcds80_3.hg,6,147
tpcds81_0.hg,5,95
tpcds82_0.hg,4,74
tpcds83_0.hg,9,213
tpcds84_0.hg,6,63
tpcds85_0.hg,8,126
tpcds86_0.hg,3,82
tpcds86a_0.hg,1,6
tpcds86a_1.hg,3,82
tpcds86a_2.hg,3,82
tpcds86a_3.hg,3,82
tpcds87_0.hg,1,3
tpcds88_0.hg,32,512
tpcds89_0.hg,4,99
tpcds8_0.hg,4,79
tpcds8_1.hg,1,13
tpcds8_2.hg,2,30
tpcds90_0.hg,8,120
tpcds91_0.hg,7,125
tpcds92_0.hg,3,82
tpcds93_0.hg,3,43
tpcds94_0.hg,4,98
tpcds95_1.hg,2,67
tpcds95_2.hg,3,90
tpcds96_0.hg,4,64
tpcds97_0.hg,4,109
tpcds98_0.hg,3,71
tpcds99_0.hg,5,109
tpcds9_0.hg,1,3
tpch10_0.hg,4,34
tpch11_0.hg,3,14
tpch11_1.hg,3,14
tpch12_0.hg,2,24
tpch13_0.hg,2,16
tpch14_0.hg,2,24
tpch15_0.hg,2,22
tpch15_1.hg,1,16
tpch16_0.hg,2,13
tpch16_1.hg,1,7
tpch17_0.hg,2,24
tpch18_0.hg,3,31
tpch18_1.hg,1,16
tpch19_0.hg,2,25
tpch1_0.hg,1,16
tpch20_0.hg,2,10
tpch20_1.hg,1,5
tpch20_2.hg,1,9
tpch21_0.hg,4,33
tpch22_0.hg,1,8
tpch22_1.hg,1,8
tpch2_0.hg,5,24
tpch3_0.hg,3,31
tpch4_0.hg,1,9
tpch5_0.hg,6,41
tpch6_0.hg,1,16
tpch7_0.hg,6,43
tpch8_0.hg,8,53
tpch9_0.hg,6,44
wiki_1000.dtl,6,4
wiki_100000.dtl,8,7
wiki_100013.dtl,6,7
wiki_100058.dtl,5,6
wiki_100074.dtl,5,6
wiki_100088.dtl,11,8
wiki_1001.dtl,7,8
wiki_1002.dtl,13,8
wiki_1004.dtl,14,10
wiki_1005.dtl,8,5
wiki_1006.dtl,11,9
wiki_1007.dtl,5,5
wiki_1008.dtl,8,8
wiki_100881.dtl,15,10
wiki_1009.dtl,9,5
wiki_101.dtl,8,9
wiki_1011.dtl,7,5
wiki_1012.dtl,7,7
wiki_1013.dtl,5,7
wiki_1014.dtl,10,10
wiki_1015.dtl,9,6
wiki_1016.dtl,14,13
wiki_102.dtl,5,4
wiki_1023.dtl,5,6
wiki_1024.dtl,12,8
wiki_1028.dtl,12,7
wiki_1029.dtl,11,7
wiki_1031.dtl,7,7
wiki_1032.dtl,7,7
wiki_1033.dtl,7,8
wiki_1036.dtl,6,6
wiki_1037.dtl,12,8
wiki_1039.dtl,8,7
wiki_104.dtl,11,8
wiki_1042.dtl,15,8
wiki_1044.dtl,5,5
wiki_1048.dtl,9,4
wiki_1049.dtl,10,7
wiki_1051.dtl,10,8
wiki_105267.dtl,9,6
wiki_1053.dtl,7,7
wiki_1054.dtl,6,6
wiki_1056.dtl,10,7
wiki_1059.dtl,8,6
wiki_106.dtl,11,8
wiki_1060.dtl,6,6
wiki_1062.dtl,8,7
wiki_1064.dtl,5,6
wiki_1066.dtl,8,6
wiki_1067.dtl,8,9
wiki_1068.dtl,5,5
wiki_107.dtl,6,4
wiki_1070.dtl,12,7
wiki_1071.dtl,5,6
wiki_1074.dtl,7,8
wiki_1076.dtl,15,8
wiki_1077.dtl,7,7
wiki_1080.dtl,9,9
wiki_1081.dtl,11,8
wiki_1082.dtl,8,7
wiki_1087.dtl,10,8
wiki_1088.dtl,7,7
wiki_109.dtl,12,7
wiki_1090.dtl,15,10
wiki_1092.dtl,16,10
wiki_1094.dtl,7,5
wiki_1097.dtl,5,4
wiki_1098.dtl,11,9
wiki_11.dtl,6,7
wiki_1105.dtl,6,7
wiki_111.dtl,6,4
wiki_1110.dtl,4,4
wiki_1111.dtl,5,5
wiki_1112.dtl,10,6
wiki_1114.dtl,17,8
wiki_1115.dtl,5,4
wiki_1120.dtl,4,5
wiki_1121.dtl,10,8
wiki_1122.dtl,17,8
wiki_1123.dtl,11,7
wiki_1124.dtl,5,4
wiki_1125.dtl,8,5
wiki_1129.dtl,9,6
wiki_113.dtl,8,6
wiki_1130.dtl,6,4
wiki_1132.dtl,9,6
wiki_1133.dtl,9,6
wiki_1134.dtl,9,8
wiki_1135.dtl,6,4
wiki_1136.dtl,17,10
wiki_1137.dtl,9,6
wiki_1139.dtl,19,12
wiki_1146.dtl,8,6
wiki_1149.dtl,8,7
wiki_115.dtl,6,7
wiki_115045.dtl,16,9
wiki_1151.dtl,8,7
wiki_1154.dtl,10,8
wiki_1155.dtl,7,7
wiki_1156.dtl,9,7
wiki_1159.dtl,17,15
wiki_1163.dtl,5,4
wiki_1165.dtl,6,6
wiki_1169.dtl,9,6
wiki_1170.dtl,11,7
wiki_1172.dtl,5,6
wiki_1174.dtl,11,7
wiki_1175.dtl,6,5
wiki_121.dtl,8,9
wiki_12519.dtl,7,7
wiki_125700.dtl,12,7
wiki_126.dtl,12,8
wiki_129.dtl,9,8
wiki_133.dtl,7,6
wiki_134.dtl,14,9
wiki_136430.dtl,8,8
wiki_140.dtl,14,8
wiki_142.dtl,3,3
wiki_144.dtl,4,3
wiki_145521.dtl,13,8
wiki_146.dtl,8,6
wiki_147.dtl,7,7
wiki_148876.dtl,14,8
wiki_15.dtl,11,8
wiki_151.dtl,14,10
wiki_156.dtl,12,8
wiki_157.dtl,9,9
wiki_160.dtl,6,5
wiki_17.dtl,3,4
wiki_179594.dtl,10,7
wiki_18.dtl,6,6
wiki_180.dtl,9,7
wiki_182.dtl,7,5
wiki_184.dtl,19,8
wiki_186.dtl,5,3
wiki_190.dtl,6,4
wiki_192.dtl,9,6
wiki_19320.dtl,7,6
wiki_195.dtl,11,8
wiki_198.dtl,8,6
wiki_201.dtl,5,4
wiki_204.dtl,9,6
wiki_206.dtl,5,3
wiki_206427.dtl,7,6
wiki_207.dtl,15,7
wiki_207186.dtl,13,9
wiki_209.dtl,11,7
wiki_210.dtl,9,6
wiki_214.dtl,7,6
wiki_215.dtl,6,5
wiki_217.dtl,8,8
wiki_218.dtl,5,6
wiki_22.dtl,13,8
wiki_221.dtl,12,4
wiki_224.dtl,5,7
wiki_224030.dtl,13,8
wiki_229.dtl,10,7
wiki_23.dtl,5,4
wiki_230.dtl,6,6
wiki_234.dtl,6,4
wiki_235.dtl,14,8
wiki_238.dtl,10,9
wiki_24.dtl,13,8
wiki_240.dtl,8,10
wiki_241.dtl,11,7
wiki_243.dtl,10,8
wiki_252.dtl,4,5
wiki_254.dtl,4,4
wiki_256.dtl,10,8
wiki_257.dtl,6,5
wiki_260.dtl,7,5
wiki_264.dtl,5,6
wiki_270.dtl,14,9
wiki_271.dtl,12,10
wiki_273.dtl,4,4
wiki_273526.dtl,11,8
wiki_273527.dtl,8,5
wiki_273530.dtl,8,9
wiki_273531.dtl,6,6
wiki_273532.dtl,13,9
wiki_273533.dtl,7,4
wiki_273534.dtl,8,8
wiki_273536.dtl,6,7
wiki_273537.dtl,9,6
wiki_273538.dtl,7,8
wiki_273539.dtl,4,4
wiki_273540.dtl,10,8
wiki_273541.dtl,11,7
wiki_273542.dtl,8,9
wiki_273543.dtl,8,5
wiki_273544.dtl,19,10
wiki_273546.dtl,5,4
wiki_273547.dtl,12,12
wiki_273548.dtl,7,8
wiki_273551.dtl,16,10
wiki_273552.dtl,6,6
wiki_273553.dtl,7,6
wiki_273554.dtl,12,9
wiki_273556.dtl,9,9
wiki_273558.dtl,6,4
wiki_273563.dtl,12,9
wiki_273566.dtl,8,8
wiki_273567.dtl,11,12
wiki_273571.dtl,8,6
wiki_273572.dtl,9,7
wiki_273573.dtl,12,9
wiki_273574.dtl,8,9
wiki_273585.dtl,19,14
wiki_273587.dtl,6,4
wiki_273588.dtl,15,10
wiki_273589.dtl,9,7
wiki_273590.dtl,7,5
wiki_273591.dtl,9,9
wiki_273698.dtl,14,10
wiki_273718.dtl,19,13
wiki_274.dtl,10,8
wiki_276.dtl,11,10
wiki_284.dtl,11,8
wiki_286.dtl,7,6
wiki_289.dtl,5,4
wiki_297.dtl,17,8
wiki_30.dtl,7,5
wiki_301.dtl,16,10
wiki_302.dtl,7,6
wiki_305.dtl,7,8
wiki_308.dtl,8,7
wiki_319.dtl,6,7
wiki_320.dtl,6,7
wiki_326.dtl,15,14
wiki_333.dtl,5,7
wiki_341.dtl,13,8
wiki_347.dtl,10,6
wiki_360.dtl,10,10
wiki_374.dtl,5,5
wiki_375.dtl,7,7
wiki_387.dtl,6,6
wiki_388.dtl,15,8
wiki_399.dtl,8,6
wiki_40.dtl,7,6
wiki_402.dtl,7,6
wiki_42.dtl,7,5
wiki_420.dtl,5,4
wiki_421.dtl,5,6
wiki_430.dtl,10,8
wiki_438.dtl,6,5
wiki_445.dtl,14,8
wiki_451.dtl,9,6
wiki_453.dtl,6,6
wiki_455.dtl,11,5
wiki_456.dtl,3,3
wiki_457.dtl,17,8
wiki_459.dtl,10,7
wiki_464.dtl,18,12
wiki_467.dtl,14,8
wiki_469.dtl,17,8
wiki_47.dtl,12,8
wiki_470.dtl,16,10
wiki_475.dtl,9,8
wiki_478.dtl,7,6
wiki_482.dtl,11,7
wiki_485.dtl,20,8
wiki_487.dtl,6,7
wiki_488.dtl,6,5
wiki_491.dtl,9,6
wiki_495.dtl,16,10
wiki_509.dtl,6,6
wiki_510.dtl,3,3
wiki_511.dtl,6,4
wiki_515.dtl,4,3
wiki_518.dtl,14,8
wiki_521.dtl,6,6
wiki_522.dtl,18,8
wiki_526.dtl,7,6
wiki_527.dtl,7,8
wiki_530.dtl,3,5
wiki_532.dtl,17,8
wiki_535.dtl,14,8
wiki_538.dtl,8,4
wiki_543.dtl,7,6
wiki_559.dtl,7,5
wiki_56.dtl,8,4
wiki_567.dtl,9,8
wiki_568.dtl,6,5
wiki_584.dtl,6,7
wiki_58438.dtl,12,9
wiki_592.dtl,13,13
wiki_593.dtl,8,4
wiki_60158.dtl,13,9
wiki_612.dtl,7,8
wiki_615.dtl,6,7
wiki_616.dtl,7,5
wiki_618.dtl,5,5
wiki_622.dtl,8,7
wiki_623.dtl,7,7
wiki_640.dtl,6,7
wiki_644.dtl,6,5
wiki_648.dtl,6,7
wiki_660.dtl,6,5
wiki_664.dtl,8,5
wiki_665.dtl,17,11
wiki_670.dtl,14,7
wiki_673.dtl,11,7
wiki_68.dtl,12,5
wiki_682.dtl,11,8
wiki_686.dtl,13,8
wiki_699.dtl,6,4
wiki_702.dtl,9,6
wiki_708.dtl,8,8
wiki_715.dtl,3,5
wiki_720.dtl,17,8
wiki_722.dtl,14,7
wiki_734.dtl,4,4
wiki_739.dtl,16,8
wiki_744.dtl,9,6
wiki_763.dtl,9,7
wiki_770.dtl,13,8
wiki_774.dtl,6,5
wiki_781.dtl,17,8
wiki_783.dtl,10,7
wiki_792.dtl,11,8
wiki_793.dtl,6,6
wiki_795.dtl,7,5
wiki_798.dtl,8,8
wiki_817.dtl,9,6
wiki_819.dtl,7,7
wiki_833.dtl,7,5
wiki_840.dtl,9,7
wiki_842.dtl,18,8
wiki_846.dtl,15,7
wiki_851.dtl,5,6
wiki_852.dtl,6,7
wiki_855.dtl,15,8
wiki_864.dtl,14,8
wiki_868.dtl,7,8
wiki_869.dtl,13,13
wiki_885.dtl,8,8
wiki_89.dtl,11,9
wiki_898.dtl,9,8
wiki_902.dtl,12,7
wiki_915.dtl,13,11
wiki_925.dtl,15,9
wiki_930.dtl,15,9
wiki_933.dtl,7,7
wiki_941.dtl,21,16
wiki_944.dtl,5,7
wiki_945.dtl,8,5
wiki_949.dtl,14,13
wiki_954.dtl,7,6
wiki_962.dtl,12,7
wiki_976.dtl,6,6
wiki_98.dtl,11,7
wiki_987.dtl,5,6
wiki_988.dtl,14,8
wiki_989.dtl,14,11


==> data/unsolved.csv <==
Graph,Edges,Vertices
2bitcomp_5.hg,310,95
Kakuro-easy-103-ext.xml.hg,96,162
Kakuro-easy-113-ext.xml.hg,90,153
Kakuro-easy-131-ext.xml.hg,96,180
Kakuro-easy-132-ext.xml.hg,92,172
Kakuro-easy-142-ext.xml.hg,96,156
Kakuro-easy-146-ext.xml.hg,98,165
Kakuro-easy-148-ext.xml.hg,98,168
Kakuro-easy-150-ext.xml.hg,88,165
Kakuro-easy-151-ext.xml.hg,94,177
Kakuro-easy-161-ext.xml.hg,86,165
Kakuro-easy-163-ext.xml.hg,96,172
Kakuro-easy-165-ext.xml.hg,94,167
Kakuro-hard-103-ext.xml.hg,96,162
Kakuro-hard-113-ext.xml.hg,90,153
Kakuro-hard-126-ext.xml.hg,98,164
Kakuro-hard-132-ext.xml.hg,96,180
Kakuro-hard-133-ext.xml.hg,92,172
Kakuro-hard-144-ext.xml.hg,96,156
Kakuro-hard-150-ext.xml.hg,98,165
Kakuro-hard-153-ext.xml.hg,98,168
Kakuro-hard-155-ext.xml.hg,88,165
Kakuro-hard-162-ext.xml.hg,94,165
Kakuro-hard-169-ext.xml.hg,86,165
Kakuro-hard-172-ext.xml.hg,96,172
Kakuro-hard-174-ext.xml.hg,94,167
Kakuro-medium-098-ext.xml.hg,96,162
Kakuro-medium-109-ext.xml.hg,90,153
Kakuro-medium-128-ext.xml.hg,96,180
Kakuro-medium-129-ext.xml.hg,92,172
Kakuro-medium-140-ext.xml.hg,96,156
Kakuro-medium-146-ext.xml.hg,98,165
Kakuro-medium-149-ext.xml.hg,98,168
Kakuro-medium-151-ext.xml.hg,88,165
Kakuro-medium-153-ext.xml.hg,98,169
Kakuro-medium-159-ext.xml.hg,94,165
Kakuro-medium-165-ext.xml.hg,86,165
Kakuro-medium-168-ext.xml.hg,96,172
Kakuro-medium-169-ext.xml.hg,94,167
NewSystem3.hg,278,474
Nonogram-001-table.xml.hg,48,576
Nonogram-002-table.xml.hg,64,1024
Nonogram-003-table.xml.hg,40,400
Nonogram-004-table.xml.hg,48,576
Nonogram-005-table.xml.hg,48,576
Nonogram-006-table.xml.hg,48,576
Nonogram-007-table.xml.hg,65,1056
Nonogram-008-table.xml.hg,48,576
Nonogram-009-table.xml.hg,64,1015
Nonogram-010-table.xml.hg,40,400
Nonogram-011-table.xml.hg,48,576
Nonogram-012-table.xml.hg,64,1024
Nonogram-013-table.xml.hg,48,576
Nonogram-014-table.xml.hg,48,576
Nonogram-015-table.xml.hg,64,1024
Nonogram-016-table.xml.hg,64,1024
Nonogram-017-table.xml.hg,40,400
Nonogram-018-table.xml.hg,48,576
Nonogram-020-table.xml.hg,64,1024
Nonogram-021-table.xml.hg,48,576
Nonogram-022-table.xml.hg,64,1024
Nonogram-023-table.xml.hg,48,576
Nonogram-024-table.xml.hg,64,1024
Nonogram-025-table.xml.hg,64,1024
Nonogram-027-table.xml.hg,48,576
Nonogram-028-table.xml.hg,64,1024
Nonogram-029-table.xml.hg,48,576
Nonogram-030-table.xml.hg,40,400
Nonogram-031-table.xml.hg,48,576
Nonogram-032-table.xml.hg,40,400
Nonogram-033-table.xml.hg,64,1024
Nonogram-034-table.xml.hg,48,576
Nonogram-035-table.xml.hg,48,576
Nonogram-036-table.xml.hg,64,1024
Nonogram-037-table.xml.hg,40,400
Nonogram-038-table.xml.hg,63,980
Nonogram-039-table.xml.hg,64,1024
Nonogram-040-table.xml.hg,52,640
Nonogram-041-table.xml.hg,32,256
Nonogram-042-table.xml.hg,32,256
Nonogram-043-table.xml.hg,32,256
Nonogram-044-table.xml.hg,48,576
Nonogram-045-table.xml.hg,32,256
Nonogram-047-table.xml.hg,40,400
Nonogram-048-table.xml.hg,40,400
Nonogram-049-table.xml.hg,32,256
Nonogram-050-table.xml.hg,32,256
Nonogram-051-table.xml.hg,48,576
Nonogram-053-table.xml.hg,48,576
Nonogram-054-table.xml.hg,48,576
Nonogram-055-table.xml.hg,64,1024
Nonogram-056-table.xml.hg,32,256
Nonogram-057-table.xml.hg,48,576
Nonogram-058-table.xml.hg,64,1024
Nonogram-059-table.xml.hg,48,576
Nonogram-060-table.xml.hg,48,576
Nonogram-062-table.xml.hg,32,256
Nonogram-063-table.xml.hg,32,256
Nonogram-064-table.xml.hg,40,400
Nonogram-066-table.xml.hg,40,400
Nonogram-067-table.xml.hg,64,1024
Nonogram-068-table.xml.hg,32,256
Nonogram-070-table.xml.hg,48,576
Nonogram-072-table.xml.hg,48,576
Nonogram-073-table.xml.hg,40,400
Nonogram-074-table.xml.hg,40,384
Nonogram-075-table.xml.hg,64,1024
Nonogram-076-table.xml.hg,40,400
Nonogram-077-table.xml.hg,64,1024
Nonogram-078-table.xml.hg,48,576
Nonogram-080-table.xml.hg,40,400
Nonogram-081-table.xml.hg,48,576
Nonogram-082-table.xml.hg,56,784
Nonogram-083-table.xml.hg,32,256
Nonogram-084-table.xml.hg,32,256
Nonogram-085-table.xml.hg,48,576
Nonogram-087-table.xml.hg,48,576
Nonogram-089-table.xml.hg,40,400
Nonogram-091-table.xml.hg,64,1024
Nonogram-092-table.xml.hg,64,1024
Nonogram-093-table.xml.hg,32,256
Nonogram-094-table.xml.hg,48,576
Nonogram-096-table.xml.hg,48,576
Nonogram-097-table.xml.hg,32,256
Nonogram-098-table.xml.hg,40,400
Nonogram-099-table.xml.hg,48,576
Nonogram-100-table.xml.hg,64,1024
Nonogram-101-table.xml.hg,44,435
Nonogram-102-table.xml.hg,48,576
Nonogram-104-table.xml.hg,40,400
Nonogram-105-table.xml.hg,64,1024
Nonogram-106-table.xml.hg,32,256
Nonogram-107-table.xml.hg,64,1024
Nonogram-108-table.xml.hg,64,1024
Nonogram-109-table.xml.hg,32,256
Nonogram-110-table.xml.hg,40,400
Nonogram-111-table.xml.hg,48,576
Nonogram-113-table.xml.hg,40,400
Nonogram-114-table.xml.hg,48,576
Nonogram-115-table.xml.hg,40,400
Nonogram-116-table.xml.hg,64,1024
Nonogram-117-table.xml.hg,40,400
Nonogram-118-table.xml.hg,48,576
Nonogram-119-table.xml.hg,64,1024
Nonogram-120-table.xml.hg,48,576
Nonogram-121-table.xml.hg,64,1024
Nonogram-123-table.xml.hg,40,400
Nonogram-124-table.xml.hg,48,576
Nonogram-125-table.xml.hg,64,1024
Nonogram-126-table.xml.hg,32,256
Nonogram-127-table.xml.hg,32,256
Nonogram-128-table.xml.hg,64,1024
Nonogram-129-table.xml.hg,48,576
Nonogram-131-table.xml.hg,48,576
Nonogram-132-table.xml.hg,40,400
Nonogram-133-table.xml.hg,48,576
Nonogram-134-table.xml.hg,48,576
Nonogram-135-table.xml.hg,52,672
Nonogram-136-table.xml.hg,48,576
Nonogram-137-table.xml.hg,64,1024
Nonogram-138-table.xml.hg,48,576
Nonogram-140-table.xml.hg,40,400
Nonogram-141-table.xml.hg,64,1024
Nonogram-142-table.xml.hg,48,576
Nonogram-144-table.xml.hg,32,256
Nonogram-145-table.xml.hg,32,256
Nonogram-146-table.xml.hg,40,400
Nonogram-147-table.xml.hg,40,400
Nonogram-148-table.xml.hg,48,576
Nonogram-149-table.xml.hg,32,256
Nonogram-150-table.xml.hg,48,576
Nonogram-151-table.xml.hg,64,1024
Nonogram-152-table.xml.hg,40,400
Nonogram-153-table.xml.hg,64,1024
Nonogram-155-table.xml.hg,32,256
Nonogram-156-table.xml.hg,32,256
Nonogram-157-table.xml.hg,40,400
Nonogram-158-table.xml.hg,48,576
Nonogram-159-table.xml.hg,48,576
Nonogram-160-table.xml.hg,48,576
Nonogram-161-table.xml.hg,32,256
Nonogram-162-table.xml.hg,48,576
Nonogram-163-table.xml.hg,64,1024
Nonogram-164-table.xml.hg,32,256
Nonogram-165-table.xml.hg,48,576
Nonogram-166-table.xml.hg,48,576
Nonogram-167-table.xml.hg,48,576
Nonogram-168-table.xml.hg,40,400
Nonogram-169-table.xml.hg,48,576
Nonogram-170-table.xml.hg,64,1024
Nonogram-171-table.xml.hg,32,256
Nonogram-172-table.xml.hg,40,400
Nonogram-173-table.xml.hg,48,576
Nonogram-175-table.xml.hg,48,576
Nonogram-176-table.xml.hg,32,256
Nonogram-177-table.xml.hg,64,1024
Nonogram-178-table.xml.hg,56,768
Nonogram-179-table.xml.hg,48,576
Nonogram-180-table.xml.hg,64,1024
Pi-40-10-07948-40-01.xml.hg,98,40
Pi-40-10-07948-40-07.xml.hg,98,40
Pi-40-10-07948-40-11.xml.hg,98,40
Pi-40-10-07948-40-12.xml.hg,98,40
Pi-40-10-07948-40-13.xml.hg,98,40
Pi-40-10-07948-40-16.xml.hg,98,40
Pi-40-10-07948-40-17.xml.hg,98,40
Pi-40-10-07948-40-18.xml.hg,98,40
Pi-40-10-07948-40-19.xml.hg,98,40
Pi-40-10-07948-40-21.xml.hg,98,40
Pi-40-10-07948-40-24.xml.hg,98,40
Pi-40-10-07948-40-26.xml.hg,98,40
Pi-40-10-07948-40-27.xml.hg,98,40
Pi-40-10-07948-40-29.xml.hg,98,40
Pi-40-10-07948-40-31.xml.hg,98,40
Pi-40-10-07948-40-32.xml.hg,98,40
Pi-40-10-07948-40-34.xml.hg,98,40
Pi-40-10-07948-40-37.xml.hg,98,40
Pi-40-10-07948-40-38.xml.hg,98,40
Pi-40-10-07948-40-43.xml.hg,98,40
Pi-40-10-07948-40-44.xml.hg,98,40
Pi-40-10-07948-40-47.xml.hg,98,40
Pi-40-10-07948-40-48.xml.hg,98,40
Pi-40-10-07948-40-49.xml.hg,98,40
Pi-40-10-07948-40-50.xml.hg,98,40
Pi-40-10-07948-40-52.xml.hg,98,40
Pi-40-10-07948-40-53.xml.hg,98,40
Pi-40-10-07948-40-54.xml.hg,98,40
Pi-40-10-07948-40-55.xml.hg,98,40
Pi-40-10-07948-40-57.xml.hg,98,40
Pi-40-10-07948-40-60.xml.hg,98,40
Pi-40-10-07948-40-61.xml.hg,98,40
Pi-40-10-07948-40-63.xml.hg,98,40
Pi-40-10-07948-40-65.xml.hg,98,40
Pi-40-10-07948-40-66.xml.hg,98,40
Pi-40-10-07948-40-67.xml.hg,98,40
Pi-40-10-07948-40-68.xml.hg,98,40
Pi-40-10-07948-40-69.xml.hg,98,40
Pi-40-10-07948-40-71.xml.hg,98,40
Pi-40-10-07948-40-73.xml.hg,98,40
Pi-40-10-07948-40-75.xml.hg,98,40
Pi-40-10-07948-40-77.xml.hg,98,40
Pi-40-10-07948-40-78.xml.hg,98,40
Pi-40-10-07948-40-81.xml.hg,98,40
Pi-40-10-07948-40-83.xml.hg,98,40
Pi-40-10-07948-40-84.xml.hg,98,40
Pi-40-10-07948-40-85.xml.hg,98,40
Pi-40-10-07948-40-87.xml.hg,98,40
Pi-40-10-07948-40-89.xml.hg,98,40
Pi-40-10-07948-40-90.xml.hg,98,40
Pi-40-10-07948-40-91.xml.hg,98,40
Pi-40-10-07948-40-92.xml.hg,98,40
Pi-40-10-07948-40-95.xml.hg,98,40
Pi-40-10-07948-40-97.xml.hg,98,40
Pi-40-10-07948-40-99.xml.hg,98,40
aim-50-1-6-sat-1.xml.hg,77,50
aim-50-1-6-sat-2.xml.hg,76,50
aim-50-1-6-sat-3.xml.hg,78,50
aim-50-1-6-sat-4.xml.hg,77,50
aim-50-1-6-unsat-1.xml.hg,69,50
aim-50-1-6-unsat-2.xml.hg,77,50
aim-50-1-6-unsat-3.xml.hg,70,50
aim-50-1-6-unsat-4.xml.hg,76,50
aim-50-1_6-no-3.hg,80,50
aim-50-2-0-sat-1.xml.hg,94,50
aim-50-2-0-sat-2.xml.hg,96,50
aim-50-2-0-sat-3.xml.hg,96,50
aim-50-2-0-sat-4.xml.hg,94,50
aim-50-2-0-unsat-1.xml.hg,97,50
aim-50-2-0-unsat-2.xml.hg,94,50
aim-50-2-0-unsat-3.xml.hg,92,50
aim-50-2-0-unsat-4.xml.hg,95,50
aim-50-2_0-no-3.hg,100,50
aim-50-2_0-yes1-3.hg,100,50
aim-50-3_4-yes1-3.hg,170,50
cnf-2-40-0100-730625.xml.hg,96,40
cnf-2-40-0100-730627.xml.hg,93,39
cnf-2-40-0100-730630.xml.hg,95,40
cnf-3-40-0100-730621.xml.hg,99,40
cnf-3-40-0100-730622.xml.hg,100,40
cnf-3-40-0100-730623.xml.hg,100,40
cnf-3-40-0100-730624.xml.hg,100,40
cnf-3-40-0100-730625.xml.hg,100,40
cnf-3-40-0100-730626.xml.hg,100,40
cnf-3-40-0100-730627.xml.hg,100,40
cnf-3-40-0100-730628.xml.hg,100,40
cnf-3-40-0100-730629.xml.hg,100,40
cnf-3-40-0100-730630.xml.hg,97,40
cnf-3-80-0100-735541.xml.hg,100,80
cnf-3-80-0100-735542.xml.hg,100,79
cnf-3-80-0100-735543.xml.hg,100,79
cnf-3-80-0100-735544.xml.hg,100,76
cnf-3-80-0100-735545.xml.hg,100,79
cnf-3-80-0100-735546.xml.hg,100,79
cnf-3-80-0100-735547.xml.hg,100,76
cnf-3-80-0100-735548.xml.hg,100,80
cnf-3-80-0100-735549.xml.hg,100,77
cnf-3-80-0100-735550.xml.hg,100,79
flat30-1.hg,300,90
flat30-99.hg,300,90
grid2d_20.hg,200,200
grid2d_25.hg,312,313
grid2d_30.hg,450,450
grid2d_35.hg,612,613
grid2d_40.hg,800,800
grid2d_45.hg,1012,1013
grid2d_50.hg,1250,1250
grid2d_60.hg,1800,1800
grid2d_70.hg,2450,2450
grid2d_75.hg,2812,2813
hole9.hg,415,90
pret-150-60.xml.hg,100,150
rand-2-40-180-84-090-30.xml.hg,84,40
rand-2-40-180-84-090-96.xml.hg,84,40
rand-3-28-28-93-632-02.xml.hg,93,28
rand-3-28-28-93-632-03.xml.hg,93,28
rand-3-28-28-93-632-04.xml.hg,93,28
rand-3-28-28-93-632-05.xml.hg,93,28
rand-3-28-28-93-632-06.xml.hg,93,28
rand-3-28-28-93-632-07.xml.hg,93,28
rand-3-28-28-93-632-08.xml.hg,93,28
rand-3-28-28-93-632-09.xml.hg,93,28
rand-3-28-28-93-632-11.xml.hg,93,28
rand-3-28-28-93-632-12.xml.hg,93,28
rand-3-28-28-93-632-13.xml.hg,93,28
rand-3-28-28-93-632-15.xml.hg,93,28
rand-3-28-28-93-632-16.xml.hg,93,28
rand-3-28-28-93-632-17.xml.hg,93,28
rand-3-28-28-93-632-18.xml.hg,93,28
rand-3-28-28-93-632-19.xml.hg,93,28
rand-3-28-28-93-632-21.xml.hg,93,28
rand-3-28-28-93-632-22.xml.hg,93,28
rand-3-28-28-93-632-23.xml.hg,93,28
rand-3-28-28-93-632-25.xml.hg,93,28
rand-3-28-28-93-632-26.xml.hg,93,28
rand-3-28-28-93-632-27.xml.hg,93,28
rand-3-28-28-93-632-28.xml.hg,93,28
rand-3-28-28-93-632-29.xml.hg,93,28
rand-3-28-28-93-632-30.xml.hg,93,28
rand-3-28-28-93-632-32.xml.hg,93,28
rand-3-28-28-93-632-33.xml.hg,93,28
rand-3-28-28-93-632-34.xml.hg,93,28
rand-3-28-28-93-632-37.xml.hg,93,28
rand-3-28-28-93-632-38.xml.hg,93,28
rand-3-28-28-93-632-39.xml.hg,93,28
rand-3-28-28-93-632-41.xml.hg,93,28
rand-3-28-28-93-632-42.xml.hg,93,28
rand-3-28-28-93-632-44.xml.hg,93,28
rand-3-28-28-93-632-46.xml.hg,93,28
rand-3-28-28-93-632-47.xml.hg,93,28
rand-3-28-28-93-632-48.xml.hg,93,28
rand-3-28-28-93-632-49.xml.hg,93,28
rand-3-28-28-93-632f-02.xml.hg,93,28
rand-3-28-28-93-632f-03.xml.hg,93,28
rand-3-28-28-93-632f-04.xml.hg,93,28
rand-3-28-28-93-632f-05.xml.hg,93,28
rand-3-28-28-93-632f-06.xml.hg,93,28
rand-3-28-28-93-632f-07.xml.hg,93,28
rand-3-28-28-93-632f-08.xml.hg,93,28
rand-3-28-28-93-632f-09.xml.hg,93,28
rand-3-28-28-93-632f-11.xml.hg,93,28
rand-3-28-28-93-632f-12.xml.hg,93,28
rand-3-28-28-93-632f-13.xml.hg,93,28
rand-3-28-28-93-632f-15.xml.hg,93,28
rand-3-28-28-93-632f-16.xml.hg,93,28
rand-3-28-28-93-632f-17.xml.hg,93,28
rand-3-28-28-93-632f-18.xml.hg,93,28
rand-3-28-28-93-632f-19.xml.hg,93,28
rand-3-28-28-93-632f-21.xml.hg,93,28
rand-3-28-28-93-632f-22.xml.hg,93,28
rand-3-28-28-93-632f-23.xml.hg,93,28
rand-3-28-28-93-632f-25.xml.hg,93,28
rand-3-28-28-93-632f-26.xml.hg,93,28
rand-3-28-28-93-632f-27.xml.hg,93,28
rand-3-28-28-93-632f-28.xml.hg,93,28
rand-3-28-28-93-632f-29.xml.hg,93,28
rand-3-28-28-93-632f-30.xml.hg,93,28
rand-3-28-28-93-632f-32.xml.hg,93,28
rand-3-28-28-93-632f-33.xml.hg,93,28
rand-3-28-28-93-632f-34.xml.hg,93,28
rand-3-28-28-93-632f-37.xml.hg,93,28
rand-3-28-28-93-632f-38.xml.hg,93,28
rand-3-28-28-93-632f-39.xml.hg,93,28
rand-3-28-28-93-632f-41.xml.hg,93,28
rand-3-28-28-93-632f-42.xml.hg,93,28
rand-3-28-28-93-632f-44.xml.hg,93,28
rand-3-28-28-93-632f-46.xml.hg,93,28
rand-3-28-28-93-632f-47.xml.hg,93,28
rand-3-28-28-93-632f-48.xml.hg,93,28
rand-3-28-28-93-632f-49.xml.hg,93,28
rand_q0049.hg,49,71
rand_q0054.hg,49,81
rand_q0084.hg,46,93
rand_q0088.hg,47,92
rand_q0093.hg,45,59
rand_q0183.hg,41,69
rand_q0204.hg,48,64
rand_q0224.hg,43,98
rand_q0229.hg,47,81
rand_q0235.hg,38,89
rand_q0239.hg,45,77
rand_q0295.hg,47,71
rand_q0304.hg,45,91
rand_q0349.hg,43,92
rand_q0356.hg,48,84
rand_q0365.hg,43,76
rand_q0379.hg,47,81
rand_q0382.hg,48,93
rand_q0393.hg,46,85
rand_q0415.hg,50,95
rand_q0429.hg,45,62
rand_q0445.hg,49,61
rand_q0472.hg,42,99
reg-s20-p03-c20-d10-n10-l5-05.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-19.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-26.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-28.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-39.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-40.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-49.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-51.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-57.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-60.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-61.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-65.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-67.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-68.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-70.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-74.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-86.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-94.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-96.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-97.xml.hg,100,130
s1196.hg,547,561
s1238.hg,526,540
s1423.hg,731,748
s1488.hg,659,667
s1494.hg,653,661
s208.hg,104,115
s386.hg,165,172
s420.hg,212,231
s510.hg,217,236
s526.hg,214,217
s5378.hg,2958,2993
s641.hg,398,433
s713.hg,412,447
s820.hg,294,312
s832.hg,292,310
s838.hg,422,457
s953.hg,424,440


==> data/unsolved_htdSMT.csv <==
Graph,Edges,Vertices
2bitcomp_5.hg,310,95
Dubois-050.xml.hg,100,150
Kakuro-easy-023-ext.xml.hg,60,81
Kakuro-easy-041-ext.xml.hg,54,84
Kakuro-easy-045-ext.xml.hg,52,84
Kakuro-easy-047-ext.xml.hg,58,86
Kakuro-easy-048-ext.xml.hg,60,84
Kakuro-easy-051-ext.xml.hg,64,105
Kakuro-easy-053-ext.xml.hg,68,106
Kakuro-easy-061-ext.xml.hg,98,148
Kakuro-easy-062-ext.xml.hg,98,144
Kakuro-easy-064-ext.xml.hg,96,150
Kakuro-easy-065-ext.xml.hg,98,144
Kakuro-easy-068-ext.xml.hg,94,148
Kakuro-easy-069-ext.xml.hg,94,148
Kakuro-easy-070-ext.xml.hg,98,155
Kakuro-easy-071-ext.xml.hg,94,152
Kakuro-easy-072-ext.xml.hg,98,152
Kakuro-easy-073-ext.xml.hg,98,148
Kakuro-easy-074-ext.xml.hg,96,150
Kakuro-easy-075-ext.xml.hg,98,148
Kakuro-easy-076-ext.xml.hg,96,142
Kakuro-easy-083-ext.xml.hg,98,153
Kakuro-easy-084-ext.xml.hg,100,156
Kakuro-easy-086-ext.xml.hg,88,150
Kakuro-easy-087-ext.xml.hg,90,148
Kakuro-easy-088-ext.xml.hg,100,153
Kakuro-easy-089-ext.xml.hg,88,142
Kakuro-easy-091-ext.xml.hg,96,157
Kakuro-easy-093-ext.xml.hg,96,150
Kakuro-easy-094-ext.xml.hg,96,157
Kakuro-easy-096-ext.xml.hg,96,151
Kakuro-easy-097-ext.xml.hg,96,154
Kakuro-easy-098-ext.xml.hg,96,157
Kakuro-easy-099-ext.xml.hg,96,159
Kakuro-easy-103-ext.xml.hg,96,162
Kakuro-easy-104-ext.xml.hg,94,148
Kakuro-easy-106-ext.xml.hg,96,150
Kakuro-easy-109-ext.xml.hg,100,180
Kakuro-easy-112-ext.xml.hg,98,162
Kakuro-easy-113-ext.xml.hg,90,153
Kakuro-easy-114-ext.xml.hg,92,168
Kakuro-easy-115-ext.xml.hg,92,176
Kakuro-easy-117-ext.xml.hg,90,158
Kakuro-easy-118-ext.xml.hg,88,154
Kakuro-easy-120-ext.xml.hg,100,164
Kakuro-easy-121-ext.xml.hg,90,156
Kakuro-easy-122-ext.xml.hg,96,160
Kakuro-easy-123-ext.xml.hg,94,154
Kakuro-easy-124-ext.xml.hg,82,157
Kakuro-easy-125-ext.xml.hg,98,164
Kakuro-easy-126-ext.xml.hg,98,170
Kakuro-easy-127-ext.xml.hg,96,172
Kakuro-easy-128-ext.xml.hg,100,164
Kakuro-easy-129-ext.xml.hg,96,169
Kakuro-easy-130-ext.xml.hg,90,157
Kakuro-easy-131-ext.xml.hg,96,180
Kakuro-easy-132-ext.xml.hg,92,172
Kakuro-easy-133-ext.xml.hg,96,164
Kakuro-easy-134-ext.xml.hg,92,156
Kakuro-easy-135-ext.xml.hg,90,157
Kakuro-easy-136-ext.xml.hg,96,168
Kakuro-easy-138-ext.xml.hg,100,176
Kakuro-easy-139-ext.xml.hg,88,164
Kakuro-easy-142-ext.xml.hg,96,156
Kakuro-easy-146-ext.xml.hg,98,165
Kakuro-easy-148-ext.xml.hg,98,168
Kakuro-easy-149-ext.xml.hg,98,164
Kakuro-easy-150-ext.xml.hg,88,165
Kakuro-easy-151-ext.xml.hg,94,177
Kakuro-easy-152-ext.xml.hg,96,177
Kakuro-easy-153-ext.xml.hg,98,175
Kakuro-easy-154-ext.xml.hg,98,154
Kakuro-easy-155-ext.xml.hg,92,153
Kakuro-easy-156-ext.xml.hg,96,158
Kakuro-easy-157-ext.xml.hg,90,156
Kakuro-easy-161-ext.xml.hg,86,165
Kakuro-easy-162-ext.xml.hg,100,165
Kakuro-easy-163-ext.xml.hg,96,172
Kakuro-easy-164-ext.xml.hg,88,168
Kakuro-easy-165-ext.xml.hg,94,167
Kakuro-hard-023-ext.xml.hg,60,81
Kakuro-hard-037-ext.xml.hg,52,86
Kakuro-hard-041-ext.xml.hg,54,84
Kakuro-hard-045-ext.xml.hg,52,84
Kakuro-hard-047-ext.xml.hg,58,86
Kakuro-hard-048-ext.xml.hg,60,84
Kakuro-hard-051-ext.xml.hg,64,105
Kakuro-hard-052-ext.xml.hg,68,103
Kakuro-hard-053-ext.xml.hg,68,106
Kakuro-hard-061-ext.xml.hg,98,148
Kakuro-hard-062-ext.xml.hg,98,144
Kakuro-hard-064-ext.xml.hg,96,150
Kakuro-hard-065-ext.xml.hg,98,144
Kakuro-hard-068-ext.xml.hg,94,148
Kakuro-hard-069-ext.xml.hg,94,148
Kakuro-hard-070-ext.xml.hg,98,155
Kakuro-hard-071-ext.xml.hg,94,152
Kakuro-hard-072-ext.xml.hg,98,152
Kakuro-hard-073-ext.xml.hg,98,148
Kakuro-hard-074-ext.xml.hg,96,150
Kakuro-hard-075-ext.xml.hg,96,142
Kakuro-hard-078-ext.xml.hg,98,148
Kakuro-hard-083-ext.xml.hg,98,153
Kakuro-hard-084-ext.xml.hg,100,156
Kakuro-hard-086-ext.xml.hg,88,150
Kakuro-hard-087-ext.xml.hg,90,148
Kakuro-hard-088-ext.xml.hg,100,153
Kakuro-hard-090-ext.xml.hg,96,157
Kakuro-hard-092-ext.xml.hg,96,150
Kakuro-hard-093-ext.xml.hg,96,153
Kakuro-hard-094-ext.xml.hg,96,157
Kakuro-hard-096-ext.xml.hg,96,151
Kakuro-hard-097-ext.xml.hg,96,154
Kakuro-hard-098-ext.xml.hg,96,157
Kakuro-hard-099-ext.xml.hg,96,159
Kakuro-hard-103-ext.xml.hg,96,162
Kakuro-hard-104-ext.xml.hg,94,148
Kakuro-hard-106-ext.xml.hg,96,150
Kakuro-hard-109-ext.xml.hg,100,180
Kakuro-hard-112-ext.xml.hg,98,162
Kakuro-hard-113-ext.xml.hg,90,153
Kakuro-hard-114-ext.xml.hg,92,168
Kakuro-hard-115-ext.xml.hg,98,166
Kakuro-hard-116-ext.xml.hg,92,176
Kakuro-hard-118-ext.xml.hg,90,158
Kakuro-hard-119-ext.xml.hg,88,154
Kakuro-hard-121-ext.xml.hg,100,164
Kakuro-hard-122-ext.xml.hg,90,156
Kakuro-hard-123-ext.xml.hg,96,160
Kakuro-hard-124-ext.xml.hg,94,154
Kakuro-hard-125-ext.xml.hg,82,157
Kakuro-hard-126-ext.xml.hg,98,164
Kakuro-hard-127-ext.xml.hg,98,170
Kakuro-hard-128-ext.xml.hg,96,172
Kakuro-hard-129-ext.xml.hg,100,164
Kakuro-hard-130-ext.xml.hg,96,169
Kakuro-hard-131-ext.xml.hg,90,157
Kakuro-hard-132-ext.xml.hg,96,180
Kakuro-hard-133-ext.xml.hg,92,172
Kakuro-hard-134-ext.xml.hg,96,164
Kakuro-hard-135-ext.xml.hg,92,156
Kakuro-hard-136-ext.xml.hg,90,157
Kakuro-hard-137-ext.xml.hg,98,181
Kakuro-hard-138-ext.xml.hg,96,168
Kakuro-hard-140-ext.xml.hg,100,176
Kakuro-hard-141-ext.xml.hg,88,164
Kakuro-hard-144-ext.xml.hg,96,156
Kakuro-hard-145-ext.xml.hg,92,155
Kakuro-hard-149-ext.xml.hg,92,173
Kakuro-hard-150-ext.xml.hg,98,165
Kakuro-hard-151-ext.xml.hg,94,164
Kakuro-hard-153-ext.xml.hg,98,168
Kakuro-hard-154-ext.xml.hg,98,164
Kakuro-hard-155-ext.xml.hg,88,165
Kakuro-hard-156-ext.xml.hg,96,177
Kakuro-hard-157-ext.xml.hg,98,175
Kakuro-hard-158-ext.xml.hg,98,154
Kakuro-hard-159-ext.xml.hg,92,153
Kakuro-hard-161-ext.xml.hg,96,158
Kakuro-hard-162-ext.xml.hg,94,165
Kakuro-hard-163-ext.xml.hg,90,156
Kakuro-hard-165-ext.xml.hg,92,164
Kakuro-hard-168-ext.xml.hg,84,160
Kakuro-hard-169-ext.xml.hg,86,165
Kakuro-hard-170-ext.xml.hg,100,165
Kakuro-hard-171-ext.xml.hg,98,165
Kakuro-hard-172-ext.xml.hg,96,172
Kakuro-hard-173-ext.xml.hg,88,168
Kakuro-hard-174-ext.xml.hg,94,167
Kakuro-medium-023-ext.xml.hg,60,81
Kakuro-medium-041-ext.xml.hg,54,84
Kakuro-medium-045-ext.xml.hg,52,84
Kakuro-medium-047-ext.xml.hg,58,86
Kakuro-medium-048-ext.xml.hg,60,84
Kakuro-medium-051-ext.xml.hg,64,105
Kakuro-medium-060-ext.xml.hg,98,148
Kakuro-medium-061-ext.xml.hg,98,144
Kakuro-medium-063-ext.xml.hg,96,150
Kakuro-medium-064-ext.xml.hg,98,144
Kakuro-medium-067-ext.xml.hg,94,148
Kakuro-medium-068-ext.xml.hg,94,148
Kakuro-medium-069-ext.xml.hg,98,155
Kakuro-medium-070-ext.xml.hg,98,152
Kakuro-medium-071-ext.xml.hg,98,148
Kakuro-medium-072-ext.xml.hg,96,150
Kakuro-medium-073-ext.xml.hg,98,148
Kakuro-medium-074-ext.xml.hg,96,142
Kakuro-medium-081-ext.xml.hg,98,153
Kakuro-medium-082-ext.xml.hg,100,156
Kakuro-medium-084-ext.xml.hg,88,150
Kakuro-medium-085-ext.xml.hg,90,148
Kakuro-medium-086-ext.xml.hg,100,153
Kakuro-medium-089-ext.xml.hg,96,150
Kakuro-medium-090-ext.xml.hg,96,153
Kakuro-medium-091-ext.xml.hg,96,157
Kakuro-medium-093-ext.xml.hg,96,154
Kakuro-medium-094-ext.xml.hg,96,157
Kakuro-medium-098-ext.xml.hg,96,162
Kakuro-medium-099-ext.xml.hg,94,148
Kakuro-medium-101-ext.xml.hg,96,150
Kakuro-medium-104-ext.xml.hg,100,180
Kakuro-medium-108-ext.xml.hg,98,162
Kakuro-medium-109-ext.xml.hg,90,153
Kakuro-medium-110-ext.xml.hg,92,168
Kakuro-medium-111-ext.xml.hg,98,166
Kakuro-medium-112-ext.xml.hg,92,176
Kakuro-medium-114-ext.xml.hg,90,158
Kakuro-medium-115-ext.xml.hg,88,154
Kakuro-medium-117-ext.xml.hg,100,164
Kakuro-medium-118-ext.xml.hg,90,156
Kakuro-medium-119-ext.xml.hg,96,160
Kakuro-medium-120-ext.xml.hg,94,154
Kakuro-medium-121-ext.xml.hg,82,157
Kakuro-medium-122-ext.xml.hg,98,164
Kakuro-medium-123-ext.xml.hg,98,170
Kakuro-medium-124-ext.xml.hg,96,172
Kakuro-medium-125-ext.xml.hg,100,164
Kakuro-medium-126-ext.xml.hg,96,169
Kakuro-medium-127-ext.xml.hg,90,157
Kakuro-medium-128-ext.xml.hg,96,180
Kakuro-medium-129-ext.xml.hg,92,172
Kakuro-medium-130-ext.xml.hg,96,164
Kakuro-medium-131-ext.xml.hg,92,156
Kakuro-medium-132-ext.xml.hg,90,157
Kakuro-medium-133-ext.xml.hg,98,181
Kakuro-medium-134-ext.xml.hg,96,168
Kakuro-medium-136-ext.xml.hg,100,176
Kakuro-medium-137-ext.xml.hg,88,164
Kakuro-medium-140-ext.xml.hg,96,156
Kakuro-medium-141-ext.xml.hg,92,155
Kakuro-medium-145-ext.xml.hg,92,173
Kakuro-medium-146-ext.xml.hg,98,165
Kakuro-medium-147-ext.xml.hg,94,164
Kakuro-medium-149-ext.xml.hg,98,168
Kakuro-medium-150-ext.xml.hg,98,164
Kakuro-medium-151-ext.xml.hg,88,165
Kakuro-medium-152-ext.xml.hg,96,177
Kakuro-medium-153-ext.xml.hg,98,169
Kakuro-medium-154-ext.xml.hg,98,175
Kakuro-medium-155-ext.xml.hg,98,154
Kakuro-medium-156-ext.xml.hg,92,153
Kakuro-medium-158-ext.xml.hg,96,158
Kakuro-medium-159-ext.xml.hg,94,165
Kakuro-medium-160-ext.xml.hg,90,156
Kakuro-medium-162-ext.xml.hg,92,164
Kakuro-medium-165-ext.xml.hg,86,165
Kakuro-medium-166-ext.xml.hg,100,165
Kakuro-medium-167-ext.xml.hg,98,165
Kakuro-medium-168-ext.xml.hg,96,172
Kakuro-medium-169-ext.xml.hg,94,167
NewSystem2.hg,200,345
NewSystem3.hg,278,474
NewSystem4.hg,418,718
Nonogram-001-table.xml.hg,48,576
Nonogram-002-table.xml.hg,64,1024
Nonogram-003-table.xml.hg,40,400
Nonogram-004-table.xml.hg,48,576
Nonogram-005-table.xml.hg,48,576
Nonogram-006-table.xml.hg,48,576
Nonogram-007-table.xml.hg,65,1056
Nonogram-008-table.xml.hg,48,576
Nonogram-009-table.xml.hg,64,1015
Nonogram-010-table.xml.hg,40,400
Nonogram-011-table.xml.hg,48,576
Nonogram-012-table.xml.hg,64,1024
Nonogram-013-table.xml.hg,48,576
Nonogram-014-table.xml.hg,48,576
Nonogram-015-table.xml.hg,64,1024
Nonogram-016-table.xml.hg,64,1024
Nonogram-017-table.xml.hg,40,400
Nonogram-018-table.xml.hg,48,576
Nonogram-020-table.xml.hg,64,1024
Nonogram-021-table.xml.hg,48,576
Nonogram-022-table.xml.hg,64,1024
Nonogram-023-table.xml.hg,48,576
Nonogram-024-table.xml.hg,64,1024
Nonogram-025-table.xml.hg,64,1024
Nonogram-027-table.xml.hg,48,576
Nonogram-028-table.xml.hg,64,1024
Nonogram-029-table.xml.hg,48,576
Nonogram-030-table.xml.hg,40,400
Nonogram-031-table.xml.hg,48,576
Nonogram-032-table.xml.hg,40,400
Nonogram-033-table.xml.hg,64,1024
Nonogram-034-table.xml.hg,48,576
Nonogram-035-table.xml.hg,48,576
Nonogram-036-table.xml.hg,64,1024
Nonogram-037-table.xml.hg,40,400
Nonogram-038-table.xml.hg,63,980
Nonogram-039-table.xml.hg,64,1024
Nonogram-040-table.xml.hg,52,640
Nonogram-041-table.xml.hg,32,256
Nonogram-042-table.xml.hg,32,256
Nonogram-043-table.xml.hg,32,256
Nonogram-044-table.xml.hg,48,576
Nonogram-045-table.xml.hg,32,256
Nonogram-047-table.xml.hg,40,400
Nonogram-048-table.xml.hg,40,400
Nonogram-049-table.xml.hg,32,256
Nonogram-050-table.xml.hg,32,256
Nonogram-051-table.xml.hg,48,576
Nonogram-053-table.xml.hg,48,576
Nonogram-054-table.xml.hg,48,576
Nonogram-055-table.xml.hg,64,1024
Nonogram-056-table.xml.hg,32,256
Nonogram-057-table.xml.hg,48,576
Nonogram-058-table.xml.hg,64,1024
Nonogram-059-table.xml.hg,48,576
Nonogram-060-table.xml.hg,48,576
Nonogram-062-table.xml.hg,32,256
Nonogram-063-table.xml.hg,32,256
Nonogram-064-table.xml.hg,40,400
Nonogram-066-table.xml.hg,40,400
Nonogram-067-table.xml.hg,64,1024
Nonogram-068-table.xml.hg,32,256
Nonogram-070-table.xml.hg,48,576
Nonogram-072-table.xml.hg,48,576
Nonogram-073-table.xml.hg,40,400
Nonogram-074-table.xml.hg,40,384
Nonogram-075-table.xml.hg,64,1024
Nonogram-076-table.xml.hg,40,400
Nonogram-077-table.xml.hg,64,1024
Nonogram-078-table.xml.hg,48,576
Nonogram-080-table.xml.hg,40,400
Nonogram-081-table.xml.hg,48,576
Nonogram-082-table.xml.hg,56,784
Nonogram-083-table.xml.hg,32,256
Nonogram-084-table.xml.hg,32,256
Nonogram-085-table.xml.hg,48,576
Nonogram-087-table.xml.hg,48,576
Nonogram-089-table.xml.hg,40,400
Nonogram-091-table.xml.hg,64,1024
Nonogram-092-table.xml.hg,64,1024
Nonogram-093-table.xml.hg,32,256
Nonogram-094-table.xml.hg,48,576
Nonogram-096-table.xml.hg,48,576
Nonogram-097-table.xml.hg,32,256
Nonogram-098-table.xml.hg,40,400
Nonogram-099-table.xml.hg,48,576
Nonogram-100-table.xml.hg,64,1024
Nonogram-101-table.xml.hg,44,435
Nonogram-102-table.xml.hg,48,576
Nonogram-104-table.xml.hg,40,400
Nonogram-105-table.xml.hg,64,1024
Nonogram-106-table.xml.hg,32,256
Nonogram-107-table.xml.hg,64,1024
Nonogram-108-table.xml.hg,64,1024
Nonogram-109-table.xml.hg,32,256
Nonogram-110-table.xml.hg,40,400
Nonogram-111-table.xml.hg,48,576
Nonogram-113-table.xml.hg,40,400
Nonogram-114-table.xml.hg,48,576
Nonogram-115-table.xml.hg,40,400
Nonogram-116-table.xml.hg,64,1024
Nonogram-117-table.xml.hg,40,400
Nonogram-118-table.xml.hg,48,576
Nonogram-119-table.xml.hg,64,1024
Nonogram-120-table.xml.hg,48,576
Nonogram-121-table.xml.hg,64,1024
Nonogram-123-table.xml.hg,40,400
Nonogram-124-table.xml.hg,48,576
Nonogram-125-table.xml.hg,64,1024
Nonogram-126-table.xml.hg,32,256
Nonogram-127-table.xml.hg,32,256
Nonogram-128-table.xml.hg,64,1024
Nonogram-129-table.xml.hg,48,576
Nonogram-131-table.xml.hg,48,576
Nonogram-132-table.xml.hg,40,400
Nonogram-133-table.xml.hg,48,576
Nonogram-134-table.xml.hg,48,576
Nonogram-135-table.xml.hg,52,672
Nonogram-136-table.xml.hg,48,576
Nonogram-137-table.xml.hg,64,1024
Nonogram-138-table.xml.hg,48,576
Nonogram-140-table.xml.hg,40,400
Nonogram-141-table.xml.hg,64,1024
Nonogram-142-table.xml.hg,48,576
Nonogram-144-table.xml.hg,32,256
Nonogram-145-table.xml.hg,32,256
Nonogram-146-table.xml.hg,40,400
Nonogram-147-table.xml.hg,40,400
Nonogram-148-table.xml.hg,48,576
Nonogram-149-table.xml.hg,32,256
Nonogram-150-table.xml.hg,48,576
Nonogram-151-table.xml.hg,64,1024
Nonogram-152-table.xml.hg,40,400
Nonogram-153-table.xml.hg,64,1024
Nonogram-155-table.xml.hg,32,256
Nonogram-156-table.xml.hg,32,256
Nonogram-157-table.xml.hg,40,400
Nonogram-158-table.xml.hg,48,576
Nonogram-159-table.xml.hg,48,576
Nonogram-160-table.xml.hg,48,576
Nonogram-161-table.xml.hg,32,256
Nonogram-162-table.xml.hg,48,576
Nonogram-163-table.xml.hg,64,1024
Nonogram-164-table.xml.hg,32,256
Nonogram-165-table.xml.hg,48,576
Nonogram-166-table.xml.hg,48,576
Nonogram-167-table.xml.hg,48,576
Nonogram-168-table.xml.hg,40,400
Nonogram-169-table.xml.hg,48,576
Nonogram-170-table.xml.hg,64,1024
Nonogram-171-table.xml.hg,32,256
Nonogram-172-table.xml.hg,40,400
Nonogram-173-table.xml.hg,48,576
Nonogram-175-table.xml.hg,48,576
Nonogram-176-table.xml.hg,32,256
Nonogram-177-table.xml.hg,64,1024
Nonogram-178-table.xml.hg,56,768
Nonogram-179-table.xml.hg,48,576
Nonogram-180-table.xml.hg,64,1024
Pi-40-10-07948-40-01.xml.hg,98,40
Pi-40-10-07948-40-07.xml.hg,98,40
Pi-40-10-07948-40-11.xml.hg,98,40
Pi-40-10-07948-40-12.xml.hg,98,40
Pi-40-10-07948-40-13.xml.hg,98,40
Pi-40-10-07948-40-16.xml.hg,98,40
Pi-40-10-07948-40-17.xml.hg,98,40
Pi-40-10-07948-40-18.xml.hg,98,40
Pi-40-10-07948-40-19.xml.hg,98,40
Pi-40-10-07948-40-21.xml.hg,98,40
Pi-40-10-07948-40-24.xml.hg,98,40
Pi-40-10-07948-40-26.xml.hg,98,40
Pi-40-10-07948-40-27.xml.hg,98,40
Pi-40-10-07948-40-29.xml.hg,98,40
Pi-40-10-07948-40-31.xml.hg,98,40
Pi-40-10-07948-40-32.xml.hg,98,40
Pi-40-10-07948-40-34.xml.hg,98,40
Pi-40-10-07948-40-37.xml.hg,98,40
Pi-40-10-07948-40-38.xml.hg,98,40
Pi-40-10-07948-40-43.xml.hg,98,40
Pi-40-10-07948-40-44.xml.hg,98,40
Pi-40-10-07948-40-45.xml.hg,98,40
Pi-40-10-07948-40-47.xml.hg,98,40
Pi-40-10-07948-40-48.xml.hg,98,40
Pi-40-10-07948-40-49.xml.hg,98,40
Pi-40-10-07948-40-50.xml.hg,98,40
Pi-40-10-07948-40-52.xml.hg,98,40
Pi-40-10-07948-40-53.xml.hg,98,40
Pi-40-10-07948-40-54.xml.hg,98,40
Pi-40-10-07948-40-55.xml.hg,98,40
Pi-40-10-07948-40-57.xml.hg,98,40
Pi-40-10-07948-40-60.xml.hg,98,40
Pi-40-10-07948-40-61.xml.hg,98,40
Pi-40-10-07948-40-63.xml.hg,98,40
Pi-40-10-07948-40-65.xml.hg,98,40
Pi-40-10-07948-40-66.xml.hg,98,40
Pi-40-10-07948-40-67.xml.hg,98,40
Pi-40-10-07948-40-68.xml.hg,98,40
Pi-40-10-07948-40-69.xml.hg,98,40
Pi-40-10-07948-40-71.xml.hg,98,40
Pi-40-10-07948-40-73.xml.hg,98,40
Pi-40-10-07948-40-75.xml.hg,98,40
Pi-40-10-07948-40-77.xml.hg,98,40
Pi-40-10-07948-40-78.xml.hg,98,40
Pi-40-10-07948-40-81.xml.hg,98,40
Pi-40-10-07948-40-83.xml.hg,98,40
Pi-40-10-07948-40-84.xml.hg,98,40
Pi-40-10-07948-40-85.xml.hg,98,40
Pi-40-10-07948-40-87.xml.hg,98,40
Pi-40-10-07948-40-89.xml.hg,98,40
Pi-40-10-07948-40-90.xml.hg,98,40
Pi-40-10-07948-40-91.xml.hg,98,40
Pi-40-10-07948-40-92.xml.hg,98,40
Pi-40-10-07948-40-95.xml.hg,98,40
Pi-40-10-07948-40-97.xml.hg,98,40
Pi-40-10-07948-40-99.xml.hg,98,40
Renault-souffleuse-pos.xml.hg,35,32
Renault-souffleuse.xml.hg,35,32
adder_25.hg,126,176
adder_50.hg,251,351
adder_75.hg,376,526
adder_99.hg,496,694
aim-50-1-6-sat-1.xml.hg,77,50
aim-50-1-6-sat-2.xml.hg,76,50
aim-50-1-6-sat-3.xml.hg,78,50
aim-50-1-6-sat-4.xml.hg,77,50
aim-50-1-6-unsat-1.xml.hg,69,50
aim-50-1-6-unsat-2.xml.hg,77,50
aim-50-1-6-unsat-3.xml.hg,70,50
aim-50-1-6-unsat-4.xml.hg,76,50
aim-50-1_6-no-3.hg,80,50
aim-50-2-0-sat-1.xml.hg,94,50
aim-50-2-0-sat-2.xml.hg,96,50
aim-50-2-0-sat-3.xml.hg,96,50
aim-50-2-0-sat-4.xml.hg,94,50
aim-50-2-0-unsat-1.xml.hg,97,50
aim-50-2-0-unsat-2.xml.hg,94,50
aim-50-2-0-unsat-3.xml.hg,92,50
aim-50-2-0-unsat-4.xml.hg,95,50
aim-50-2_0-no-3.hg,100,50
aim-50-2_0-yes1-3.hg,100,50
aim-50-3_4-yes1-3.hg,170,50
bridge_15.hg,137,137
bridge_25.hg,227,227
bridge_50.hg,452,452
bridge_75.hg,677,677
bridge_99.hg,893,893
clique_15.hg,15,105
cnf-2-40-0100-730625.xml.hg,96,40
cnf-2-40-0100-730627.xml.hg,93,39
cnf-2-40-0100-730630.xml.hg,95,40
cnf-2-80-0100-735541.xml.hg,100,76
cnf-2-80-0100-735543.xml.hg,98,70
cnf-2-80-0100-735544.xml.hg,99,74
cnf-2-80-0100-735546.xml.hg,97,75
cnf-2-80-0100-735547.xml.hg,98,72
cnf-2-80-0100-735548.xml.hg,99,75
cnf-2-80-0100-735549.xml.hg,94,72
cnf-3-40-0100-730621.xml.hg,99,40
cnf-3-40-0100-730622.xml.hg,100,40
cnf-3-40-0100-730623.xml.hg,100,40
cnf-3-40-0100-730624.xml.hg,100,40
cnf-3-40-0100-730625.xml.hg,100,40
cnf-3-40-0100-730626.xml.hg,100,40
cnf-3-40-0100-730627.xml.hg,100,40
cnf-3-40-0100-730628.xml.hg,100,40
cnf-3-40-0100-730629.xml.hg,100,40
cnf-3-40-0100-730630.xml.hg,97,40
cnf-3-80-0100-735541.xml.hg,100,80
cnf-3-80-0100-735542.xml.hg,100,79
cnf-3-80-0100-735543.xml.hg,100,79
cnf-3-80-0100-735544.xml.hg,100,76
cnf-3-80-0100-735545.xml.hg,100,79
cnf-3-80-0100-735546.xml.hg,100,79
cnf-3-80-0100-735547.xml.hg,100,76
cnf-3-80-0100-735548.xml.hg,100,80
cnf-3-80-0100-735549.xml.hg,100,77
cnf-3-80-0100-735550.xml.hg,100,79
flat30-1.hg,300,90
flat30-99.hg,300,90
grid2d_15.hg,112,113
grid2d_20.hg,200,200
grid2d_25.hg,312,313
grid2d_30.hg,450,450
grid2d_35.hg,612,613
grid2d_40.hg,800,800
grid2d_45.hg,1012,1013
grid2d_50.hg,1250,1250
grid2d_60.hg,1800,1800
grid2d_70.hg,2450,2450
grid2d_75.hg,2812,2813
grid3d_5.hg,62,63
hole9.hg,415,90
lubm-q14.hg,1,1
lubm-q6.hg,1,1
mdd-7-25-5-56-02.xml.hg,56,25
mdd-7-25-5-ps05-psh09-1.xml.hg,58,25
mdd-7-25-5-ps05-psh09-9.xml.hg,58,25
par8-5-c.hg,298,75
pret-060-25.xml.hg,40,60
pret-060-40.xml.hg,40,60
pret-060-60.xml.hg,40,60
pret-060-75.xml.hg,40,60
pret-150-25.xml.hg,100,150
pret-150-40.xml.hg,100,150
pret-150-60.xml.hg,100,150
pret-150-75.xml.hg,100,150
pret60_25.hg,160,60
pret60_60.hg,160,60
rand-10-60-20-30-51200-01.xml.hg,30,60
rand-10-60-20-30-51200-02.xml.hg,30,59
rand-10-60-20-30-51200-03.xml.hg,30,60
rand-10-60-20-30-51200-04.xml.hg,30,60
rand-10-60-20-30-51200-05.xml.hg,30,60
rand-10-60-20-30-51200-06.xml.hg,30,60
rand-10-60-20-30-51200-07.xml.hg,30,59
rand-10-60-20-30-51200-08.xml.hg,30,60
rand-10-60-20-30-51200-09.xml.hg,30,60
rand-10-60-20-30-51200-10.xml.hg,30,60
rand-10-60-20-30-51200-11.xml.hg,30,60
rand-10-60-20-30-51200-12.xml.hg,30,60
rand-10-60-20-30-51200-13.xml.hg,30,59
rand-10-60-20-30-51200-14.xml.hg,30,59
rand-10-60-20-30-51200-15.xml.hg,30,59
rand-10-60-20-30-51200-16.xml.hg,30,60
rand-10-60-20-30-51200-17.xml.hg,30,59
rand-10-60-20-30-51200-18.xml.hg,30,58
rand-10-60-20-30-51200-19.xml.hg,30,60
rand-10-60-20-30-51200-20.xml.hg,30,59
rand-10-60-20-30-51200-21.xml.hg,30,60
rand-10-60-20-30-51200-22.xml.hg,30,60
rand-10-60-20-30-51200-23.xml.hg,30,60
rand-10-60-20-30-51200-24.xml.hg,30,60
rand-10-60-20-30-51200-25.xml.hg,30,60
rand-10-60-20-30-51200-26.xml.hg,30,58
rand-10-60-20-30-51200-27.xml.hg,30,60
rand-10-60-20-30-51200-28.xml.hg,30,60
rand-10-60-20-30-51200-29.xml.hg,30,60
rand-10-60-20-30-51200-30.xml.hg,30,58
rand-10-60-20-30-51200-31.xml.hg,30,60
rand-10-60-20-30-51200-32.xml.hg,30,60
rand-10-60-20-30-51200-33.xml.hg,30,60
rand-10-60-20-30-51200-34.xml.hg,30,60
rand-10-60-20-30-51200-35.xml.hg,30,60
rand-10-60-20-30-51200-36.xml.hg,30,59
rand-10-60-20-30-51200-37.xml.hg,30,60
rand-10-60-20-30-51200-38.xml.hg,30,60
rand-10-60-20-30-51200-39.xml.hg,30,60
rand-10-60-20-30-51200-40.xml.hg,30,59
rand-10-60-20-30-51200-41.xml.hg,30,60
rand-10-60-20-30-51200-42.xml.hg,30,60
rand-10-60-20-30-51200-43.xml.hg,30,60
rand-10-60-20-30-51200-44.xml.hg,30,60
rand-10-60-20-30-51200-45.xml.hg,30,59
rand-10-60-20-30-51200-46.xml.hg,30,60
rand-10-60-20-30-51200-47.xml.hg,30,60
rand-10-60-20-30-51200-48.xml.hg,30,60
rand-10-60-20-30-51200-49.xml.hg,30,60
rand-10-60-20-30-51200-50.xml.hg,30,60
rand-2-40-180-84-090-02.xml.hg,84,40
rand-2-40-180-84-090-22.xml.hg,84,40
rand-2-40-180-84-090-30.xml.hg,84,40
rand-2-40-180-84-090-58.xml.hg,84,40
rand-2-40-180-84-090-64.xml.hg,84,40
rand-2-40-180-84-090-76.xml.hg,84,40
rand-2-40-180-84-090-82.xml.hg,84,40
rand-2-40-180-84-090-96.xml.hg,84,40
rand-2-40-180-84-090-98.xml.hg,84,40
rand-3-28-28-93-632-02.xml.hg,93,28
rand-3-28-28-93-632-03.xml.hg,93,28
rand-3-28-28-93-632-04.xml.hg,93,28
rand-3-28-28-93-632-05.xml.hg,93,28
rand-3-28-28-93-632-06.xml.hg,93,28
rand-3-28-28-93-632-07.xml.hg,93,28
rand-3-28-28-93-632-08.xml.hg,93,28
rand-3-28-28-93-632-09.xml.hg,93,28
rand-3-28-28-93-632-11.xml.hg,93,28
rand-3-28-28-93-632-12.xml.hg,93,28
rand-3-28-28-93-632-13.xml.hg,93,28
rand-3-28-28-93-632-15.xml.hg,93,28
rand-3-28-28-93-632-16.xml.hg,93,28
rand-3-28-28-93-632-17.xml.hg,93,28
rand-3-28-28-93-632-18.xml.hg,93,28
rand-3-28-28-93-632-19.xml.hg,93,28
rand-3-28-28-93-632-21.xml.hg,93,28
rand-3-28-28-93-632-22.xml.hg,93,28
rand-3-28-28-93-632-23.xml.hg,93,28
rand-3-28-28-93-632-25.xml.hg,93,28
rand-3-28-28-93-632-26.xml.hg,93,28
rand-3-28-28-93-632-27.xml.hg,93,28
rand-3-28-28-93-632-28.xml.hg,93,28
rand-3-28-28-93-632-29.xml.hg,93,28
rand-3-28-28-93-632-30.xml.hg,93,28
rand-3-28-28-93-632-32.xml.hg,93,28
rand-3-28-28-93-632-33.xml.hg,93,28
rand-3-28-28-93-632-34.xml.hg,93,28
rand-3-28-28-93-632-37.xml.hg,93,28
rand-3-28-28-93-632-38.xml.hg,93,28
rand-3-28-28-93-632-39.xml.hg,93,28
rand-3-28-28-93-632-41.xml.hg,93,28
rand-3-28-28-93-632-42.xml.hg,93,28
rand-3-28-28-93-632-44.xml.hg,93,28
rand-3-28-28-93-632-45.xml.hg,93,28
rand-3-28-28-93-632-46.xml.hg,93,28
rand-3-28-28-93-632-47.xml.hg,93,28
rand-3-28-28-93-632-48.xml.hg,93,28
rand-3-28-28-93-632-49.xml.hg,93,28
rand-3-28-28-93-632f-02.xml.hg,93,28
rand-3-28-28-93-632f-03.xml.hg,93,28
rand-3-28-28-93-632f-04.xml.hg,93,28
rand-3-28-28-93-632f-05.xml.hg,93,28
rand-3-28-28-93-632f-06.xml.hg,93,28
rand-3-28-28-93-632f-07.xml.hg,93,28
rand-3-28-28-93-632f-08.xml.hg,93,28
rand-3-28-28-93-632f-09.xml.hg,93,28
rand-3-28-28-93-632f-11.xml.hg,93,28
rand-3-28-28-93-632f-12.xml.hg,93,28
rand-3-28-28-93-632f-13.xml.hg,93,28
rand-3-28-28-93-632f-15.xml.hg,93,28
rand-3-28-28-93-632f-16.xml.hg,93,28
rand-3-28-28-93-632f-17.xml.hg,93,28
rand-3-28-28-93-632f-18.xml.hg,93,28
rand-3-28-28-93-632f-19.xml.hg,93,28
rand-3-28-28-93-632f-21.xml.hg,93,28
rand-3-28-28-93-632f-22.xml.hg,93,28
rand-3-28-28-93-632f-23.xml.hg,93,28
rand-3-28-28-93-632f-25.xml.hg,93,28
rand-3-28-28-93-632f-26.xml.hg,93,28
rand-3-28-28-93-632f-27.xml.hg,93,28
rand-3-28-28-93-632f-28.xml.hg,93,28
rand-3-28-28-93-632f-29.xml.hg,93,28
rand-3-28-28-93-632f-30.xml.hg,93,28
rand-3-28-28-93-632f-32.xml.hg,93,28
rand-3-28-28-93-632f-33.xml.hg,93,28
rand-3-28-28-93-632f-34.xml.hg,93,28
rand-3-28-28-93-632f-37.xml.hg,93,28
rand-3-28-28-93-632f-38.xml.hg,93,28
rand-3-28-28-93-632f-39.xml.hg,93,28
rand-3-28-28-93-632f-41.xml.hg,93,28
rand-3-28-28-93-632f-42.xml.hg,93,28
rand-3-28-28-93-632f-44.xml.hg,93,28
rand-3-28-28-93-632f-45.xml.hg,93,28
rand-3-28-28-93-632f-46.xml.hg,93,28
rand-3-28-28-93-632f-47.xml.hg,93,28
rand-3-28-28-93-632f-48.xml.hg,93,28
rand-3-28-28-93-632f-49.xml.hg,93,28
rand-7-40-8-40-02500-0.xml.hg,40,40
rand-7-40-8-40-02500-1.xml.hg,40,40
rand-7-40-8-40-02500-3.xml.hg,40,40
rand-7-40-8-40-02500-4.xml.hg,40,40
rand-7-40-8-40-02500-5.xml.hg,40,40
rand-7-40-8-40-02500-6.xml.hg,40,40
rand-7-40-8-40-02500-7.xml.hg,40,40
rand-7-40-8-40-02500-8.xml.hg,40,40
rand-7-40-8-40-05000-0.xml.hg,40,40
rand-7-40-8-40-05000-1.xml.hg,40,40
rand-7-40-8-40-05000-3.xml.hg,40,40
rand-7-40-8-40-05000-4.xml.hg,40,40
rand-7-40-8-40-05000-5.xml.hg,40,40
rand-7-40-8-40-05000-6.xml.hg,40,40
rand-7-40-8-40-05000-7.xml.hg,40,40
rand-7-40-8-40-05000-8.xml.hg,40,40
rand-7-40-8-40-07500-0.xml.hg,40,40
rand-7-40-8-40-07500-1.xml.hg,40,40
rand-7-40-8-40-07500-3.xml.hg,40,40
rand-7-40-8-40-07500-4.xml.hg,40,40
rand-7-40-8-40-07500-5.xml.hg,40,40
rand-7-40-8-40-07500-6.xml.hg,40,40
rand-7-40-8-40-07500-7.xml.hg,40,40
rand-7-40-8-40-07500-8.xml.hg,40,40
rand-7-40-8-40-10000-0.xml.hg,40,40
rand-7-40-8-40-10000-1.xml.hg,40,40
rand-7-40-8-40-10000-3.xml.hg,40,40
rand-7-40-8-40-10000-4.xml.hg,40,40
rand-7-40-8-40-10000-5.xml.hg,40,40
rand-7-40-8-40-10000-6.xml.hg,40,40
rand-7-40-8-40-10000-7.xml.hg,40,40
rand-7-40-8-40-10000-8.xml.hg,40,40
rand-7-40-8-40-12500-0.xml.hg,40,40
rand-7-40-8-40-12500-1.xml.hg,40,40
rand-7-40-8-40-12500-3.xml.hg,40,40
rand-7-40-8-40-12500-4.xml.hg,40,40
rand-7-40-8-40-12500-5.xml.hg,40,40
rand-7-40-8-40-12500-6.xml.hg,40,40
rand-7-40-8-40-12500-7.xml.hg,40,40
rand-7-40-8-40-12500-8.xml.hg,40,40
rand-7-40-8-40-15000-0.xml.hg,40,40
rand-7-40-8-40-15000-1.xml.hg,40,40
rand-7-40-8-40-15000-3.xml.hg,40,40
rand-7-40-8-40-15000-4.xml.hg,40,40
rand-7-40-8-40-15000-5.xml.hg,40,40
rand-7-40-8-40-15000-6.xml.hg,40,40
rand-7-40-8-40-15000-7.xml.hg,40,40
rand-7-40-8-40-15000-8.xml.hg,40,40
rand-7-40-8-40-17500-0.xml.hg,40,40
rand-7-40-8-40-17500-1.xml.hg,40,40
rand-7-40-8-40-17500-3.xml.hg,40,40
rand-7-40-8-40-17500-4.xml.hg,40,40
rand-7-40-8-40-17500-5.xml.hg,40,40
rand-7-40-8-40-17500-6.xml.hg,40,40
rand-7-40-8-40-17500-7.xml.hg,40,40
rand-7-40-8-40-17500-8.xml.hg,40,40
rand-7-40-8-40-20000-0.xml.hg,40,40
rand-7-40-8-40-20000-1.xml.hg,40,40
rand-7-40-8-40-20000-3.xml.hg,40,40
rand-7-40-8-40-20000-4.xml.hg,40,40
rand-7-40-8-40-20000-5.xml.hg,40,40
rand-7-40-8-40-20000-6.xml.hg,40,40
rand-7-40-8-40-20000-7.xml.hg,40,40
rand-7-40-8-40-20000-8.xml.hg,40,40
rand-7-40-8-40-22500-0.xml.hg,40,40
rand-7-40-8-40-22500-1.xml.hg,40,40
rand-7-40-8-40-22500-3.xml.hg,40,40
rand-7-40-8-40-22500-4.xml.hg,40,40
rand-7-40-8-40-22500-5.xml.hg,40,40
rand-7-40-8-40-22500-6.xml.hg,40,40
rand-7-40-8-40-22500-7.xml.hg,40,40
rand-7-40-8-40-22500-8.xml.hg,40,40
rand-7-40-8-40-25000-0.xml.hg,40,40
rand-7-40-8-40-25000-1.xml.hg,40,40
rand-7-40-8-40-25000-3.xml.hg,40,40
rand-7-40-8-40-25000-4.xml.hg,40,40
rand-7-40-8-40-25000-5.xml.hg,40,40
rand-7-40-8-40-25000-6.xml.hg,40,40
rand-7-40-8-40-25000-7.xml.hg,40,40
rand-7-40-8-40-25000-8.xml.hg,40,40
rand-7-40-8-40-30000-0.xml.hg,40,40
rand-7-40-8-40-30000-1.xml.hg,40,40
rand-7-40-8-40-30000-3.xml.hg,40,40
rand-7-40-8-40-30000-4.xml.hg,40,40
rand-7-40-8-40-30000-5.xml.hg,40,40
rand-7-40-8-40-30000-6.xml.hg,40,40
rand-7-40-8-40-30000-7.xml.hg,40,40
rand-7-40-8-40-30000-8.xml.hg,40,40
rand_q0003.hg,49,69
rand_q0007.hg,5,14
rand_q0008.hg,24,78
rand_q0009.hg,44,75
rand_q0010.hg,22,85
rand_q0012.hg,5,28
rand_q0014.hg,37,60
rand_q0015.hg,35,63
rand_q0017.hg,33,66
rand_q0022.hg,8,24
rand_q0023.hg,34,79
rand_q0024.hg,19,89
rand_q0027.hg,39,72
rand_q0028.hg,49,75
rand_q0029.hg,48,72
rand_q0032.hg,6,12
rand_q0033.hg,22,88
rand_q0044.hg,24,90
rand_q0045.hg,16,56
rand_q0046.hg,34,50
rand_q0047.hg,29,49
rand_q0049.hg,49,71
rand_q0054.hg,49,81
rand_q0055.hg,35,73
rand_q0057.hg,22,68
rand_q0058.hg,30,77
rand_q0062.hg,43,71
rand_q0065.hg,49,67
rand_q0066.hg,21,49
rand_q0068.hg,44,66
rand_q0075.hg,48,41
rand_q0082.hg,19,79
rand_q0084.hg,46,93
rand_q0085.hg,42,43
rand_q0088.hg,47,92
rand_q0089.hg,30,66
rand_q0090.hg,33,64
rand_q0093.hg,45,59
rand_q0095.hg,18,67
rand_q0097.hg,33,76
rand_q0103.hg,33,96
rand_q0104.hg,32,71
rand_q0107.hg,37,57
rand_q0110.hg,20,71
rand_q0113.hg,44,44
rand_q0114.hg,49,66
rand_q0118.hg,31,59
rand_q0119.hg,37,36
rand_q0139.hg,22,47
rand_q0140.hg,43,43
rand_q0141.hg,42,60
rand_q0142.hg,49,69
rand_q0143.hg,33,44
rand_q0144.hg,39,61
rand_q0146.hg,8,43
rand_q0148.hg,44,53
rand_q0151.hg,47,62
rand_q0152.hg,6,21
rand_q0154.hg,48,42
rand_q0157.hg,39,44
rand_q0162.hg,29,93
rand_q0166.hg,45,91
rand_q0174.hg,27,69
rand_q0176.hg,38,38
rand_q0180.hg,12,38
rand_q0181.hg,36,77
rand_q0183.hg,41,69
rand_q0184.hg,48,57
rand_q0189.hg,46,41
rand_q0191.hg,42,50
rand_q0192.hg,28,93
rand_q0193.hg,39,97
rand_q0196.hg,36,67
rand_q0197.hg,23,67
rand_q0198.hg,35,77
rand_q0199.hg,29,88
rand_q0200.hg,39,39
rand_q0202.hg,39,69
rand_q0203.hg,42,73
rand_q0204.hg,48,64
rand_q0206.hg,30,71
rand_q0208.hg,38,65
rand_q0210.hg,30,84
rand_q0211.hg,40,59
rand_q0214.hg,48,41
rand_q0217.hg,5,10
rand_q0218.hg,29,53
rand_q0219.hg,19,61
rand_q0220.hg,38,77
rand_q0221.hg,32,86
rand_q0223.hg,27,68
rand_q0224.hg,43,98
rand_q0225.hg,35,67
rand_q0226.hg,43,42
rand_q0227.hg,44,47
rand_q0229.hg,47,81
rand_q0230.hg,40,47
rand_q0235.hg,38,89
rand_q0239.hg,45,77
rand_q0240.hg,18,83
rand_q0241.hg,23,81
rand_q0242.hg,23,99
rand_q0248.hg,29,52
rand_q0250.hg,26,76
rand_q0251.hg,20,56
rand_q0253.hg,41,55
rand_q0256.hg,35,70
rand_q0257.hg,48,65
rand_q0259.hg,40,93
rand_q0261.hg,25,53
rand_q0262.hg,38,90
rand_q0263.hg,29,82
rand_q0264.hg,30,77
rand_q0268.hg,39,32
rand_q0269.hg,49,36
rand_q0270.hg,32,34
rand_q0271.hg,19,64
rand_q0274.hg,40,47
rand_q0278.hg,20,92
rand_q0279.hg,32,67
rand_q0280.hg,40,75
rand_q0284.hg,49,82
rand_q0289.hg,42,72
rand_q0290.hg,36,78
rand_q0293.hg,34,81
rand_q0294.hg,27,74
rand_q0295.hg,47,71
rand_q0299.hg,29,53
rand_q0300.hg,29,67
rand_q0304.hg,45,91
rand_q0305.hg,6,17
rand_q0306.hg,30,70
rand_q0307.hg,42,67
rand_q0308.hg,22,86
rand_q0309.hg,28,94
rand_q0312.hg,38,68
rand_q0313.hg,3,9
rand_q0318.hg,31,35
rand_q0319.hg,34,45
rand_q0320.hg,32,95
rand_q0321.hg,45,35
rand_q0322.hg,31,69
rand_q0324.hg,3,11
rand_q0326.hg,18,94
rand_q0328.hg,40,72
rand_q0329.hg,38,63
rand_q0330.hg,35,73
rand_q0331.hg,48,57
rand_q0333.hg,21,77
rand_q0340.hg,23,48
rand_q0341.hg,21,95
rand_q0349.hg,43,92
rand_q0351.hg,8,27
rand_q0353.hg,38,95
rand_q0356.hg,48,84
rand_q0357.hg,31,86
rand_q0364.hg,43,55
rand_q0365.hg,43,76
rand_q0367.hg,22,86
rand_q0368.hg,7,20
rand_q0369.hg,33,90
rand_q0371.hg,41,38
rand_q0372.hg,31,55
rand_q0374.hg,47,55
rand_q0375.hg,42,43
rand_q0376.hg,26,72
rand_q0379.hg,47,81
rand_q0380.hg,50,56
rand_q0381.hg,43,80
rand_q0382.hg,48,93
rand_q0383.hg,9,24
rand_q0384.hg,38,75
rand_q0388.hg,3,16
rand_q0391.hg,24,92
rand_q0393.hg,46,85
rand_q0398.hg,33,86
rand_q0399.hg,42,64
rand_q0401.hg,44,54
rand_q0402.hg,19,31
rand_q0414.hg,33,72
rand_q0415.hg,50,95
rand_q0419.hg,25,76
rand_q0420.hg,39,68
rand_q0426.hg,26,74
rand_q0427.hg,41,74
rand_q0429.hg,45,62
rand_q0432.hg,49,90
rand_q0435.hg,3,12
rand_q0437.hg,44,44
rand_q0438.hg,17,90
rand_q0440.hg,26,65
rand_q0445.hg,49,61
rand_q0450.hg,36,82
rand_q0452.hg,24,38
rand_q0456.hg,24,56
rand_q0458.hg,42,74
rand_q0459.hg,35,57
rand_q0461.hg,32,40
rand_q0463.hg,5,12
rand_q0468.hg,45,81
rand_q0471.hg,42,65
rand_q0472.hg,42,99
rand_q0475.hg,7,28
rand_q0477.hg,31,78
rand_q0478.hg,33,82
rand_q0480.hg,48,91
rand_q0482.hg,31,63
rand_q0483.hg,47,40
rand_q0485.hg,41,90
rand_q0487.hg,30,43
rand_q0488.hg,39,65
rand_q0495.hg,37,79
rand_q0497.hg,45,43
rand_q0498.hg,34,85
reg-s20-p03-c20-d10-n10-l5-05.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-19.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-26.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-28.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-39.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-40.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-49.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-51.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-57.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-60.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-61.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-65.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-67.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-68.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-70.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-74.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-86.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-94.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-96.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-97.xml.hg,100,130
s1196.hg,547,561
s1238.hg,526,540
s1423.hg,731,748
s1488.hg,659,667
s1494.hg,653,661
s208.hg,104,115
s298.hg,133,136
s344.hg,175,184
s349.hg,176,185
s382.hg,179,182
s386.hg,165,172
s400.hg,183,186
s420.hg,212,231
s444.hg,202,205
s510.hg,217,236
s526.hg,214,217
s5378.hg,2958,2993
s641.hg,398,433
s713.hg,412,447
s820.hg,294,312
s832.hg,292,310
s838.hg,422,457
s953.hg,424,440
sqlshare_q10746.hg,3,1
sqlshare_q10747.hg,8,1
sqlshare_q2888.hg,3,1
sqlshare_q3594.hg,3,162
sqlshare_q4444.hg,83,165
sqlshare_q4446.hg,84,167
sqlshare_q4663.hg,35,183
sqlshare_q4757.hg,83,165
sqlshare_q4883.hg,3,1
sqlshare_q6105.hg,4,19
sqlshare_q6106.hg,4,23
sqlshare_q8676.hg,4,72
sqlshare_q8678.hg,3,35
sqlshare_q8872.hg,3,34
sqlshare_v3321.hg,3,14
tpcds13_0.hg,6,105
tpcds17_0.hg,8,202
tpcds23_0.hg,1,1
tpcds23_16.hg,3,69
tpcds23_7.hg,3,69
tpcds25_0.hg,8,202
tpcds28_0.hg,6,138
tpcds29_0.hg,8,202
tpcds2_0.hg,6,114
tpcds31_0.hg,18,400
tpcds39_0.hg,8,134
tpcds47_0.hg,12,298
tpcds48_0.hg,5,100
tpcds49_1.hg,3,86
tpcds49_2.hg,3,89
tpcds49_3.hg,3,71
tpcds51_0.hg,4,113
tpcds51a_0.hg,16,451
tpcds54_0.hg,8,164
tpcds57_0.hg,12,339
tpcds58_0.hg,9,233
tpcds59_0.hg,8,211
tpcds61_0.hg,13,274
tpcds64_0.hg,38,633
tpcds65_0.hg,6,149
tpcds67_0.hg,4,102
tpcds72_0.hg,11,206
tpcds77_2.hg,4,115
tpcds78_0.hg,9,231
tpcds83_0.hg,9,213
tpcds88_0.hg,32,512
tpcds90_0.hg,8,120
tpch19_0.hg,2,25
wiki_241.dtl,11,7
wiki_360.dtl,10,10


==> data/unsolved_logk.csv <==
Graph,Edges,Vertices
2bitcomp_5.hg,310,95
Kakuro-easy-103-ext.xml.hg,96,162
Kakuro-easy-109-ext.xml.hg,100,180
Kakuro-easy-113-ext.xml.hg,90,153
Kakuro-easy-128-ext.xml.hg,100,164
Kakuro-easy-131-ext.xml.hg,96,180
Kakuro-easy-132-ext.xml.hg,92,172
Kakuro-easy-142-ext.xml.hg,96,156
Kakuro-easy-146-ext.xml.hg,98,165
Kakuro-easy-148-ext.xml.hg,98,168
Kakuro-easy-150-ext.xml.hg,88,165
Kakuro-easy-151-ext.xml.hg,94,177
Kakuro-easy-156-ext.xml.hg,96,158
Kakuro-easy-161-ext.xml.hg,86,165
Kakuro-easy-163-ext.xml.hg,96,172
Kakuro-easy-165-ext.xml.hg,94,167
Kakuro-hard-103-ext.xml.hg,96,162
Kakuro-hard-113-ext.xml.hg,90,153
Kakuro-hard-129-ext.xml.hg,100,164
Kakuro-hard-132-ext.xml.hg,96,180
Kakuro-hard-133-ext.xml.hg,92,172
Kakuro-hard-144-ext.xml.hg,96,156
Kakuro-hard-150-ext.xml.hg,98,165
Kakuro-hard-153-ext.xml.hg,98,168
Kakuro-hard-155-ext.xml.hg,88,165
Kakuro-hard-161-ext.xml.hg,96,158
Kakuro-hard-162-ext.xml.hg,94,165
Kakuro-hard-169-ext.xml.hg,86,165
Kakuro-hard-172-ext.xml.hg,96,172
Kakuro-hard-174-ext.xml.hg,94,167
Kakuro-medium-098-ext.xml.hg,96,162
Kakuro-medium-109-ext.xml.hg,90,153
Kakuro-medium-128-ext.xml.hg,96,180
Kakuro-medium-129-ext.xml.hg,92,172
Kakuro-medium-140-ext.xml.hg,96,156
Kakuro-medium-146-ext.xml.hg,98,165
Kakuro-medium-149-ext.xml.hg,98,168
Kakuro-medium-151-ext.xml.hg,88,165
Kakuro-medium-153-ext.xml.hg,98,169
Kakuro-medium-158-ext.xml.hg,96,158
Kakuro-medium-159-ext.xml.hg,94,165
Kakuro-medium-165-ext.xml.hg,86,165
Kakuro-medium-168-ext.xml.hg,96,172
Kakuro-medium-169-ext.xml.hg,94,167
Nonogram-001-table.xml.hg,48,576
Nonogram-002-table.xml.hg,64,1024
Nonogram-003-table.xml.hg,40,400
Nonogram-004-table.xml.hg,48,576
Nonogram-005-table.xml.hg,48,576
Nonogram-006-table.xml.hg,48,576
Nonogram-007-table.xml.hg,65,1056
Nonogram-008-table.xml.hg,48,576
Nonogram-009-table.xml.hg,64,1015
Nonogram-010-table.xml.hg,40,400
Nonogram-011-table.xml.hg,48,576
Nonogram-012-table.xml.hg,64,1024
Nonogram-013-table.xml.hg,48,576
Nonogram-014-table.xml.hg,48,576
Nonogram-015-table.xml.hg,64,1024
Nonogram-016-table.xml.hg,64,1024
Nonogram-017-table.xml.hg,40,400
Nonogram-018-table.xml.hg,48,576
Nonogram-020-table.xml.hg,64,1024
Nonogram-021-table.xml.hg,48,576
Nonogram-022-table.xml.hg,64,1024
Nonogram-023-table.xml.hg,48,576
Nonogram-024-table.xml.hg,64,1024
Nonogram-025-table.xml.hg,64,1024
Nonogram-027-table.xml.hg,48,576
Nonogram-028-table.xml.hg,64,1024
Nonogram-029-table.xml.hg,48,576
Nonogram-030-table.xml.hg,40,400
Nonogram-031-table.xml.hg,48,576
Nonogram-032-table.xml.hg,40,400
Nonogram-033-table.xml.hg,64,1024
Nonogram-034-table.xml.hg,48,576
Nonogram-035-table.xml.hg,48,576
Nonogram-036-table.xml.hg,64,1024
Nonogram-037-table.xml.hg,40,400
Nonogram-038-table.xml.hg,63,980
Nonogram-039-table.xml.hg,64,1024
Nonogram-040-table.xml.hg,52,640
Nonogram-041-table.xml.hg,32,256
Nonogram-042-table.xml.hg,32,256
Nonogram-043-table.xml.hg,32,256
Nonogram-044-table.xml.hg,48,576
Nonogram-045-table.xml.hg,32,256
Nonogram-047-table.xml.hg,40,400
Nonogram-048-table.xml.hg,40,400
Nonogram-049-table.xml.hg,32,256
Nonogram-050-table.xml.hg,32,256
Nonogram-051-table.xml.hg,48,576
Nonogram-053-table.xml.hg,48,576
Nonogram-054-table.xml.hg,48,576
Nonogram-055-table.xml.hg,64,1024
Nonogram-056-table.xml.hg,32,256
Nonogram-057-table.xml.hg,48,576
Nonogram-058-table.xml.hg,64,1024
Nonogram-059-table.xml.hg,48,576
Nonogram-060-table.xml.hg,48,576
Nonogram-062-table.xml.hg,32,256
Nonogram-063-table.xml.hg,32,256
Nonogram-064-table.xml.hg,40,400
Nonogram-066-table.xml.hg,40,400
Nonogram-067-table.xml.hg,64,1024
Nonogram-068-table.xml.hg,32,256
Nonogram-070-table.xml.hg,48,576
Nonogram-072-table.xml.hg,48,576
Nonogram-073-table.xml.hg,40,400
Nonogram-074-table.xml.hg,40,384
Nonogram-075-table.xml.hg,64,1024
Nonogram-076-table.xml.hg,40,400
Nonogram-077-table.xml.hg,64,1024
Nonogram-078-table.xml.hg,48,576
Nonogram-080-table.xml.hg,40,400
Nonogram-081-table.xml.hg,48,576
Nonogram-082-table.xml.hg,56,784
Nonogram-083-table.xml.hg,32,256
Nonogram-084-table.xml.hg,32,256
Nonogram-085-table.xml.hg,48,576
Nonogram-087-table.xml.hg,48,576
Nonogram-089-table.xml.hg,40,400
Nonogram-091-table.xml.hg,64,1024
Nonogram-092-table.xml.hg,64,1024
Nonogram-093-table.xml.hg,32,256
Nonogram-094-table.xml.hg,48,576
Nonogram-096-table.xml.hg,48,576
Nonogram-097-table.xml.hg,32,256
Nonogram-098-table.xml.hg,40,400
Nonogram-099-table.xml.hg,48,576
Nonogram-100-table.xml.hg,64,1024
Nonogram-101-table.xml.hg,44,435
Nonogram-102-table.xml.hg,48,576
Nonogram-104-table.xml.hg,40,400
Nonogram-105-table.xml.hg,64,1024
Nonogram-106-table.xml.hg,32,256
Nonogram-107-table.xml.hg,64,1024
Nonogram-108-table.xml.hg,64,1024
Nonogram-109-table.xml.hg,32,256
Nonogram-110-table.xml.hg,40,400
Nonogram-111-table.xml.hg,48,576
Nonogram-113-table.xml.hg,40,400
Nonogram-114-table.xml.hg,48,576
Nonogram-115-table.xml.hg,40,400
Nonogram-116-table.xml.hg,64,1024
Nonogram-117-table.xml.hg,40,400
Nonogram-118-table.xml.hg,48,576
Nonogram-119-table.xml.hg,64,1024
Nonogram-120-table.xml.hg,48,576
Nonogram-121-table.xml.hg,64,1024
Nonogram-123-table.xml.hg,40,400
Nonogram-124-table.xml.hg,48,576
Nonogram-125-table.xml.hg,64,1024
Nonogram-126-table.xml.hg,32,256
Nonogram-127-table.xml.hg,32,256
Nonogram-128-table.xml.hg,64,1024
Nonogram-129-table.xml.hg,48,576
Nonogram-131-table.xml.hg,48,576
Nonogram-132-table.xml.hg,40,400
Nonogram-133-table.xml.hg,48,576
Nonogram-134-table.xml.hg,48,576
Nonogram-135-table.xml.hg,52,672
Nonogram-136-table.xml.hg,48,576
Nonogram-137-table.xml.hg,64,1024
Nonogram-138-table.xml.hg,48,576
Nonogram-140-table.xml.hg,40,400
Nonogram-141-table.xml.hg,64,1024
Nonogram-142-table.xml.hg,48,576
Nonogram-144-table.xml.hg,32,256
Nonogram-145-table.xml.hg,32,256
Nonogram-146-table.xml.hg,40,400
Nonogram-147-table.xml.hg,40,400
Nonogram-148-table.xml.hg,48,576
Nonogram-149-table.xml.hg,32,256
Nonogram-150-table.xml.hg,48,576
Nonogram-151-table.xml.hg,64,1024
Nonogram-152-table.xml.hg,40,400
Nonogram-153-table.xml.hg,64,1024
Nonogram-155-table.xml.hg,32,256
Nonogram-156-table.xml.hg,32,256
Nonogram-157-table.xml.hg,40,400
Nonogram-158-table.xml.hg,48,576
Nonogram-159-table.xml.hg,48,576
Nonogram-160-table.xml.hg,48,576
Nonogram-161-table.xml.hg,32,256
Nonogram-162-table.xml.hg,48,576
Nonogram-163-table.xml.hg,64,1024
Nonogram-164-table.xml.hg,32,256
Nonogram-165-table.xml.hg,48,576
Nonogram-166-table.xml.hg,48,576
Nonogram-167-table.xml.hg,48,576
Nonogram-168-table.xml.hg,40,400
Nonogram-169-table.xml.hg,48,576
Nonogram-170-table.xml.hg,64,1024
Nonogram-171-table.xml.hg,32,256
Nonogram-172-table.xml.hg,40,400
Nonogram-173-table.xml.hg,48,576
Nonogram-175-table.xml.hg,48,576
Nonogram-176-table.xml.hg,32,256
Nonogram-177-table.xml.hg,64,1024
Nonogram-178-table.xml.hg,56,768
Nonogram-179-table.xml.hg,48,576
Nonogram-180-table.xml.hg,64,1024
Pi-40-10-07948-40-01.xml.hg,98,40
Pi-40-10-07948-40-03.xml.hg,98,40
Pi-40-10-07948-40-07.xml.hg,98,40
Pi-40-10-07948-40-11.xml.hg,98,40
Pi-40-10-07948-40-12.xml.hg,98,40
Pi-40-10-07948-40-13.xml.hg,98,40
Pi-40-10-07948-40-14.xml.hg,98,40
Pi-40-10-07948-40-16.xml.hg,98,40
Pi-40-10-07948-40-17.xml.hg,98,40
Pi-40-10-07948-40-18.xml.hg,98,40
Pi-40-10-07948-40-19.xml.hg,98,40
Pi-40-10-07948-40-21.xml.hg,98,40
Pi-40-10-07948-40-24.xml.hg,98,40
Pi-40-10-07948-40-26.xml.hg,98,40
Pi-40-10-07948-40-27.xml.hg,98,40
Pi-40-10-07948-40-29.xml.hg,98,40
Pi-40-10-07948-40-31.xml.hg,98,40
Pi-40-10-07948-40-32.xml.hg,98,40
Pi-40-10-07948-40-34.xml.hg,98,40
Pi-40-10-07948-40-37.xml.hg,98,40
Pi-40-10-07948-40-38.xml.hg,98,40
Pi-40-10-07948-40-40.xml.hg,98,40
Pi-40-10-07948-40-43.xml.hg,98,40
Pi-40-10-07948-40-44.xml.hg,98,40
Pi-40-10-07948-40-47.xml.hg,98,40
Pi-40-10-07948-40-48.xml.hg,98,40
Pi-40-10-07948-40-49.xml.hg,98,40
Pi-40-10-07948-40-50.xml.hg,98,40
Pi-40-10-07948-40-52.xml.hg,98,40
Pi-40-10-07948-40-53.xml.hg,98,40
Pi-40-10-07948-40-54.xml.hg,98,40
Pi-40-10-07948-40-55.xml.hg,98,40
Pi-40-10-07948-40-57.xml.hg,98,40
Pi-40-10-07948-40-60.xml.hg,98,40
Pi-40-10-07948-40-61.xml.hg,98,40
Pi-40-10-07948-40-63.xml.hg,98,40
Pi-40-10-07948-40-65.xml.hg,98,40
Pi-40-10-07948-40-66.xml.hg,98,40
Pi-40-10-07948-40-67.xml.hg,98,40
Pi-40-10-07948-40-68.xml.hg,98,40
Pi-40-10-07948-40-69.xml.hg,98,40
Pi-40-10-07948-40-71.xml.hg,98,40
Pi-40-10-07948-40-73.xml.hg,98,40
Pi-40-10-07948-40-75.xml.hg,98,40
Pi-40-10-07948-40-77.xml.hg,98,40
Pi-40-10-07948-40-78.xml.hg,98,40
Pi-40-10-07948-40-81.xml.hg,98,40
Pi-40-10-07948-40-83.xml.hg,98,40
Pi-40-10-07948-40-84.xml.hg,98,40
Pi-40-10-07948-40-85.xml.hg,98,40
Pi-40-10-07948-40-87.xml.hg,98,40
Pi-40-10-07948-40-89.xml.hg,98,40
Pi-40-10-07948-40-90.xml.hg,98,40
Pi-40-10-07948-40-91.xml.hg,98,40
Pi-40-10-07948-40-92.xml.hg,98,40
Pi-40-10-07948-40-95.xml.hg,98,40
Pi-40-10-07948-40-97.xml.hg,98,40
Pi-40-10-07948-40-99.xml.hg,98,40
aim-50-1-6-sat-1.xml.hg,77,50
aim-50-1-6-sat-2.xml.hg,76,50
aim-50-1-6-sat-3.xml.hg,78,50
aim-50-1-6-sat-4.xml.hg,77,50
aim-50-1-6-unsat-1.xml.hg,69,50
aim-50-1-6-unsat-2.xml.hg,77,50
aim-50-1-6-unsat-3.xml.hg,70,50
aim-50-1-6-unsat-4.xml.hg,76,50
aim-50-1_6-no-3.hg,80,50
aim-50-2-0-sat-1.xml.hg,94,50
aim-50-2-0-sat-2.xml.hg,96,50
aim-50-2-0-sat-3.xml.hg,96,50
aim-50-2-0-sat-4.xml.hg,94,50
aim-50-2-0-unsat-1.xml.hg,97,50
aim-50-2-0-unsat-2.xml.hg,94,50
aim-50-2-0-unsat-3.xml.hg,92,50
aim-50-2-0-unsat-4.xml.hg,95,50
aim-50-2_0-no-3.hg,100,50
aim-50-2_0-yes1-3.hg,100,50
aim-50-3_4-yes1-3.hg,170,50
cnf-2-40-0100-730621.xml.hg,93,40
cnf-2-40-0100-730625.xml.hg,96,40
cnf-2-40-0100-730627.xml.hg,93,39
cnf-2-40-0100-730630.xml.hg,95,40
cnf-3-40-0100-730621.xml.hg,99,40
cnf-3-40-0100-730622.xml.hg,100,40
cnf-3-40-0100-730623.xml.hg,100,40
cnf-3-40-0100-730624.xml.hg,100,40
cnf-3-40-0100-730625.xml.hg,100,40
cnf-3-40-0100-730626.xml.hg,100,40
cnf-3-40-0100-730627.xml.hg,100,40
cnf-3-40-0100-730628.xml.hg,100,40
cnf-3-40-0100-730629.xml.hg,100,40
cnf-3-40-0100-730630.xml.hg,97,40
cnf-3-80-0100-735541.xml.hg,100,80
cnf-3-80-0100-735542.xml.hg,100,79
cnf-3-80-0100-735543.xml.hg,100,79
cnf-3-80-0100-735544.xml.hg,100,76
cnf-3-80-0100-735545.xml.hg,100,79
cnf-3-80-0100-735546.xml.hg,100,79
cnf-3-80-0100-735547.xml.hg,100,76
cnf-3-80-0100-735548.xml.hg,100,80
cnf-3-80-0100-735549.xml.hg,100,77
cnf-3-80-0100-735550.xml.hg,100,79
flat30-1.hg,300,90
flat30-99.hg,300,90
grid2d_15.hg,112,113
grid2d_20.hg,200,200
grid2d_25.hg,312,313
grid2d_30.hg,450,450
grid2d_35.hg,612,613
grid2d_40.hg,800,800
grid2d_45.hg,1012,1013
grid2d_50.hg,1250,1250
grid2d_60.hg,1800,1800
grid2d_70.hg,2450,2450
grid2d_75.hg,2812,2813
hole9.hg,415,90
pigeonsPlus-11-02.xml.hg,77,33
pigeonsPlus-11-03.xml.hg,77,44
pigeonsPlus-11-04.xml.hg,77,55
pigeonsPlus-11-05.xml.hg,77,66
pigeonsPlus-11-06.xml.hg,77,77
rand-2-40-180-84-090-30.xml.hg,84,40
rand-2-40-180-84-090-96.xml.hg,84,40
rand-3-28-28-93-632-01.xml.hg,93,28
rand-3-28-28-93-632-02.xml.hg,93,28
rand-3-28-28-93-632-03.xml.hg,93,28
rand-3-28-28-93-632-04.xml.hg,93,28
rand-3-28-28-93-632-05.xml.hg,93,28
rand-3-28-28-93-632-06.xml.hg,93,28
rand-3-28-28-93-632-07.xml.hg,93,28
rand-3-28-28-93-632-08.xml.hg,93,28
rand-3-28-28-93-632-09.xml.hg,93,28
rand-3-28-28-93-632-11.xml.hg,93,28
rand-3-28-28-93-632-12.xml.hg,93,28
rand-3-28-28-93-632-13.xml.hg,93,28
rand-3-28-28-93-632-15.xml.hg,93,28
rand-3-28-28-93-632-16.xml.hg,93,28
rand-3-28-28-93-632-17.xml.hg,93,28
rand-3-28-28-93-632-18.xml.hg,93,28
rand-3-28-28-93-632-19.xml.hg,93,28
rand-3-28-28-93-632-21.xml.hg,93,28
rand-3-28-28-93-632-22.xml.hg,93,28
rand-3-28-28-93-632-23.xml.hg,93,28
rand-3-28-28-93-632-25.xml.hg,93,28
rand-3-28-28-93-632-26.xml.hg,93,28
rand-3-28-28-93-632-27.xml.hg,93,28
rand-3-28-28-93-632-28.xml.hg,93,28
rand-3-28-28-93-632-29.xml.hg,93,28
rand-3-28-28-93-632-30.xml.hg,93,28
rand-3-28-28-93-632-32.xml.hg,93,28
rand-3-28-28-93-632-33.xml.hg,93,28
rand-3-28-28-93-632-34.xml.hg,93,28
rand-3-28-28-93-632-37.xml.hg,93,28
rand-3-28-28-93-632-38.xml.hg,93,28
rand-3-28-28-93-632-39.xml.hg,93,28
rand-3-28-28-93-632-40.xml.hg,93,28
rand-3-28-28-93-632-41.xml.hg,93,28
rand-3-28-28-93-632-42.xml.hg,93,28
rand-3-28-28-93-632-44.xml.hg,93,28
rand-3-28-28-93-632-46.xml.hg,93,28
rand-3-28-28-93-632-47.xml.hg,93,28
rand-3-28-28-93-632-48.xml.hg,93,28
rand-3-28-28-93-632-49.xml.hg,93,28
rand-3-28-28-93-632-50.xml.hg,93,28
rand-3-28-28-93-632f-01.xml.hg,93,28
rand-3-28-28-93-632f-02.xml.hg,93,28
rand-3-28-28-93-632f-03.xml.hg,93,28
rand-3-28-28-93-632f-04.xml.hg,93,28
rand-3-28-28-93-632f-05.xml.hg,93,28
rand-3-28-28-93-632f-06.xml.hg,93,28
rand-3-28-28-93-632f-07.xml.hg,93,28
rand-3-28-28-93-632f-08.xml.hg,93,28
rand-3-28-28-93-632f-09.xml.hg,93,28
rand-3-28-28-93-632f-11.xml.hg,93,28
rand-3-28-28-93-632f-12.xml.hg,93,28
rand-3-28-28-93-632f-13.xml.hg,93,28
rand-3-28-28-93-632f-15.xml.hg,93,28
rand-3-28-28-93-632f-16.xml.hg,93,28
rand-3-28-28-93-632f-17.xml.hg,93,28
rand-3-28-28-93-632f-18.xml.hg,93,28
rand-3-28-28-93-632f-19.xml.hg,93,28
rand-3-28-28-93-632f-21.xml.hg,93,28
rand-3-28-28-93-632f-22.xml.hg,93,28
rand-3-28-28-93-632f-23.xml.hg,93,28
rand-3-28-28-93-632f-25.xml.hg,93,28
rand-3-28-28-93-632f-26.xml.hg,93,28
rand-3-28-28-93-632f-27.xml.hg,93,28
rand-3-28-28-93-632f-28.xml.hg,93,28
rand-3-28-28-93-632f-29.xml.hg,93,28
rand-3-28-28-93-632f-30.xml.hg,93,28
rand-3-28-28-93-632f-32.xml.hg,93,28
rand-3-28-28-93-632f-33.xml.hg,93,28
rand-3-28-28-93-632f-34.xml.hg,93,28
rand-3-28-28-93-632f-37.xml.hg,93,28
rand-3-28-28-93-632f-38.xml.hg,93,28
rand-3-28-28-93-632f-39.xml.hg,93,28
rand-3-28-28-93-632f-40.xml.hg,93,28
rand-3-28-28-93-632f-41.xml.hg,93,28
rand-3-28-28-93-632f-42.xml.hg,93,28
rand-3-28-28-93-632f-44.xml.hg,93,28
rand-3-28-28-93-632f-46.xml.hg,93,28
rand-3-28-28-93-632f-47.xml.hg,93,28
rand-3-28-28-93-632f-48.xml.hg,93,28
rand-3-28-28-93-632f-49.xml.hg,93,28
rand-3-28-28-93-632f-50.xml.hg,93,28
rand_q0049.hg,49,71
rand_q0054.hg,49,81
rand_q0084.hg,46,93
rand_q0088.hg,47,92
rand_q0093.hg,45,59
rand_q0183.hg,41,69
rand_q0204.hg,48,64
rand_q0224.hg,43,98
rand_q0229.hg,47,81
rand_q0239.hg,45,77
rand_q0295.hg,47,71
rand_q0304.hg,45,91
rand_q0349.hg,43,92
rand_q0356.hg,48,84
rand_q0365.hg,43,76
rand_q0379.hg,47,81
rand_q0382.hg,48,93
rand_q0393.hg,46,85
rand_q0415.hg,50,95
rand_q0429.hg,45,62
rand_q0445.hg,49,61
rand_q0472.hg,42,99
reg-s20-p03-c20-d10-n10-l5-00.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-01.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-02.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-03.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-04.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-05.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-06.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-07.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-08.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-09.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-10.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-11.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-12.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-13.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-14.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-15.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-16.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-17.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-18.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-19.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-20.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-21.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-22.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-23.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-24.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-25.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-26.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-27.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-28.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-29.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-30.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-31.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-32.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-33.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-34.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-35.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-36.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-37.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-38.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-39.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-40.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-41.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-42.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-43.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-44.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-45.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-46.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-47.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-48.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-49.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-50.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-51.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-52.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-53.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-54.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-55.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-56.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-57.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-58.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-59.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-60.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-61.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-62.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-63.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-64.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-65.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-66.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-67.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-68.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-69.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-70.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-71.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-72.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-73.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-74.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-75.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-76.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-77.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-78.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-79.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-80.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-81.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-82.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-83.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-84.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-85.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-86.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-87.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-88.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-89.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-90.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-91.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-92.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-93.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-94.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-95.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-96.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-97.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-98.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-99.xml.hg,100,130
s1196.hg,547,561
s1238.hg,526,540
s1423.hg,731,748
s1488.hg,659,667
s1494.hg,653,661
s386.hg,165,172
s420.hg,212,231
s510.hg,217,236
s526.hg,214,217
s5378.hg,2958,2993
s641.hg,398,433
s713.hg,412,447
s820.hg,294,312
s832.hg,292,310
s838.hg,422,457
s953.hg,424,440


==> data/unsolved_newdetk.csv <==
graph,edges,vertices
2bitcomp_5.hg,310,95
Kakuro-easy-037-ext.xml.hg,52,86
Kakuro-easy-041-ext.xml.hg,54,84
Kakuro-easy-045-ext.xml.hg,52,84
Kakuro-easy-047-ext.xml.hg,58,86
Kakuro-easy-051-ext.xml.hg,64,105
Kakuro-easy-053-ext.xml.hg,68,106
Kakuro-easy-072-ext.xml.hg,98,152
Kakuro-easy-084-ext.xml.hg,100,156
Kakuro-easy-097-ext.xml.hg,96,154
Kakuro-easy-103-ext.xml.hg,96,162
Kakuro-easy-104-ext.xml.hg,94,148
Kakuro-easy-106-ext.xml.hg,96,150
Kakuro-easy-109-ext.xml.hg,100,180
Kakuro-easy-112-ext.xml.hg,98,162
Kakuro-easy-113-ext.xml.hg,90,153
Kakuro-easy-114-ext.xml.hg,92,168
Kakuro-easy-115-ext.xml.hg,92,176
Kakuro-easy-117-ext.xml.hg,90,158
Kakuro-easy-120-ext.xml.hg,100,164
Kakuro-easy-121-ext.xml.hg,90,156
Kakuro-easy-122-ext.xml.hg,96,160
Kakuro-easy-123-ext.xml.hg,94,154
Kakuro-easy-124-ext.xml.hg,82,157
Kakuro-easy-125-ext.xml.hg,98,164
Kakuro-easy-126-ext.xml.hg,98,170
Kakuro-easy-127-ext.xml.hg,96,172
Kakuro-easy-128-ext.xml.hg,100,164
Kakuro-easy-130-ext.xml.hg,90,157
Kakuro-easy-131-ext.xml.hg,96,180
Kakuro-easy-132-ext.xml.hg,92,172
Kakuro-easy-133-ext.xml.hg,96,164
Kakuro-easy-136-ext.xml.hg,96,168
Kakuro-easy-138-ext.xml.hg,100,176
Kakuro-easy-139-ext.xml.hg,88,164
Kakuro-easy-142-ext.xml.hg,96,156
Kakuro-easy-146-ext.xml.hg,98,165
Kakuro-easy-148-ext.xml.hg,98,168
Kakuro-easy-149-ext.xml.hg,98,164
Kakuro-easy-150-ext.xml.hg,88,165
Kakuro-easy-151-ext.xml.hg,94,177
Kakuro-easy-152-ext.xml.hg,96,177
Kakuro-easy-153-ext.xml.hg,98,175
Kakuro-easy-154-ext.xml.hg,98,154
Kakuro-easy-155-ext.xml.hg,92,153
Kakuro-easy-156-ext.xml.hg,96,158
Kakuro-easy-157-ext.xml.hg,90,156
Kakuro-easy-161-ext.xml.hg,86,165
Kakuro-easy-163-ext.xml.hg,96,172
Kakuro-easy-164-ext.xml.hg,88,168
Kakuro-easy-165-ext.xml.hg,94,167
Kakuro-hard-037-ext.xml.hg,52,86
Kakuro-hard-041-ext.xml.hg,54,84
Kakuro-hard-045-ext.xml.hg,52,84
Kakuro-hard-047-ext.xml.hg,58,86
Kakuro-hard-051-ext.xml.hg,64,105
Kakuro-hard-053-ext.xml.hg,68,106
Kakuro-hard-072-ext.xml.hg,98,152
Kakuro-hard-078-ext.xml.hg,98,148
Kakuro-hard-084-ext.xml.hg,100,156
Kakuro-hard-097-ext.xml.hg,96,154
Kakuro-hard-103-ext.xml.hg,96,162
Kakuro-hard-104-ext.xml.hg,94,148
Kakuro-hard-106-ext.xml.hg,96,150
Kakuro-hard-109-ext.xml.hg,100,180
Kakuro-hard-112-ext.xml.hg,98,162
Kakuro-hard-113-ext.xml.hg,90,153
Kakuro-hard-114-ext.xml.hg,92,168
Kakuro-hard-115-ext.xml.hg,98,166
Kakuro-hard-116-ext.xml.hg,92,176
Kakuro-hard-118-ext.xml.hg,90,158
Kakuro-hard-121-ext.xml.hg,100,164
Kakuro-hard-122-ext.xml.hg,90,156
Kakuro-hard-123-ext.xml.hg,96,160
Kakuro-hard-124-ext.xml.hg,94,154
Kakuro-hard-125-ext.xml.hg,82,157
Kakuro-hard-126-ext.xml.hg,98,164
Kakuro-hard-127-ext.xml.hg,98,170
Kakuro-hard-128-ext.xml.hg,96,172
Kakuro-hard-129-ext.xml.hg,100,164
Kakuro-hard-131-ext.xml.hg,90,157
Kakuro-hard-132-ext.xml.hg,96,180
Kakuro-hard-133-ext.xml.hg,92,172
Kakuro-hard-134-ext.xml.hg,96,164
Kakuro-hard-137-ext.xml.hg,98,181
Kakuro-hard-138-ext.xml.hg,96,168
Kakuro-hard-140-ext.xml.hg,100,176
Kakuro-hard-141-ext.xml.hg,88,164
Kakuro-hard-144-ext.xml.hg,96,156
Kakuro-hard-145-ext.xml.hg,92,155
Kakuro-hard-150-ext.xml.hg,98,165
Kakuro-hard-151-ext.xml.hg,94,164
Kakuro-hard-153-ext.xml.hg,98,168
Kakuro-hard-154-ext.xml.hg,98,164
Kakuro-hard-155-ext.xml.hg,88,165
Kakuro-hard-156-ext.xml.hg,96,177
Kakuro-hard-157-ext.xml.hg,98,175
Kakuro-hard-158-ext.xml.hg,98,154
Kakuro-hard-159-ext.xml.hg,92,153
Kakuro-hard-161-ext.xml.hg,96,158
Kakuro-hard-162-ext.xml.hg,94,165
Kakuro-hard-163-ext.xml.hg,90,156
Kakuro-hard-165-ext.xml.hg,92,164
Kakuro-hard-168-ext.xml.hg,84,160
Kakuro-hard-169-ext.xml.hg,86,165
Kakuro-hard-171-ext.xml.hg,98,165
Kakuro-hard-172-ext.xml.hg,96,172
Kakuro-hard-173-ext.xml.hg,88,168
Kakuro-hard-174-ext.xml.hg,94,167
Kakuro-medium-037-ext.xml.hg,52,86
Kakuro-medium-041-ext.xml.hg,54,84
Kakuro-medium-045-ext.xml.hg,52,84
Kakuro-medium-047-ext.xml.hg,58,86
Kakuro-medium-051-ext.xml.hg,64,105
Kakuro-medium-082-ext.xml.hg,100,156
Kakuro-medium-093-ext.xml.hg,96,154
Kakuro-medium-098-ext.xml.hg,96,162
Kakuro-medium-099-ext.xml.hg,94,148
Kakuro-medium-101-ext.xml.hg,96,150
Kakuro-medium-104-ext.xml.hg,100,180
Kakuro-medium-108-ext.xml.hg,98,162
Kakuro-medium-109-ext.xml.hg,90,153
Kakuro-medium-110-ext.xml.hg,92,168
Kakuro-medium-111-ext.xml.hg,98,166
Kakuro-medium-112-ext.xml.hg,92,176
Kakuro-medium-114-ext.xml.hg,90,158
Kakuro-medium-117-ext.xml.hg,100,164
Kakuro-medium-118-ext.xml.hg,90,156
Kakuro-medium-119-ext.xml.hg,96,160
Kakuro-medium-120-ext.xml.hg,94,154
Kakuro-medium-121-ext.xml.hg,82,157
Kakuro-medium-122-ext.xml.hg,98,164
Kakuro-medium-123-ext.xml.hg,98,170
Kakuro-medium-124-ext.xml.hg,96,172
Kakuro-medium-125-ext.xml.hg,100,164
Kakuro-medium-127-ext.xml.hg,90,157
Kakuro-medium-128-ext.xml.hg,96,180
Kakuro-medium-129-ext.xml.hg,92,172
Kakuro-medium-130-ext.xml.hg,96,164
Kakuro-medium-133-ext.xml.hg,98,181
Kakuro-medium-134-ext.xml.hg,96,168
Kakuro-medium-136-ext.xml.hg,100,176
Kakuro-medium-137-ext.xml.hg,88,164
Kakuro-medium-140-ext.xml.hg,96,156
Kakuro-medium-141-ext.xml.hg,92,155
Kakuro-medium-146-ext.xml.hg,98,165
Kakuro-medium-147-ext.xml.hg,94,164
Kakuro-medium-149-ext.xml.hg,98,168
Kakuro-medium-150-ext.xml.hg,98,164
Kakuro-medium-151-ext.xml.hg,88,165
Kakuro-medium-152-ext.xml.hg,96,177
Kakuro-medium-153-ext.xml.hg,98,169
Kakuro-medium-154-ext.xml.hg,98,175
Kakuro-medium-155-ext.xml.hg,98,154
Kakuro-medium-156-ext.xml.hg,92,153
Kakuro-medium-158-ext.xml.hg,96,158
Kakuro-medium-159-ext.xml.hg,94,165
Kakuro-medium-160-ext.xml.hg,90,156
Kakuro-medium-162-ext.xml.hg,92,164
Kakuro-medium-165-ext.xml.hg,86,165
Kakuro-medium-167-ext.xml.hg,98,165
Kakuro-medium-168-ext.xml.hg,96,172
Kakuro-medium-169-ext.xml.hg,94,167
NewSystem3.hg,278,474
NewSystem4.hg,418,718
Nonogram-001-table.xml.hg,48,576
Nonogram-002-table.xml.hg,64,1024
Nonogram-003-table.xml.hg,40,400
Nonogram-004-table.xml.hg,48,576
Nonogram-005-table.xml.hg,48,576
Nonogram-006-table.xml.hg,48,576
Nonogram-007-table.xml.hg,65,1056
Nonogram-008-table.xml.hg,48,576
Nonogram-009-table.xml.hg,64,1015
Nonogram-010-table.xml.hg,40,400
Nonogram-011-table.xml.hg,48,576
Nonogram-012-table.xml.hg,64,1024
Nonogram-013-table.xml.hg,48,576
Nonogram-014-table.xml.hg,48,576
Nonogram-015-table.xml.hg,64,1024
Nonogram-016-table.xml.hg,64,1024
Nonogram-017-table.xml.hg,40,400
Nonogram-018-table.xml.hg,48,576
Nonogram-020-table.xml.hg,64,1024
Nonogram-021-table.xml.hg,48,576
Nonogram-022-table.xml.hg,64,1024
Nonogram-023-table.xml.hg,48,576
Nonogram-024-table.xml.hg,64,1024
Nonogram-025-table.xml.hg,64,1024
Nonogram-027-table.xml.hg,48,576
Nonogram-028-table.xml.hg,64,1024
Nonogram-029-table.xml.hg,48,576
Nonogram-030-table.xml.hg,40,400
Nonogram-031-table.xml.hg,48,576
Nonogram-032-table.xml.hg,40,400
Nonogram-033-table.xml.hg,64,1024
Nonogram-034-table.xml.hg,48,576
Nonogram-035-table.xml.hg,48,576
Nonogram-036-table.xml.hg,64,1024
Nonogram-037-table.xml.hg,40,400
Nonogram-038-table.xml.hg,63,980
Nonogram-039-table.xml.hg,64,1024
Nonogram-040-table.xml.hg,52,640
Nonogram-041-table.xml.hg,32,256
Nonogram-042-table.xml.hg,32,256
Nonogram-043-table.xml.hg,32,256
Nonogram-044-table.xml.hg,48,576
Nonogram-045-table.xml.hg,32,256
Nonogram-047-table.xml.hg,40,400
Nonogram-048-table.xml.hg,40,400
Nonogram-049-table.xml.hg,32,256
Nonogram-050-table.xml.hg,32,256
Nonogram-051-table.xml.hg,48,576
Nonogram-053-table.xml.hg,48,576
Nonogram-054-table.xml.hg,48,576
Nonogram-055-table.xml.hg,64,1024
Nonogram-056-table.xml.hg,32,256
Nonogram-057-table.xml.hg,48,576
Nonogram-058-table.xml.hg,64,1024
Nonogram-059-table.xml.hg,48,576
Nonogram-060-table.xml.hg,48,576
Nonogram-062-table.xml.hg,32,256
Nonogram-063-table.xml.hg,32,256
Nonogram-064-table.xml.hg,40,400
Nonogram-066-table.xml.hg,40,400
Nonogram-067-table.xml.hg,64,1024
Nonogram-068-table.xml.hg,32,256
Nonogram-070-table.xml.hg,48,576
Nonogram-072-table.xml.hg,48,576
Nonogram-073-table.xml.hg,40,400
Nonogram-074-table.xml.hg,40,384
Nonogram-075-table.xml.hg,64,1024
Nonogram-076-table.xml.hg,40,400
Nonogram-077-table.xml.hg,64,1024
Nonogram-078-table.xml.hg,48,576
Nonogram-080-table.xml.hg,40,400
Nonogram-081-table.xml.hg,48,576
Nonogram-082-table.xml.hg,56,784
Nonogram-083-table.xml.hg,32,256
Nonogram-084-table.xml.hg,32,256
Nonogram-085-table.xml.hg,48,576
Nonogram-087-table.xml.hg,48,576
Nonogram-089-table.xml.hg,40,400
Nonogram-091-table.xml.hg,64,1024
Nonogram-092-table.xml.hg,64,1024
Nonogram-093-table.xml.hg,32,256
Nonogram-094-table.xml.hg,48,576
Nonogram-096-table.xml.hg,48,576
Nonogram-097-table.xml.hg,32,256
Nonogram-098-table.xml.hg,40,400
Nonogram-099-table.xml.hg,48,576
Nonogram-100-table.xml.hg,64,1024
Nonogram-101-table.xml.hg,44,435
Nonogram-102-table.xml.hg,48,576
Nonogram-104-table.xml.hg,40,400
Nonogram-105-table.xml.hg,64,1024
Nonogram-106-table.xml.hg,32,256
Nonogram-107-table.xml.hg,64,1024
Nonogram-108-table.xml.hg,64,1024
Nonogram-109-table.xml.hg,32,256
Nonogram-110-table.xml.hg,40,400
Nonogram-111-table.xml.hg,48,576
Nonogram-113-table.xml.hg,40,400
Nonogram-114-table.xml.hg,48,576
Nonogram-115-table.xml.hg,40,400
Nonogram-116-table.xml.hg,64,1024
Nonogram-117-table.xml.hg,40,400
Nonogram-118-table.xml.hg,48,576
Nonogram-119-table.xml.hg,64,1024
Nonogram-120-table.xml.hg,48,576
Nonogram-121-table.xml.hg,64,1024
Nonogram-123-table.xml.hg,40,400
Nonogram-124-table.xml.hg,48,576
Nonogram-125-table.xml.hg,64,1024
Nonogram-126-table.xml.hg,32,256
Nonogram-127-table.xml.hg,32,256
Nonogram-128-table.xml.hg,64,1024
Nonogram-129-table.xml.hg,48,576
Nonogram-131-table.xml.hg,48,576
Nonogram-132-table.xml.hg,40,400
Nonogram-133-table.xml.hg,48,576
Nonogram-134-table.xml.hg,48,576
Nonogram-135-table.xml.hg,52,672
Nonogram-136-table.xml.hg,48,576
Nonogram-137-table.xml.hg,64,1024
Nonogram-138-table.xml.hg,48,576
Nonogram-140-table.xml.hg,40,400
Nonogram-141-table.xml.hg,64,1024
Nonogram-142-table.xml.hg,48,576
Nonogram-144-table.xml.hg,32,256
Nonogram-145-table.xml.hg,32,256
Nonogram-146-table.xml.hg,40,400
Nonogram-147-table.xml.hg,40,400
Nonogram-148-table.xml.hg,48,576
Nonogram-149-table.xml.hg,32,256
Nonogram-150-table.xml.hg,48,576
Nonogram-151-table.xml.hg,64,1024
Nonogram-152-table.xml.hg,40,400
Nonogram-153-table.xml.hg,64,1024
Nonogram-155-table.xml.hg,32,256
Nonogram-156-table.xml.hg,32,256
Nonogram-157-table.xml.hg,40,400
Nonogram-158-table.xml.hg,48,576
Nonogram-159-table.xml.hg,48,576
Nonogram-160-table.xml.hg,48,576
Nonogram-161-table.xml.hg,32,256
Nonogram-162-table.xml.hg,48,576
Nonogram-163-table.xml.hg,64,1024
Nonogram-164-table.xml.hg,32,256
Nonogram-165-table.xml.hg,48,576
Nonogram-166-table.xml.hg,48,576
Nonogram-167-table.xml.hg,48,576
Nonogram-168-table.xml.hg,40,400
Nonogram-169-table.xml.hg,48,576
Nonogram-170-table.xml.hg,64,1024
Nonogram-171-table.xml.hg,32,256
Nonogram-172-table.xml.hg,40,400
Nonogram-173-table.xml.hg,48,576
Nonogram-175-table.xml.hg,48,576
Nonogram-176-table.xml.hg,32,256
Nonogram-177-table.xml.hg,64,1024
Nonogram-178-table.xml.hg,56,768
Nonogram-179-table.xml.hg,48,576
Nonogram-180-table.xml.hg,64,1024
Pi-20-10-20-30-04.xml.hg,53,20
Pi-20-10-20-30-05.xml.hg,53,20
Pi-20-10-20-30-08.xml.hg,53,20
Pi-20-10-20-30-13.xml.hg,53,20
Pi-20-10-20-30-16.xml.hg,53,20
Pi-20-10-20-30-17.xml.hg,53,20
Pi-20-10-20-30-24.xml.hg,53,20
Pi-20-10-20-30-30.xml.hg,53,20
Pi-20-10-20-30-31.xml.hg,53,20
Pi-20-10-20-30-34.xml.hg,53,20
Pi-20-10-20-30-35.xml.hg,53,20
Pi-20-10-20-30-36.xml.hg,53,20
Pi-20-10-20-30-42.xml.hg,53,20
Pi-20-10-20-30-44.xml.hg,53,20
Pi-20-10-20-30-46.xml.hg,53,20
Pi-20-10-20-30-47.xml.hg,53,20
Pi-20-10-20-30-49.xml.hg,53,20
Pi-20-10-20-30-52.xml.hg,53,20
Pi-20-10-20-30-53.xml.hg,53,20
Pi-20-10-20-30-54.xml.hg,53,20
Pi-20-10-20-30-55.xml.hg,53,20
Pi-20-10-20-30-56.xml.hg,53,20
Pi-20-10-20-30-59.xml.hg,53,20
Pi-20-10-20-30-62.xml.hg,53,20
Pi-20-10-20-30-67.xml.hg,53,20
Pi-20-10-20-30-71.xml.hg,53,20
Pi-20-10-20-30-75.xml.hg,53,20
Pi-20-10-20-30-76.xml.hg,53,20
Pi-20-10-20-30-78.xml.hg,53,20
Pi-20-10-20-30-80.xml.hg,53,20
Pi-20-10-20-30-81.xml.hg,53,20
Pi-20-10-20-30-83.xml.hg,53,20
Pi-20-10-20-30-84.xml.hg,53,20
Pi-20-10-20-30-85.xml.hg,53,20
Pi-20-10-20-30-88.xml.hg,53,20
Pi-20-10-20-30-89.xml.hg,53,20
Pi-20-10-20-30-91.xml.hg,53,20
Pi-20-10-20-30-94.xml.hg,53,20
Pi-20-10-20-40-04.xml.hg,53,20
Pi-20-10-20-40-09.xml.hg,53,20
Pi-20-10-20-40-12.xml.hg,53,20
Pi-20-10-20-40-22.xml.hg,53,20
Pi-20-10-20-40-23.xml.hg,53,20
Pi-20-10-20-40-24.xml.hg,53,20
Pi-20-10-20-40-25.xml.hg,53,20
Pi-20-10-20-40-27.xml.hg,53,20
Pi-20-10-20-40-28.xml.hg,53,20
Pi-20-10-20-40-29.xml.hg,53,20
Pi-20-10-20-40-34.xml.hg,53,20
Pi-20-10-20-40-35.xml.hg,53,20
Pi-20-10-20-40-36.xml.hg,53,20
Pi-20-10-20-40-48.xml.hg,53,20
Pi-20-10-20-40-49.xml.hg,53,20
Pi-20-10-20-40-51.xml.hg,53,20
Pi-20-10-20-40-52.xml.hg,53,20
Pi-20-10-20-40-53.xml.hg,53,20
Pi-20-10-20-40-54.xml.hg,53,20
Pi-20-10-20-40-55.xml.hg,53,20
Pi-20-10-20-40-56.xml.hg,53,20
Pi-20-10-20-40-58.xml.hg,53,20
Pi-20-10-20-40-64.xml.hg,53,20
Pi-20-10-20-40-69.xml.hg,53,20
Pi-20-10-20-40-70.xml.hg,53,20
Pi-20-10-20-40-73.xml.hg,53,20
Pi-20-10-20-40-75.xml.hg,53,20
Pi-20-10-20-40-76.xml.hg,53,20
Pi-20-10-20-40-77.xml.hg,53,20
Pi-20-10-20-40-80.xml.hg,53,20
Pi-20-10-20-40-81.xml.hg,53,20
Pi-20-10-20-40-83.xml.hg,53,20
Pi-20-10-20-40-86.xml.hg,53,20
Pi-20-10-20-40-87.xml.hg,53,20
Pi-20-10-20-40-93.xml.hg,53,20
Pi-20-10-20-40-95.xml.hg,53,20
Pi-40-10-07948-40-00.xml.hg,98,40
Pi-40-10-07948-40-01.xml.hg,98,40
Pi-40-10-07948-40-02.xml.hg,98,40
Pi-40-10-07948-40-03.xml.hg,98,40
Pi-40-10-07948-40-04.xml.hg,98,40
Pi-40-10-07948-40-05.xml.hg,98,40
Pi-40-10-07948-40-06.xml.hg,98,40
Pi-40-10-07948-40-07.xml.hg,98,40
Pi-40-10-07948-40-08.xml.hg,98,40
Pi-40-10-07948-40-09.xml.hg,98,40
Pi-40-10-07948-40-10.xml.hg,98,40
Pi-40-10-07948-40-11.xml.hg,98,40
Pi-40-10-07948-40-12.xml.hg,98,40
Pi-40-10-07948-40-13.xml.hg,98,40
Pi-40-10-07948-40-14.xml.hg,98,40
Pi-40-10-07948-40-15.xml.hg,98,40
Pi-40-10-07948-40-16.xml.hg,98,40
Pi-40-10-07948-40-17.xml.hg,98,40
Pi-40-10-07948-40-18.xml.hg,98,40
Pi-40-10-07948-40-19.xml.hg,98,40
Pi-40-10-07948-40-20.xml.hg,98,40
Pi-40-10-07948-40-21.xml.hg,98,40
Pi-40-10-07948-40-22.xml.hg,98,40
Pi-40-10-07948-40-23.xml.hg,98,40
Pi-40-10-07948-40-24.xml.hg,98,40
Pi-40-10-07948-40-25.xml.hg,98,40
Pi-40-10-07948-40-26.xml.hg,98,40
Pi-40-10-07948-40-27.xml.hg,98,40
Pi-40-10-07948-40-28.xml.hg,98,40
Pi-40-10-07948-40-29.xml.hg,98,40
Pi-40-10-07948-40-30.xml.hg,98,40
Pi-40-10-07948-40-31.xml.hg,98,40
Pi-40-10-07948-40-32.xml.hg,98,40
Pi-40-10-07948-40-33.xml.hg,98,40
Pi-40-10-07948-40-34.xml.hg,98,40
Pi-40-10-07948-40-35.xml.hg,98,40
Pi-40-10-07948-40-36.xml.hg,98,40
Pi-40-10-07948-40-37.xml.hg,98,40
Pi-40-10-07948-40-38.xml.hg,98,40
Pi-40-10-07948-40-39.xml.hg,98,40
Pi-40-10-07948-40-40.xml.hg,98,40
Pi-40-10-07948-40-41.xml.hg,98,40
Pi-40-10-07948-40-42.xml.hg,98,40
Pi-40-10-07948-40-43.xml.hg,98,40
Pi-40-10-07948-40-44.xml.hg,98,40
Pi-40-10-07948-40-45.xml.hg,98,40
Pi-40-10-07948-40-46.xml.hg,98,40
Pi-40-10-07948-40-47.xml.hg,98,40
Pi-40-10-07948-40-48.xml.hg,98,40
Pi-40-10-07948-40-49.xml.hg,98,40
Pi-40-10-07948-40-50.xml.hg,98,40
Pi-40-10-07948-40-51.xml.hg,98,40
Pi-40-10-07948-40-52.xml.hg,98,40
Pi-40-10-07948-40-53.xml.hg,98,40
Pi-40-10-07948-40-54.xml.hg,98,40
Pi-40-10-07948-40-55.xml.hg,98,40
Pi-40-10-07948-40-56.xml.hg,98,40
Pi-40-10-07948-40-57.xml.hg,98,40
Pi-40-10-07948-40-58.xml.hg,98,40
Pi-40-10-07948-40-59.xml.hg,98,40
Pi-40-10-07948-40-60.xml.hg,98,40
Pi-40-10-07948-40-61.xml.hg,98,40
Pi-40-10-07948-40-62.xml.hg,98,40
Pi-40-10-07948-40-63.xml.hg,98,40
Pi-40-10-07948-40-64.xml.hg,98,40
Pi-40-10-07948-40-65.xml.hg,98,40
Pi-40-10-07948-40-66.xml.hg,98,40
Pi-40-10-07948-40-67.xml.hg,98,40
Pi-40-10-07948-40-68.xml.hg,98,40
Pi-40-10-07948-40-69.xml.hg,98,40
Pi-40-10-07948-40-70.xml.hg,98,40
Pi-40-10-07948-40-71.xml.hg,98,40
Pi-40-10-07948-40-72.xml.hg,98,40
Pi-40-10-07948-40-73.xml.hg,98,40
Pi-40-10-07948-40-74.xml.hg,98,40
Pi-40-10-07948-40-75.xml.hg,98,40
Pi-40-10-07948-40-76.xml.hg,98,40
Pi-40-10-07948-40-77.xml.hg,98,40
Pi-40-10-07948-40-78.xml.hg,98,40
Pi-40-10-07948-40-79.xml.hg,98,40
Pi-40-10-07948-40-80.xml.hg,98,40
Pi-40-10-07948-40-81.xml.hg,98,40
Pi-40-10-07948-40-82.xml.hg,98,40
Pi-40-10-07948-40-83.xml.hg,98,40
Pi-40-10-07948-40-84.xml.hg,98,40
Pi-40-10-07948-40-85.xml.hg,98,40
Pi-40-10-07948-40-86.xml.hg,98,40
Pi-40-10-07948-40-87.xml.hg,98,40
Pi-40-10-07948-40-88.xml.hg,98,40
Pi-40-10-07948-40-89.xml.hg,98,40
Pi-40-10-07948-40-90.xml.hg,98,40
Pi-40-10-07948-40-91.xml.hg,98,40
Pi-40-10-07948-40-92.xml.hg,98,40
Pi-40-10-07948-40-93.xml.hg,98,40
Pi-40-10-07948-40-94.xml.hg,98,40
Pi-40-10-07948-40-95.xml.hg,98,40
Pi-40-10-07948-40-96.xml.hg,98,40
Pi-40-10-07948-40-97.xml.hg,98,40
Pi-40-10-07948-40-98.xml.hg,98,40
Pi-40-10-07948-40-99.xml.hg,98,40
aim-50-1-6-sat-1.xml.hg,77,50
aim-50-1-6-sat-2.xml.hg,76,50
aim-50-1-6-sat-3.xml.hg,78,50
aim-50-1-6-sat-4.xml.hg,77,50
aim-50-1-6-unsat-1.xml.hg,69,50
aim-50-1-6-unsat-2.xml.hg,77,50
aim-50-1-6-unsat-3.xml.hg,70,50
aim-50-1-6-unsat-4.xml.hg,76,50
aim-50-1_6-no-3.hg,80,50
aim-50-2-0-sat-1.xml.hg,94,50
aim-50-2-0-sat-2.xml.hg,96,50
aim-50-2-0-sat-3.xml.hg,96,50
aim-50-2-0-sat-4.xml.hg,94,50
aim-50-2-0-unsat-1.xml.hg,97,50
aim-50-2-0-unsat-2.xml.hg,94,50
aim-50-2-0-unsat-3.xml.hg,92,50
aim-50-2-0-unsat-4.xml.hg,95,50
aim-50-2_0-no-3.hg,100,50
aim-50-2_0-yes1-3.hg,100,50
aim-50-3_4-yes1-3.hg,170,50
cnf-2-40-0100-730621.xml.hg,93,40
cnf-2-40-0100-730622.xml.hg,93,40
cnf-2-40-0100-730623.xml.hg,94,39
cnf-2-40-0100-730624.xml.hg,92,40
cnf-2-40-0100-730625.xml.hg,96,40
cnf-2-40-0100-730626.xml.hg,94,39
cnf-2-40-0100-730627.xml.hg,93,39
cnf-2-40-0100-730628.xml.hg,94,40
cnf-2-40-0100-730629.xml.hg,92,39
cnf-2-40-0100-730630.xml.hg,95,40
cnf-2-80-0100-735541.xml.hg,100,76
cnf-2-80-0100-735542.xml.hg,98,72
cnf-2-80-0100-735543.xml.hg,98,70
cnf-2-80-0100-735544.xml.hg,99,74
cnf-2-80-0100-735545.xml.hg,100,75
cnf-2-80-0100-735546.xml.hg,97,75
cnf-2-80-0100-735547.xml.hg,98,72
cnf-2-80-0100-735548.xml.hg,99,75
cnf-2-80-0100-735549.xml.hg,94,72
cnf-2-80-0100-735550.xml.hg,99,73
cnf-3-40-0100-730621.xml.hg,99,40
cnf-3-40-0100-730622.xml.hg,100,40
cnf-3-40-0100-730623.xml.hg,100,40
cnf-3-40-0100-730624.xml.hg,100,40
cnf-3-40-0100-730625.xml.hg,100,40
cnf-3-40-0100-730626.xml.hg,100,40
cnf-3-40-0100-730627.xml.hg,100,40
cnf-3-40-0100-730628.xml.hg,100,40
cnf-3-40-0100-730629.xml.hg,100,40
cnf-3-40-0100-730630.xml.hg,97,40
cnf-3-80-0100-735541.xml.hg,100,80
cnf-3-80-0100-735542.xml.hg,100,79
cnf-3-80-0100-735543.xml.hg,100,79
cnf-3-80-0100-735544.xml.hg,100,76
cnf-3-80-0100-735545.xml.hg,100,79
cnf-3-80-0100-735546.xml.hg,100,79
cnf-3-80-0100-735547.xml.hg,100,76
cnf-3-80-0100-735548.xml.hg,100,80
cnf-3-80-0100-735549.xml.hg,100,77
cnf-3-80-0100-735550.xml.hg,100,79
flat30-1.hg,300,90
flat30-99.hg,300,90
grid2d_15.hg,112,113
grid2d_20.hg,200,200
grid2d_25.hg,312,313
grid2d_30.hg,450,450
grid2d_35.hg,612,613
grid2d_40.hg,800,800
grid2d_45.hg,1012,1013
grid2d_50.hg,1250,1250
grid2d_60.hg,1800,1800
grid2d_70.hg,2450,2450
grid2d_75.hg,2812,2813
grid3d_5.hg,62,63
grid4d_3.hg,40,41
hg_adlerexample.txt,8,10
hole9.hg,415,90
mdd-7-25-5-56-02.xml.hg,56,25
mdd-7-25-5-56-05.xml.hg,56,25
mdd-7-25-5-56-23.xml.hg,56,25
mdd-7-25-5-ps05-psh09-1.xml.hg,58,25
mdd-7-25-5-ps05-psh09-8.xml.hg,58,25
mdd-7-25-5-ps05-psh09-9.xml.hg,58,25
par8-1-c.hg,254,64
par8-2-c.hg,270,68
par8-3-c.hg,298,75
par8-4-c.hg,266,67
par8-5-c.hg,298,75
pigeonsPlus-09-03.xml.hg,54,36
pigeonsPlus-09-04.xml.hg,54,45
pigeonsPlus-09-05.xml.hg,54,54
pigeonsPlus-09-06.xml.hg,54,63
pigeonsPlus-09-07.xml.hg,54,72
pigeonsPlus-10-03.xml.hg,65,40
pigeonsPlus-10-04.xml.hg,65,50
pigeonsPlus-10-05.xml.hg,65,60
pigeonsPlus-10-06.xml.hg,65,70
pigeonsPlus-10-07.xml.hg,65,80
pigeonsPlus-11-02.xml.hg,77,33
pigeonsPlus-11-03.xml.hg,77,44
pigeonsPlus-11-04.xml.hg,77,55
pigeonsPlus-11-05.xml.hg,77,66
pigeonsPlus-11-06.xml.hg,77,77
pret-150-25.xml.hg,100,150
pret-150-40.xml.hg,100,150
pret-150-60.xml.hg,100,150
pret-150-75.xml.hg,100,150
pret60_25.hg,160,60
pret60_60.hg,160,60
rand-10-60-20-30-51200-01.xml.hg,30,60
rand-10-60-20-30-51200-02.xml.hg,30,59
rand-10-60-20-30-51200-03.xml.hg,30,60
rand-10-60-20-30-51200-04.xml.hg,30,60
rand-10-60-20-30-51200-05.xml.hg,30,60
rand-10-60-20-30-51200-06.xml.hg,30,60
rand-10-60-20-30-51200-07.xml.hg,30,59
rand-10-60-20-30-51200-08.xml.hg,30,60
rand-10-60-20-30-51200-09.xml.hg,30,60
rand-10-60-20-30-51200-10.xml.hg,30,60
rand-10-60-20-30-51200-11.xml.hg,30,60
rand-10-60-20-30-51200-12.xml.hg,30,60
rand-10-60-20-30-51200-13.xml.hg,30,59
rand-10-60-20-30-51200-14.xml.hg,30,59
rand-10-60-20-30-51200-15.xml.hg,30,59
rand-10-60-20-30-51200-16.xml.hg,30,60
rand-10-60-20-30-51200-17.xml.hg,30,59
rand-10-60-20-30-51200-18.xml.hg,30,58
rand-10-60-20-30-51200-19.xml.hg,30,60
rand-10-60-20-30-51200-20.xml.hg,30,59
rand-10-60-20-30-51200-21.xml.hg,30,60
rand-10-60-20-30-51200-22.xml.hg,30,60
rand-10-60-20-30-51200-23.xml.hg,30,60
rand-10-60-20-30-51200-24.xml.hg,30,60
rand-10-60-20-30-51200-25.xml.hg,30,60
rand-10-60-20-30-51200-26.xml.hg,30,58
rand-10-60-20-30-51200-27.xml.hg,30,60
rand-10-60-20-30-51200-28.xml.hg,30,60
rand-10-60-20-30-51200-29.xml.hg,30,60
rand-10-60-20-30-51200-30.xml.hg,30,58
rand-10-60-20-30-51200-31.xml.hg,30,60
rand-10-60-20-30-51200-32.xml.hg,30,60
rand-10-60-20-30-51200-33.xml.hg,30,60
rand-10-60-20-30-51200-34.xml.hg,30,60
rand-10-60-20-30-51200-35.xml.hg,30,60
rand-10-60-20-30-51200-36.xml.hg,30,59
rand-10-60-20-30-51200-37.xml.hg,30,60
rand-10-60-20-30-51200-38.xml.hg,30,60
rand-10-60-20-30-51200-39.xml.hg,30,60
rand-10-60-20-30-51200-40.xml.hg,30,59
rand-10-60-20-30-51200-41.xml.hg,30,60
rand-10-60-20-30-51200-42.xml.hg,30,60
rand-10-60-20-30-51200-43.xml.hg,30,60
rand-10-60-20-30-51200-44.xml.hg,30,60
rand-10-60-20-30-51200-45.xml.hg,30,59
rand-10-60-20-30-51200-46.xml.hg,30,60
rand-10-60-20-30-51200-47.xml.hg,30,60
rand-10-60-20-30-51200-48.xml.hg,30,60
rand-10-60-20-30-51200-49.xml.hg,30,60
rand-10-60-20-30-51200-50.xml.hg,30,60
rand-2-40-180-84-090-00.xml.hg,84,40
rand-2-40-180-84-090-01.xml.hg,84,40
rand-2-40-180-84-090-02.xml.hg,84,40
rand-2-40-180-84-090-03.xml.hg,84,40
rand-2-40-180-84-090-04.xml.hg,84,40
rand-2-40-180-84-090-05.xml.hg,84,40
rand-2-40-180-84-090-06.xml.hg,84,40
rand-2-40-180-84-090-07.xml.hg,84,40
rand-2-40-180-84-090-08.xml.hg,84,40
rand-2-40-180-84-090-09.xml.hg,84,40
rand-2-40-180-84-090-10.xml.hg,84,40
rand-2-40-180-84-090-11.xml.hg,84,40
rand-2-40-180-84-090-12.xml.hg,84,40
rand-2-40-180-84-090-13.xml.hg,84,40
rand-2-40-180-84-090-14.xml.hg,84,40
rand-2-40-180-84-090-15.xml.hg,84,40
rand-2-40-180-84-090-16.xml.hg,84,40
rand-2-40-180-84-090-17.xml.hg,84,40
rand-2-40-180-84-090-18.xml.hg,84,40
rand-2-40-180-84-090-19.xml.hg,84,40
rand-2-40-180-84-090-20.xml.hg,84,40
rand-2-40-180-84-090-21.xml.hg,84,40
rand-2-40-180-84-090-22.xml.hg,84,40
rand-2-40-180-84-090-23.xml.hg,84,40
rand-2-40-180-84-090-24.xml.hg,84,40
rand-2-40-180-84-090-25.xml.hg,84,40
rand-2-40-180-84-090-26.xml.hg,84,40
rand-2-40-180-84-090-27.xml.hg,84,40
rand-2-40-180-84-090-28.xml.hg,84,40
rand-2-40-180-84-090-29.xml.hg,84,40
rand-2-40-180-84-090-30.xml.hg,84,40
rand-2-40-180-84-090-31.xml.hg,84,40
rand-2-40-180-84-090-32.xml.hg,84,40
rand-2-40-180-84-090-33.xml.hg,84,40
rand-2-40-180-84-090-34.xml.hg,84,40
rand-2-40-180-84-090-35.xml.hg,84,40
rand-2-40-180-84-090-36.xml.hg,84,40
rand-2-40-180-84-090-37.xml.hg,84,40
rand-2-40-180-84-090-38.xml.hg,84,40
rand-2-40-180-84-090-39.xml.hg,84,40
rand-2-40-180-84-090-40.xml.hg,84,40
rand-2-40-180-84-090-41.xml.hg,84,40
rand-2-40-180-84-090-42.xml.hg,84,40
rand-2-40-180-84-090-43.xml.hg,84,40
rand-2-40-180-84-090-44.xml.hg,84,40
rand-2-40-180-84-090-45.xml.hg,84,40
rand-2-40-180-84-090-46.xml.hg,84,40
rand-2-40-180-84-090-47.xml.hg,84,40
rand-2-40-180-84-090-48.xml.hg,84,40
rand-2-40-180-84-090-49.xml.hg,84,40
rand-2-40-180-84-090-50.xml.hg,84,40
rand-2-40-180-84-090-51.xml.hg,84,40
rand-2-40-180-84-090-52.xml.hg,84,40
rand-2-40-180-84-090-53.xml.hg,84,40
rand-2-40-180-84-090-54.xml.hg,84,40
rand-2-40-180-84-090-55.xml.hg,84,40
rand-2-40-180-84-090-56.xml.hg,84,40
rand-2-40-180-84-090-57.xml.hg,84,40
rand-2-40-180-84-090-58.xml.hg,84,40
rand-2-40-180-84-090-59.xml.hg,84,40
rand-2-40-180-84-090-60.xml.hg,84,40
rand-2-40-180-84-090-61.xml.hg,84,40
rand-2-40-180-84-090-62.xml.hg,84,40
rand-2-40-180-84-090-63.xml.hg,84,40
rand-2-40-180-84-090-64.xml.hg,84,40
rand-2-40-180-84-090-65.xml.hg,84,40
rand-2-40-180-84-090-66.xml.hg,84,40
rand-2-40-180-84-090-67.xml.hg,84,40
rand-2-40-180-84-090-68.xml.hg,84,40
rand-2-40-180-84-090-69.xml.hg,84,40
rand-2-40-180-84-090-70.xml.hg,84,40
rand-2-40-180-84-090-71.xml.hg,84,40
rand-2-40-180-84-090-72.xml.hg,84,40
rand-2-40-180-84-090-73.xml.hg,84,40
rand-2-40-180-84-090-74.xml.hg,84,40
rand-2-40-180-84-090-75.xml.hg,84,40
rand-2-40-180-84-090-76.xml.hg,84,40
rand-2-40-180-84-090-77.xml.hg,84,40
rand-2-40-180-84-090-78.xml.hg,84,40
rand-2-40-180-84-090-79.xml.hg,84,40
rand-2-40-180-84-090-80.xml.hg,84,40
rand-2-40-180-84-090-81.xml.hg,84,40
rand-2-40-180-84-090-82.xml.hg,84,40
rand-2-40-180-84-090-83.xml.hg,84,40
rand-2-40-180-84-090-84.xml.hg,84,40
rand-2-40-180-84-090-85.xml.hg,84,40
rand-2-40-180-84-090-86.xml.hg,84,40
rand-2-40-180-84-090-87.xml.hg,84,40
rand-2-40-180-84-090-88.xml.hg,84,40
rand-2-40-180-84-090-89.xml.hg,84,40
rand-2-40-180-84-090-90.xml.hg,84,40
rand-2-40-180-84-090-91.xml.hg,84,40
rand-2-40-180-84-090-92.xml.hg,84,40
rand-2-40-180-84-090-93.xml.hg,84,40
rand-2-40-180-84-090-94.xml.hg,84,40
rand-2-40-180-84-090-95.xml.hg,84,40
rand-2-40-180-84-090-96.xml.hg,84,40
rand-2-40-180-84-090-97.xml.hg,84,40
rand-2-40-180-84-090-98.xml.hg,84,40
rand-2-40-180-84-090-99.xml.hg,84,40
rand-25-10-21-85-07.xml.hg,63,25
rand-25-10-21-85-08.xml.hg,63,25
rand-25-10-21-85-09.xml.hg,63,24
rand-25-10-21-85-10.xml.hg,63,25
rand-25-10-21-85-11.xml.hg,63,25
rand-25-10-21-85-12.xml.hg,63,25
rand-25-10-21-85-13.xml.hg,63,25
rand-25-10-21-85-14.xml.hg,63,25
rand-25-10-21-85-15.xml.hg,63,25
rand-25-10-21-85-16.xml.hg,63,25
rand-25-10-21-85-17.xml.hg,63,25
rand-25-10-21-85-18.xml.hg,63,25
rand-25-10-21-85-19.xml.hg,63,25
rand-25-10-21-85-20.xml.hg,63,25
rand-25-10-21-85-21.xml.hg,63,25
rand-25-10-21-85-22.xml.hg,63,25
rand-25-10-21-85-23.xml.hg,63,25
rand-25-10-21-85-24.xml.hg,63,25
rand-25-10-21-85-25.xml.hg,63,25
rand-25-10-21-85-26.xml.hg,63,25
rand-25-10-21-85-27.xml.hg,63,25
rand-25-10-21-85-28.xml.hg,63,25
rand-25-10-21-85-30.xml.hg,63,25
rand-25-10-21-85-32.xml.hg,63,25
rand-25-10-21-85-33.xml.hg,63,25
rand-25-10-21-85-34.xml.hg,63,25
rand-25-10-21-85-35.xml.hg,63,25
rand-25-10-21-85-36.xml.hg,63,25
rand-25-10-21-85-37.xml.hg,63,25
rand-25-10-21-85-38.xml.hg,63,25
rand-25-10-21-85-39.xml.hg,63,25
rand-25-10-21-85-40.xml.hg,63,25
rand-25-10-21-85-41.xml.hg,63,24
rand-25-10-21-85-42.xml.hg,63,25
rand-25-10-21-85-43.xml.hg,63,25
rand-25-10-21-85-44.xml.hg,63,25
rand-25-10-21-85-45.xml.hg,63,25
rand-25-10-21-85-46.xml.hg,63,25
rand-25-10-21-85-47.xml.hg,63,25
rand-25-10-21-85-48.xml.hg,63,25
rand-25-10-21-85-49.xml.hg,63,25
rand-25-10-21-85-50.xml.hg,63,25
rand-25-10-25-87-01.xml.hg,75,25
rand-25-10-25-87-02.xml.hg,75,25
rand-25-10-25-87-03.xml.hg,75,25
rand-25-10-25-87-04.xml.hg,75,25
rand-25-10-25-87-05.xml.hg,75,25
rand-25-10-25-87-06.xml.hg,75,25
rand-25-10-25-87-07.xml.hg,75,25
rand-25-10-25-87-08.xml.hg,75,25
rand-25-10-25-87-09.xml.hg,75,25
rand-25-10-25-87-10.xml.hg,75,25
rand-25-10-25-87-11.xml.hg,75,25
rand-25-10-25-87-12.xml.hg,75,25
rand-25-10-25-87-13.xml.hg,75,25
rand-25-10-25-87-14.xml.hg,75,25
rand-25-10-25-87-15.xml.hg,75,25
rand-25-10-25-87-16.xml.hg,75,25
rand-25-10-25-87-17.xml.hg,75,25
rand-25-10-25-87-18.xml.hg,75,25
rand-25-10-25-87-19.xml.hg,75,25
rand-25-10-25-87-20.xml.hg,75,25
rand-25-10-25-87-21.xml.hg,75,25
rand-25-10-25-87-22.xml.hg,75,25
rand-25-10-25-87-23.xml.hg,75,25
rand-25-10-25-87-24.xml.hg,75,25
rand-25-10-25-87-25.xml.hg,75,25
rand-25-10-25-87-26.xml.hg,75,25
rand-25-10-25-87-27.xml.hg,75,25
rand-25-10-25-87-28.xml.hg,75,25
rand-25-10-25-87-29.xml.hg,75,25
rand-25-10-25-87-30.xml.hg,75,25
rand-25-10-25-87-31.xml.hg,75,25
rand-25-10-25-87-32.xml.hg,75,25
rand-25-10-25-87-33.xml.hg,75,25
rand-25-10-25-87-34.xml.hg,75,25
rand-25-10-25-87-35.xml.hg,75,25
rand-25-10-25-87-36.xml.hg,75,25
rand-25-10-25-87-37.xml.hg,75,25
rand-25-10-25-87-38.xml.hg,75,25
rand-25-10-25-87-39.xml.hg,75,25
rand-25-10-25-87-40.xml.hg,75,25
rand-25-10-25-87-41.xml.hg,75,25
rand-25-10-25-87-42.xml.hg,75,25
rand-25-10-25-87-43.xml.hg,75,25
rand-25-10-25-87-44.xml.hg,75,25
rand-25-10-25-87-45.xml.hg,75,25
rand-25-10-25-87-46.xml.hg,75,25
rand-25-10-25-87-47.xml.hg,75,25
rand-25-10-25-87-48.xml.hg,75,25
rand-25-10-25-87-49.xml.hg,75,25
rand-25-10-25-87-50.xml.hg,75,25
rand-3-20-20-60-632-01.xml.hg,60,20
rand-3-20-20-60-632-02.xml.hg,60,20
rand-3-20-20-60-632-03.xml.hg,59,20
rand-3-20-20-60-632-04.xml.hg,60,20
rand-3-20-20-60-632-05.xml.hg,55,20
rand-3-20-20-60-632-06.xml.hg,60,20
rand-3-20-20-60-632-07.xml.hg,57,20
rand-3-20-20-60-632-08.xml.hg,58,20
rand-3-20-20-60-632-09.xml.hg,59,20
rand-3-20-20-60-632-10.xml.hg,60,20
rand-3-20-20-60-632-11.xml.hg,60,20
rand-3-20-20-60-632-12.xml.hg,59,20
rand-3-20-20-60-632-13.xml.hg,58,20
rand-3-20-20-60-632-14.xml.hg,59,20
rand-3-20-20-60-632-15.xml.hg,58,20
rand-3-20-20-60-632-16.xml.hg,58,20
rand-3-20-20-60-632-17.xml.hg,58,20
rand-3-20-20-60-632-18.xml.hg,55,20
rand-3-20-20-60-632-19.xml.hg,58,20
rand-3-20-20-60-632-20.xml.hg,56,20
rand-3-20-20-60-632-21.xml.hg,58,20
rand-3-20-20-60-632-22.xml.hg,59,20
rand-3-20-20-60-632-23.xml.hg,57,20
rand-3-20-20-60-632-24.xml.hg,60,20
rand-3-20-20-60-632-25.xml.hg,59,20
rand-3-20-20-60-632-26.xml.hg,57,20
rand-3-20-20-60-632-27.xml.hg,60,20
rand-3-20-20-60-632-28.xml.hg,58,20
rand-3-20-20-60-632-29.xml.hg,57,20
rand-3-20-20-60-632-30.xml.hg,60,20
rand-3-20-20-60-632-31.xml.hg,59,20
rand-3-20-20-60-632-32.xml.hg,58,20
rand-3-20-20-60-632-33.xml.hg,59,20
rand-3-20-20-60-632-34.xml.hg,59,20
rand-3-20-20-60-632-35.xml.hg,57,20
rand-3-20-20-60-632-36.xml.hg,60,20
rand-3-20-20-60-632-37.xml.hg,58,20
rand-3-20-20-60-632-38.xml.hg,56,20
rand-3-20-20-60-632-39.xml.hg,59,20
rand-3-20-20-60-632-40.xml.hg,60,20
rand-3-20-20-60-632-41.xml.hg,60,20
rand-3-20-20-60-632-42.xml.hg,59,20
rand-3-20-20-60-632-43.xml.hg,57,20
rand-3-20-20-60-632-44.xml.hg,58,20
rand-3-20-20-60-632-45.xml.hg,57,20
rand-3-20-20-60-632-46.xml.hg,57,20
rand-3-20-20-60-632-47.xml.hg,58,20
rand-3-20-20-60-632-48.xml.hg,58,20
rand-3-20-20-60-632-49.xml.hg,57,20
rand-3-20-20-60-632-50.xml.hg,59,20
rand-3-20-20-60-632f-01.xml.hg,60,20
rand-3-20-20-60-632f-02.xml.hg,60,20
rand-3-20-20-60-632f-03.xml.hg,59,20
rand-3-20-20-60-632f-04.xml.hg,60,20
rand-3-20-20-60-632f-05.xml.hg,55,20
rand-3-20-20-60-632f-06.xml.hg,60,20
rand-3-20-20-60-632f-07.xml.hg,57,20
rand-3-20-20-60-632f-08.xml.hg,58,20
rand-3-20-20-60-632f-09.xml.hg,59,20
rand-3-20-20-60-632f-10.xml.hg,60,20
rand-3-20-20-60-632f-11.xml.hg,60,20
rand-3-20-20-60-632f-12.xml.hg,59,20
rand-3-20-20-60-632f-13.xml.hg,58,20
rand-3-20-20-60-632f-14.xml.hg,59,20
rand-3-20-20-60-632f-15.xml.hg,58,20
rand-3-20-20-60-632f-16.xml.hg,58,20
rand-3-20-20-60-632f-17.xml.hg,58,20
rand-3-20-20-60-632f-18.xml.hg,55,20
rand-3-20-20-60-632f-19.xml.hg,58,20
rand-3-20-20-60-632f-20.xml.hg,56,20
rand-3-20-20-60-632f-21.xml.hg,58,20
rand-3-20-20-60-632f-22.xml.hg,59,20
rand-3-20-20-60-632f-23.xml.hg,57,20
rand-3-20-20-60-632f-24.xml.hg,60,20
rand-3-20-20-60-632f-25.xml.hg,59,20
rand-3-20-20-60-632f-26.xml.hg,57,20
rand-3-20-20-60-632f-27.xml.hg,60,20
rand-3-20-20-60-632f-28.xml.hg,58,20
rand-3-20-20-60-632f-29.xml.hg,57,20
rand-3-20-20-60-632f-30.xml.hg,60,20
rand-3-20-20-60-632f-31.xml.hg,59,20
rand-3-20-20-60-632f-32.xml.hg,58,20
rand-3-20-20-60-632f-33.xml.hg,59,20
rand-3-20-20-60-632f-34.xml.hg,59,20
rand-3-20-20-60-632f-35.xml.hg,57,20
rand-3-20-20-60-632f-36.xml.hg,60,20
rand-3-20-20-60-632f-37.xml.hg,58,20
rand-3-20-20-60-632f-38.xml.hg,56,20
rand-3-20-20-60-632f-39.xml.hg,59,20
rand-3-20-20-60-632f-40.xml.hg,60,20
rand-3-20-20-60-632f-41.xml.hg,60,20
rand-3-20-20-60-632f-42.xml.hg,59,20
rand-3-20-20-60-632f-43.xml.hg,57,20
rand-3-20-20-60-632f-44.xml.hg,58,20
rand-3-20-20-60-632f-45.xml.hg,57,20
rand-3-20-20-60-632f-46.xml.hg,57,20
rand-3-20-20-60-632f-47.xml.hg,58,20
rand-3-20-20-60-632f-48.xml.hg,58,20
rand-3-20-20-60-632f-49.xml.hg,57,20
rand-3-20-20-60-632f-50.xml.hg,59,20
rand-3-24-24-76-632-01.xml.hg,74,24
rand-3-24-24-76-632-02.xml.hg,73,24
rand-3-24-24-76-632-03.xml.hg,74,24
rand-3-24-24-76-632-04.xml.hg,76,24
rand-3-24-24-76-632-05.xml.hg,74,24
rand-3-24-24-76-632-06.xml.hg,75,24
rand-3-24-24-76-632-07.xml.hg,74,24
rand-3-24-24-76-632-08.xml.hg,76,24
rand-3-24-24-76-632-09.xml.hg,74,24
rand-3-24-24-76-632-10.xml.hg,76,24
rand-3-24-24-76-632-11.xml.hg,74,24
rand-3-24-24-76-632-12.xml.hg,73,24
rand-3-24-24-76-632-13.xml.hg,74,24
rand-3-24-24-76-632-14.xml.hg,75,24
rand-3-24-24-76-632-15.xml.hg,76,24
rand-3-24-24-76-632-16.xml.hg,74,24
rand-3-24-24-76-632-17.xml.hg,74,24
rand-3-24-24-76-632-18.xml.hg,74,24
rand-3-24-24-76-632-19.xml.hg,76,24
rand-3-24-24-76-632-20.xml.hg,76,24
rand-3-24-24-76-632-21.xml.hg,74,24
rand-3-24-24-76-632-22.xml.hg,76,24
rand-3-24-24-76-632-23.xml.hg,75,24
rand-3-24-24-76-632-24.xml.hg,72,24
rand-3-24-24-76-632-25.xml.hg,76,24
rand-3-24-24-76-632-26.xml.hg,75,24
rand-3-24-24-76-632-27.xml.hg,74,24
rand-3-24-24-76-632-28.xml.hg,72,24
rand-3-24-24-76-632-29.xml.hg,74,24
rand-3-24-24-76-632-30.xml.hg,72,24
rand-3-24-24-76-632-31.xml.hg,72,24
rand-3-24-24-76-632-32.xml.hg,72,24
rand-3-24-24-76-632-33.xml.hg,76,24
rand-3-24-24-76-632-34.xml.hg,76,24
rand-3-24-24-76-632-35.xml.hg,75,24
rand-3-24-24-76-632-36.xml.hg,74,24
rand-3-24-24-76-632-37.xml.hg,75,24
rand-3-24-24-76-632-38.xml.hg,75,24
rand-3-24-24-76-632-39.xml.hg,75,24
rand-3-24-24-76-632-40.xml.hg,75,24
rand-3-24-24-76-632-41.xml.hg,76,24
rand-3-24-24-76-632-42.xml.hg,72,24
rand-3-24-24-76-632-43.xml.hg,76,24
rand-3-24-24-76-632-44.xml.hg,76,24
rand-3-24-24-76-632-45.xml.hg,75,24
rand-3-24-24-76-632-46.xml.hg,75,24
rand-3-24-24-76-632-47.xml.hg,75,24
rand-3-24-24-76-632-48.xml.hg,76,24
rand-3-24-24-76-632-49.xml.hg,73,24
rand-3-24-24-76-632-50.xml.hg,76,24
rand-3-24-24-76-632f-01.xml.hg,74,24
rand-3-24-24-76-632f-02.xml.hg,73,24
rand-3-24-24-76-632f-03.xml.hg,74,24
rand-3-24-24-76-632f-04.xml.hg,76,24
rand-3-24-24-76-632f-05.xml.hg,74,24
rand-3-24-24-76-632f-06.xml.hg,75,24
rand-3-24-24-76-632f-07.xml.hg,74,24
rand-3-24-24-76-632f-08.xml.hg,76,24
rand-3-24-24-76-632f-09.xml.hg,74,24
rand-3-24-24-76-632f-10.xml.hg,76,24
rand-3-24-24-76-632f-11.xml.hg,74,24
rand-3-24-24-76-632f-12.xml.hg,73,24
rand-3-24-24-76-632f-13.xml.hg,74,24
rand-3-24-24-76-632f-14.xml.hg,75,24
rand-3-24-24-76-632f-15.xml.hg,76,24
rand-3-24-24-76-632f-16.xml.hg,74,24
rand-3-24-24-76-632f-17.xml.hg,74,24
rand-3-24-24-76-632f-18.xml.hg,74,24
rand-3-24-24-76-632f-19.xml.hg,76,24
rand-3-24-24-76-632f-20.xml.hg,76,24
rand-3-24-24-76-632f-21.xml.hg,74,24
rand-3-24-24-76-632f-22.xml.hg,76,24
rand-3-24-24-76-632f-23.xml.hg,75,24
rand-3-24-24-76-632f-24.xml.hg,72,24
rand-3-24-24-76-632f-25.xml.hg,76,24
rand-3-24-24-76-632f-26.xml.hg,75,24
rand-3-24-24-76-632f-27.xml.hg,74,24
rand-3-24-24-76-632f-28.xml.hg,72,24
rand-3-24-24-76-632f-29.xml.hg,74,24
rand-3-24-24-76-632f-30.xml.hg,72,24
rand-3-24-24-76-632f-31.xml.hg,72,24
rand-3-24-24-76-632f-32.xml.hg,72,24
rand-3-24-24-76-632f-33.xml.hg,76,24
rand-3-24-24-76-632f-34.xml.hg,76,24
rand-3-24-24-76-632f-35.xml.hg,75,24
rand-3-24-24-76-632f-36.xml.hg,74,24
rand-3-24-24-76-632f-37.xml.hg,75,24
rand-3-24-24-76-632f-38.xml.hg,75,24
rand-3-24-24-76-632f-39.xml.hg,75,24
rand-3-24-24-76-632f-40.xml.hg,75,24
rand-3-24-24-76-632f-41.xml.hg,76,24
rand-3-24-24-76-632f-42.xml.hg,72,24
rand-3-24-24-76-632f-43.xml.hg,76,24
rand-3-24-24-76-632f-44.xml.hg,76,24
rand-3-24-24-76-632f-45.xml.hg,75,24
rand-3-24-24-76-632f-46.xml.hg,75,24
rand-3-24-24-76-632f-47.xml.hg,75,24
rand-3-24-24-76-632f-48.xml.hg,76,24
rand-3-24-24-76-632f-49.xml.hg,73,24
rand-3-24-24-76-632f-50.xml.hg,76,24
rand-3-28-28-93-632-01.xml.hg,93,28
rand-3-28-28-93-632-02.xml.hg,93,28
rand-3-28-28-93-632-03.xml.hg,93,28
rand-3-28-28-93-632-04.xml.hg,93,28
rand-3-28-28-93-632-05.xml.hg,93,28
rand-3-28-28-93-632-06.xml.hg,93,28
rand-3-28-28-93-632-07.xml.hg,93,28
rand-3-28-28-93-632-08.xml.hg,93,28
rand-3-28-28-93-632-09.xml.hg,93,28
rand-3-28-28-93-632-10.xml.hg,93,28
rand-3-28-28-93-632-11.xml.hg,93,28
rand-3-28-28-93-632-12.xml.hg,93,28
rand-3-28-28-93-632-13.xml.hg,93,28
rand-3-28-28-93-632-14.xml.hg,93,28
rand-3-28-28-93-632-15.xml.hg,93,28
rand-3-28-28-93-632-16.xml.hg,93,28
rand-3-28-28-93-632-17.xml.hg,93,28
rand-3-28-28-93-632-18.xml.hg,93,28
rand-3-28-28-93-632-19.xml.hg,93,28
rand-3-28-28-93-632-20.xml.hg,93,28
rand-3-28-28-93-632-21.xml.hg,93,28
rand-3-28-28-93-632-22.xml.hg,93,28
rand-3-28-28-93-632-23.xml.hg,93,28
rand-3-28-28-93-632-24.xml.hg,93,28
rand-3-28-28-93-632-25.xml.hg,93,28
rand-3-28-28-93-632-26.xml.hg,93,28
rand-3-28-28-93-632-27.xml.hg,93,28
rand-3-28-28-93-632-28.xml.hg,93,28
rand-3-28-28-93-632-29.xml.hg,93,28
rand-3-28-28-93-632-30.xml.hg,93,28
rand-3-28-28-93-632-31.xml.hg,93,28
rand-3-28-28-93-632-32.xml.hg,93,28
rand-3-28-28-93-632-33.xml.hg,93,28
rand-3-28-28-93-632-34.xml.hg,93,28
rand-3-28-28-93-632-35.xml.hg,93,28
rand-3-28-28-93-632-36.xml.hg,93,28
rand-3-28-28-93-632-37.xml.hg,93,28
rand-3-28-28-93-632-38.xml.hg,93,28
rand-3-28-28-93-632-39.xml.hg,93,28
rand-3-28-28-93-632-40.xml.hg,93,28
rand-3-28-28-93-632-41.xml.hg,93,28
rand-3-28-28-93-632-42.xml.hg,93,28
rand-3-28-28-93-632-43.xml.hg,93,28
rand-3-28-28-93-632-44.xml.hg,93,28
rand-3-28-28-93-632-45.xml.hg,93,28
rand-3-28-28-93-632-46.xml.hg,93,28
rand-3-28-28-93-632-47.xml.hg,93,28
rand-3-28-28-93-632-48.xml.hg,93,28
rand-3-28-28-93-632-49.xml.hg,93,28
rand-3-28-28-93-632-50.xml.hg,93,28
rand-3-28-28-93-632f-01.xml.hg,93,28
rand-3-28-28-93-632f-02.xml.hg,93,28
rand-3-28-28-93-632f-03.xml.hg,93,28
rand-3-28-28-93-632f-04.xml.hg,93,28
rand-3-28-28-93-632f-05.xml.hg,93,28
rand-3-28-28-93-632f-06.xml.hg,93,28
rand-3-28-28-93-632f-07.xml.hg,93,28
rand-3-28-28-93-632f-08.xml.hg,93,28
rand-3-28-28-93-632f-09.xml.hg,93,28
rand-3-28-28-93-632f-10.xml.hg,93,28
rand-3-28-28-93-632f-11.xml.hg,93,28
rand-3-28-28-93-632f-12.xml.hg,93,28
rand-3-28-28-93-632f-13.xml.hg,93,28
rand-3-28-28-93-632f-14.xml.hg,93,28
rand-3-28-28-93-632f-15.xml.hg,93,28
rand-3-28-28-93-632f-16.xml.hg,93,28
rand-3-28-28-93-632f-17.xml.hg,93,28
rand-3-28-28-93-632f-18.xml.hg,93,28
rand-3-28-28-93-632f-19.xml.hg,93,28
rand-3-28-28-93-632f-20.xml.hg,93,28
rand-3-28-28-93-632f-21.xml.hg,93,28
rand-3-28-28-93-632f-22.xml.hg,93,28
rand-3-28-28-93-632f-23.xml.hg,93,28
rand-3-28-28-93-632f-24.xml.hg,93,28
rand-3-28-28-93-632f-25.xml.hg,93,28
rand-3-28-28-93-632f-26.xml.hg,93,28
rand-3-28-28-93-632f-27.xml.hg,93,28
rand-3-28-28-93-632f-28.xml.hg,93,28
rand-3-28-28-93-632f-29.xml.hg,93,28
rand-3-28-28-93-632f-30.xml.hg,93,28
rand-3-28-28-93-632f-31.xml.hg,93,28
rand-3-28-28-93-632f-32.xml.hg,93,28
rand-3-28-28-93-632f-33.xml.hg,93,28
rand-3-28-28-93-632f-34.xml.hg,93,28
rand-3-28-28-93-632f-35.xml.hg,93,28
rand-3-28-28-93-632f-36.xml.hg,93,28
rand-3-28-28-93-632f-37.xml.hg,93,28
rand-3-28-28-93-632f-38.xml.hg,93,28
rand-3-28-28-93-632f-39.xml.hg,93,28
rand-3-28-28-93-632f-40.xml.hg,93,28
rand-3-28-28-93-632f-41.xml.hg,93,28
rand-3-28-28-93-632f-42.xml.hg,93,28
rand-3-28-28-93-632f-43.xml.hg,93,28
rand-3-28-28-93-632f-44.xml.hg,93,28
rand-3-28-28-93-632f-45.xml.hg,93,28
rand-3-28-28-93-632f-46.xml.hg,93,28
rand-3-28-28-93-632f-47.xml.hg,93,28
rand-3-28-28-93-632f-48.xml.hg,93,28
rand-3-28-28-93-632f-49.xml.hg,93,28
rand-3-28-28-93-632f-50.xml.hg,93,28
rand-7-40-8-40-02500-0.xml.hg,40,40
rand-7-40-8-40-02500-1.xml.hg,40,40
rand-7-40-8-40-02500-2.xml.hg,40,40
rand-7-40-8-40-02500-3.xml.hg,40,40
rand-7-40-8-40-02500-4.xml.hg,40,40
rand-7-40-8-40-02500-5.xml.hg,40,40
rand-7-40-8-40-02500-6.xml.hg,40,40
rand-7-40-8-40-02500-7.xml.hg,40,40
rand-7-40-8-40-02500-8.xml.hg,40,40
rand-7-40-8-40-02500-9.xml.hg,40,40
rand-7-40-8-40-05000-0.xml.hg,40,40
rand-7-40-8-40-05000-1.xml.hg,40,40
rand-7-40-8-40-05000-2.xml.hg,40,40
rand-7-40-8-40-05000-3.xml.hg,40,40
rand-7-40-8-40-05000-4.xml.hg,40,40
rand-7-40-8-40-05000-5.xml.hg,40,40
rand-7-40-8-40-05000-6.xml.hg,40,40
rand-7-40-8-40-05000-7.xml.hg,40,40
rand-7-40-8-40-05000-8.xml.hg,40,40
rand-7-40-8-40-05000-9.xml.hg,40,40
rand-7-40-8-40-07500-0.xml.hg,40,40
rand-7-40-8-40-07500-1.xml.hg,40,40
rand-7-40-8-40-07500-2.xml.hg,40,40
rand-7-40-8-40-07500-3.xml.hg,40,40
rand-7-40-8-40-07500-4.xml.hg,40,40
rand-7-40-8-40-07500-5.xml.hg,40,40
rand-7-40-8-40-07500-6.xml.hg,40,40
rand-7-40-8-40-07500-7.xml.hg,40,40
rand-7-40-8-40-07500-8.xml.hg,40,40
rand-7-40-8-40-07500-9.xml.hg,40,40
rand-7-40-8-40-10000-0.xml.hg,40,40
rand-7-40-8-40-10000-1.xml.hg,40,40
rand-7-40-8-40-10000-2.xml.hg,40,40
rand-7-40-8-40-10000-3.xml.hg,40,40
rand-7-40-8-40-10000-4.xml.hg,40,40
rand-7-40-8-40-10000-5.xml.hg,40,40
rand-7-40-8-40-10000-6.xml.hg,40,40
rand-7-40-8-40-10000-7.xml.hg,40,40
rand-7-40-8-40-10000-8.xml.hg,40,40
rand-7-40-8-40-10000-9.xml.hg,40,40
rand-7-40-8-40-12500-0.xml.hg,40,40
rand-7-40-8-40-12500-1.xml.hg,40,40
rand-7-40-8-40-12500-2.xml.hg,40,40
rand-7-40-8-40-12500-3.xml.hg,40,40
rand-7-40-8-40-12500-4.xml.hg,40,40
rand-7-40-8-40-12500-5.xml.hg,40,40
rand-7-40-8-40-12500-6.xml.hg,40,40
rand-7-40-8-40-12500-7.xml.hg,40,40
rand-7-40-8-40-12500-8.xml.hg,40,40
rand-7-40-8-40-12500-9.xml.hg,40,40
rand-7-40-8-40-15000-0.xml.hg,40,40
rand-7-40-8-40-15000-1.xml.hg,40,40
rand-7-40-8-40-15000-2.xml.hg,40,40
rand-7-40-8-40-15000-3.xml.hg,40,40
rand-7-40-8-40-15000-4.xml.hg,40,40
rand-7-40-8-40-15000-5.xml.hg,40,40
rand-7-40-8-40-15000-6.xml.hg,40,40
rand-7-40-8-40-15000-7.xml.hg,40,40
rand-7-40-8-40-15000-8.xml.hg,40,40
rand-7-40-8-40-15000-9.xml.hg,40,40
rand-7-40-8-40-17500-0.xml.hg,40,40
rand-7-40-8-40-17500-1.xml.hg,40,40
rand-7-40-8-40-17500-2.xml.hg,40,40
rand-7-40-8-40-17500-3.xml.hg,40,40
rand-7-40-8-40-17500-4.xml.hg,40,40
rand-7-40-8-40-17500-5.xml.hg,40,40
rand-7-40-8-40-17500-6.xml.hg,40,40
rand-7-40-8-40-17500-7.xml.hg,40,40
rand-7-40-8-40-17500-8.xml.hg,40,40
rand-7-40-8-40-17500-9.xml.hg,40,40
rand-7-40-8-40-20000-0.xml.hg,40,40
rand-7-40-8-40-20000-1.xml.hg,40,40
rand-7-40-8-40-20000-2.xml.hg,40,40
rand-7-40-8-40-20000-3.xml.hg,40,40
rand-7-40-8-40-20000-4.xml.hg,40,40
rand-7-40-8-40-20000-5.xml.hg,40,40
rand-7-40-8-40-20000-6.xml.hg,40,40
rand-7-40-8-40-20000-7.xml.hg,40,40
rand-7-40-8-40-20000-8.xml.hg,40,40
rand-7-40-8-40-20000-9.xml.hg,40,40
rand-7-40-8-40-22500-0.xml.hg,40,40
rand-7-40-8-40-22500-1.xml.hg,40,40
rand-7-40-8-40-22500-2.xml.hg,40,40
rand-7-40-8-40-22500-3.xml.hg,40,40
rand-7-40-8-40-22500-4.xml.hg,40,40
rand-7-40-8-40-22500-5.xml.hg,40,40
rand-7-40-8-40-22500-6.xml.hg,40,40
rand-7-40-8-40-22500-7.xml.hg,40,40
rand-7-40-8-40-22500-8.xml.hg,40,40
rand-7-40-8-40-22500-9.xml.hg,40,40
rand-7-40-8-40-25000-0.xml.hg,40,40
rand-7-40-8-40-25000-1.xml.hg,40,40
rand-7-40-8-40-25000-2.xml.hg,40,40
rand-7-40-8-40-25000-3.xml.hg,40,40
rand-7-40-8-40-25000-4.xml.hg,40,40
rand-7-40-8-40-25000-5.xml.hg,40,40
rand-7-40-8-40-25000-6.xml.hg,40,40
rand-7-40-8-40-25000-7.xml.hg,40,40
rand-7-40-8-40-25000-8.xml.hg,40,40
rand-7-40-8-40-25000-9.xml.hg,40,40
rand-7-40-8-40-30000-0.xml.hg,40,40
rand-7-40-8-40-30000-1.xml.hg,40,40
rand-7-40-8-40-30000-2.xml.hg,40,40
rand-7-40-8-40-30000-3.xml.hg,40,40
rand-7-40-8-40-30000-4.xml.hg,40,40
rand-7-40-8-40-30000-5.xml.hg,40,40
rand-7-40-8-40-30000-6.xml.hg,40,40
rand-7-40-8-40-30000-7.xml.hg,40,40
rand-7-40-8-40-30000-8.xml.hg,40,40
rand-7-40-8-40-30000-9.xml.hg,40,40
rand_q0003.hg,49,69
rand_q0005.hg,45,33
rand_q0008.hg,24,78
rand_q0009.hg,44,75
rand_q0010.hg,22,85
rand_q0014.hg,37,60
rand_q0015.hg,35,63
rand_q0017.hg,33,66
rand_q0020.hg,30,43
rand_q0023.hg,34,79
rand_q0027.hg,39,72
rand_q0028.hg,49,75
rand_q0029.hg,48,72
rand_q0030.hg,28,62
rand_q0033.hg,22,88
rand_q0043.hg,43,30
rand_q0044.hg,24,90
rand_q0047.hg,29,49
rand_q0049.hg,49,71
rand_q0054.hg,49,81
rand_q0055.hg,35,73
rand_q0057.hg,22,68
rand_q0058.hg,30,77
rand_q0065.hg,49,67
rand_q0068.hg,44,66
rand_q0070.hg,23,63
rand_q0075.hg,48,41
rand_q0077.hg,40,78
rand_q0083.hg,37,30
rand_q0084.hg,46,93
rand_q0085.hg,42,43
rand_q0086.hg,26,48
rand_q0088.hg,47,92
rand_q0089.hg,30,66
rand_q0093.hg,45,59
rand_q0097.hg,33,76
rand_q0103.hg,33,96
rand_q0104.hg,32,71
rand_q0105.hg,50,50
rand_q0107.hg,37,57
rand_q0113.hg,44,44
rand_q0114.hg,49,66
rand_q0117.hg,44,18
rand_q0119.hg,37,36
rand_q0140.hg,43,43
rand_q0141.hg,42,60
rand_q0142.hg,49,69
rand_q0143.hg,33,44
rand_q0144.hg,39,61
rand_q0148.hg,44,53
rand_q0151.hg,47,62
rand_q0154.hg,48,42
rand_q0157.hg,39,44
rand_q0162.hg,29,93
rand_q0166.hg,45,91
rand_q0174.hg,27,69
rand_q0176.hg,38,38
rand_q0181.hg,36,77
rand_q0183.hg,41,69
rand_q0184.hg,48,57
rand_q0186.hg,50,30
rand_q0187.hg,41,25
rand_q0189.hg,46,41
rand_q0191.hg,42,50
rand_q0192.hg,28,93
rand_q0193.hg,39,97
rand_q0195.hg,25,58
rand_q0196.hg,36,67
rand_q0197.hg,23,67
rand_q0198.hg,35,77
rand_q0199.hg,29,88
rand_q0200.hg,39,39
rand_q0202.hg,39,69
rand_q0203.hg,42,73
rand_q0204.hg,48,64
rand_q0206.hg,30,71
rand_q0208.hg,38,65
rand_q0210.hg,30,84
rand_q0211.hg,40,59
rand_q0214.hg,48,41
rand_q0216.hg,41,34
rand_q0218.hg,29,53
rand_q0220.hg,38,77
rand_q0221.hg,32,86
rand_q0223.hg,27,68
rand_q0224.hg,43,98
rand_q0225.hg,35,67
rand_q0226.hg,43,42
rand_q0227.hg,44,47
rand_q0229.hg,47,81
rand_q0230.hg,40,47
rand_q0235.hg,38,89
rand_q0239.hg,45,77
rand_q0241.hg,23,81
rand_q0242.hg,23,99
rand_q0248.hg,29,52
rand_q0250.hg,26,76
rand_q0253.hg,41,55
rand_q0256.hg,35,70
rand_q0257.hg,48,65
rand_q0259.hg,40,93
rand_q0261.hg,25,53
rand_q0262.hg,38,90
rand_q0263.hg,29,82
rand_q0264.hg,30,77
rand_q0268.hg,39,32
rand_q0269.hg,49,36
rand_q0270.hg,32,34
rand_q0274.hg,40,47
rand_q0279.hg,32,67
rand_q0280.hg,40,75
rand_q0284.hg,49,82
rand_q0287.hg,27,54
rand_q0289.hg,42,72
rand_q0290.hg,36,78
rand_q0293.hg,34,81
rand_q0294.hg,27,74
rand_q0295.hg,47,71
rand_q0299.hg,29,53
rand_q0300.hg,29,67
rand_q0304.hg,45,91
rand_q0306.hg,30,70
rand_q0307.hg,42,67
rand_q0308.hg,22,86
rand_q0309.hg,28,94
rand_q0312.hg,38,68
rand_q0318.hg,31,35
rand_q0319.hg,34,45
rand_q0320.hg,32,95
rand_q0321.hg,45,35
rand_q0322.hg,31,69
rand_q0328.hg,40,72
rand_q0329.hg,38,63
rand_q0330.hg,35,73
rand_q0331.hg,48,57
rand_q0333.hg,21,77
rand_q0341.hg,21,95
rand_q0343.hg,34,23
rand_q0349.hg,43,92
rand_q0353.hg,38,95
rand_q0356.hg,48,84
rand_q0357.hg,31,86
rand_q0363.hg,35,37
rand_q0364.hg,43,55
rand_q0365.hg,43,76
rand_q0367.hg,22,86
rand_q0369.hg,33,90
rand_q0371.hg,41,38
rand_q0372.hg,31,55
rand_q0374.hg,47,55
rand_q0375.hg,42,43
rand_q0376.hg,26,72
rand_q0379.hg,47,81
rand_q0380.hg,50,56
rand_q0381.hg,43,80
rand_q0382.hg,48,93
rand_q0384.hg,38,75
rand_q0391.hg,24,92
rand_q0393.hg,46,85
rand_q0398.hg,33,86
rand_q0399.hg,42,64
rand_q0401.hg,44,54
rand_q0414.hg,33,72
rand_q0415.hg,50,95
rand_q0419.hg,25,76
rand_q0420.hg,39,68
rand_q0426.hg,26,74
rand_q0427.hg,41,74
rand_q0429.hg,45,62
rand_q0432.hg,49,90
rand_q0437.hg,44,44
rand_q0440.hg,26,65
rand_q0444.hg,49,27
rand_q0445.hg,49,61
rand_q0450.hg,36,82
rand_q0458.hg,42,74
rand_q0459.hg,35,57
rand_q0461.hg,32,40
rand_q0464.hg,32,52
rand_q0468.hg,45,81
rand_q0471.hg,42,65
rand_q0472.hg,42,99
rand_q0477.hg,31,78
rand_q0478.hg,33,82
rand_q0480.hg,48,91
rand_q0482.hg,31,63
rand_q0483.hg,47,40
rand_q0485.hg,41,90
rand_q0486.hg,40,29
rand_q0487.hg,30,43
rand_q0488.hg,39,65
rand_q0490.hg,48,62
rand_q0495.hg,37,79
rand_q0497.hg,45,43
rand_q0498.hg,34,85
rand_q0500.hg,43,38
reg-s20-p03-c20-d10-n10-l5-00.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-01.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-02.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-03.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-04.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-05.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-06.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-07.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-08.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-09.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-10.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-11.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-12.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-13.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-14.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-15.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-16.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-17.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-18.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-19.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-20.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-21.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-22.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-23.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-24.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-25.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-26.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-27.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-28.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-29.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-30.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-31.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-32.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-33.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-34.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-35.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-36.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-37.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-38.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-39.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-40.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-41.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-42.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-43.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-44.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-45.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-46.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-47.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-48.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-49.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-50.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-51.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-52.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-53.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-54.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-55.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-56.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-57.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-58.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-59.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-60.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-61.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-62.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-63.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-64.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-65.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-66.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-67.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-68.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-69.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-70.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-71.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-72.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-73.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-74.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-75.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-76.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-77.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-78.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-79.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-80.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-81.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-82.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-83.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-84.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-85.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-86.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-87.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-88.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-89.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-90.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-91.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-92.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-93.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-94.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-95.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-96.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-97.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-98.xml.hg,100,130
reg-s20-p03-c20-d10-n10-l5-99.xml.hg,100,130
s1196.hg,547,561
s1238.hg,526,540
s1423.hg,731,748
s1488.hg,659,667
s1494.hg,653,661
s208.hg,104,115
s298.hg,133,136
s344.hg,175,184
s349.hg,176,185
s382.hg,179,182
s386.hg,165,172
s400.hg,183,186
s420.hg,212,231
s444.hg,202,205
s510.hg,217,236
s526.hg,214,217
s5378.hg,2958,2993
s641.hg,398,433
s713.hg,412,447
s820.hg,294,312
s832.hg,292,310
s838.hg,422,457
s953.hg,424,440
uf20-01.hg,91,20
uf20-099.hg,91,20

